Non-intrusive MEMS microphone sensing of acoustic field state in resonant acoustic levitators

Reliable operation of resonant acoustic levitators requires knowledge of the acoustic field state because the optimum transducer-reflector distance and resonant operating condition shift with wavelength, temperature, object insertion, and mechanical alignment. Existing adjustment methods are limited, especially for compact closed-loop operation and architectures without a passive reflector. Here, we investigate transducer-mounted microelectromechanical system (MEMS) microphones as off-axis external sensors that acquire relative acoustic signals without placing sensors inside the levitation cavity. Using a linear microphone configuration, we performed transducer-reflector distance sweeps over resonance modes n = 5-8 and compared microphone amplitude with acoustic radiation force measured by a precision balance and with peak-to-peak transducer current. The channel-mean microphone-voltage maxima occurred within two sampled distance increments, or at most 30 micrometers, of the force maxima. At the microphone-derived peak positions, at least 98.3% of the corresponding maximum force was retained. Microphone amplitude localized the force maximum more sharply than peak-to-peak transducer current. In one frequency-shift experiment, microphone phase provided a proof of principle for correction-direction estimation, while envelope modulation captured channel-resolved field changes during object oscillation. Ring measurements showed channel-dependent responses as transducer-reflector tilt was varied, but did not provide a calibrated or unique tilt estimate. These results show the potential of external MEMS microphones as relative acoustic observables for resonance-related field-state assessment and provide a basis for compact transducer-side feedback. The principle may also be transferable to transducer-transducer and array-based architectures.

==> data/2026-02-16_14-07-15_clean.csv <==
StepIndex,AxisPosition_mm,Weight_Value,Frequency_Hz,Current VPP,Mic 1 VPP,Mic 2 VPP,Mic 3 VPP,Timedata_MainFFT_Hz,Mic 1 VPP_THD,Mic 1 VPP_THD_R,Mic 2 VPP_THD,Mic 2 VPP_THD_R,Mic 3 VPP_THD,Mic 3 VPP_THD_R,THD_mean,THD_R_mean,CH1_VPP,CH2_VPP,CH3_VPP,CH4_VPP,VPP_mean,CH2_VPP_THDcorr,CH2_VPP_THD_Rcorr,CH3_VPP_THDcorr,CH3_VPP_THD_Rcorr,CH4_VPP_THDcorr,CH4_VPP_THD_Rcorr,VPP_THDcorr_mean,VPP_THD_Rcorr_mean,CH1_pwr,CH2_pwr,CH3_pwr,CH4_pwr,pwr_mean,Phase_4_1,Phase_3_1,Phase_2_1,Phase_4_3,Phase_2_3,Phase_mean,Mic 1 VPP_StdDev,Mic 2 VPP_StdDev,Mic 3 VPP_StdDev,Weight_Value_StdDev,Phase_4_1_StdDev,Phase_3_1_StdDev,Phase_2_1_StdDev,Phase_4_3_StdDev,Phase_2_3_StdDev,Phase_mean_StdDev,Mic 1 VPP_THD_StdDev,Mic 1 VPP_THD_R_StdDev,Mic 2 VPP_THD_StdDev,Mic 2 VPP_THD_R_StdDev,Mic 3 VPP_THD_StdDev,Mic 3 VPP_THD_R_StdDev,THD_mean_StdDev,THD_R_mean_StdDev,CH1_VPP_StdDev,CH2_VPP_StdDev,CH3_VPP_StdDev,CH4_VPP_StdDev,CH2_VPP_THDcorr_StdDev,CH3_VPP_THDcorr_StdDev,CH4_VPP_THDcorr_StdDev,CH2_VPP_THD_Rcorr_StdDev,CH3_VPP_THD_Rcorr_StdDev,CH4_VPP_THD_Rcorr_StdDev,VPP_mean_StdDev,VPP_THDcorr_mean_StdDev,VPP_THD_Rcorr_mean_StdDev,CH1_pwr_StdDev,CH2_pwr_StdDev,CH3_pwr_StdDev,CH4_pwr_StdDev,pwr_mean_StdDev,AxisPosition_mm_norm,Phase_4_1_unwrapped,Phase_3_1_unwrapped,Phase_2_1_unwrapped,Phase_4_3_unwrapped,Phase_2_3_unwrapped,Phase_mean_unwrapped,Phase_4_1_d_dx,Phase_3_1_d_dx,Phase_2_1_d_dx,Phase_4_3_d_dx,Phase_2_3_d_dx
0.000000000000000,16.999854244402986,0.001000000000000,41500.000000000000000,4.282600000000000,0.145000000000000,0.171100000000000,0.170400000000000,41500.000000000341970,0.476533558155837,0.421596529756538,0.114742881832532,0.113542375741337,0.140381674014218,0.138343929836259,0.243886038000862,0.224494278444711,4.271744813333334,0.147070312533333,0.170820310400000,0.163574218133333,0.160488280355556,0.147070312533333,0.147070312533333,0.170820310400000,0.170820310400000,0.163574218133333,0.163574218133333,0.160488280355556,0.160488280355556,2.215274062652639,0.001634709559339,0.002605829313018,0.002836073717749,0.555587668810686,107.567999999999984,122.389948996611224,125.510139224360600,-15.538988712956607,9.560211287043389,118.506041595647844,0.016404877323528,0.012303657992646,0.003394112549695,0.000000000000000,2.928108102939447,3.532693557123822,7.754647485984344,3.381271832862284,3.381271832862176,3.140584052734232,0.174401629326648,0.122104141652690,0.061821941273900,0.060247368966514,0.068460630231105,0.065825438899347,0.100084434172110,0.081189182787439,0.001578691729925,0.014220308221624,0.023291830224167,0.017792746481735,0.014220308221624,0.023291830224167,0.017792746481735,0.014220308221624,0.023291830224167,0.017792746481735,0.018427350909530,0.018427350909530,0.018427350909530,0.000721878464558,0.000619426531455,0.000864311533293,0.000579948905510,0.000676117028860,-1.785768423507463,107.567999999999984,122.389948996611224,125.510139224360643,-15.538988712956611,9.560211287043389,118.506041595647844,77.709744459623806,32.534655973049070,28.498858804776489,47.420205389852974,-7.053054858639993
1.000000000000000,17.079738028606965,0.001000000000000,41500.000000000000000,4.282600000000000,0.130500000000000,0.153700000000000,0.163200000000000,41500.000000000341970,0.524820962515745,0.463674079572298,0.109732872231824,0.109002713403719,0.101116608332839,0.100584894937624,0.245223481026803,0.224420562637880,4.270572933333334,0.125703124000000,0.160273434933333,0.177799486133333,0.154592015022222,0.125703124000000,0.125703124000000,0.160273434933333,0.160273434933333,0.177799486133333,0.177799486133333,0.154592015022222,0.154592015022222,2.215384857684028,0.000937350095011,0.002196142733118,0.003299974191928,0.555454581176021,114.739199999999983,125.495999999999981,119.510348611308800,-11.950262405743928,-1.220393291957777,119.931948864960077,,,,0.000000000000000,5.859089547525920,0.000000000000000,10.302311643724131,4.473733271881806,11.863639299250099,1.498558230381780,0.060248166987065,0.042062969413080,0.026411816072797,0.025910198311363,0.013611455908805,0.013388409527822,0.012498376143485,0.007343899056935,0.001193429277558,0.002285407062519,0.016177533385938,0.016984996098211,0.002285407062519,0.016177533385938,0.016984996098211,0.002285407062519,0.016177533385938,0.016984996098211,0.010785317639338,0.010785317639338,0.010785317639338,0.000486636631484,0.000122312921232,0.000518859209252,0.000729385977147,0.000312729129387,-1.705884639303484,114.739199999999983,125.495999999999995,119.510348611308800,-11.950262405743928,-1.220393291957777,119.931948864960077,75.035245042721954,32.720240041469538,29.937954143635352,44.486607890424082,-5.762131707279686
2.000000000000000,17.159660680970148,0.001000000000000,41500.000000000000000,4.292400000000000,0.139200000000000,0.179800000000000,0.195600000000000,41500.000000000341970,0.493221350310367,0.439529823621759,0.077110141327491,0.076844666832090,0.039799532385966,0.039765534535113,0.203377008007941,0.185380008329654,4.270312453333333,0.128710935600000,0.163867184933333,0.191145845600000,0.161241322044444,0.128710935600000,0.128710935600000,0.163867184933333,0.163867184933333,0.191145845600000,0.191145845600000,0.161241322044444,0.161241322044444,2.215415709612377,0.001091287663419,0.002385142250420,0.003882977394101,0.555693779230079,116.413922347569326,130.756761775706991,125.424459018992025,-15.535862405743956,-3.657140981008013,124.223261852539679,,0.012303657992646,0.018667619023325,0.000000000000000,2.369343747688410,1.473293410845463,12.800997117956568,4.473733271881887,12.800997117956596,4.511804652494459,0.099448306434124,0.072727934190735,0.022568763877552,0.022386120725885,0.008107413350866,0.008089962718601,0.030874702775110,0.022260047641186,0.003767172920339,0.010040126214852,0.018688492810689,0.015990701313202,0.010040126214852,0.018688492810689,0.015990701313202,0.010040126214852,0.018688492810689,0.015990701313202,0.012683978275608,0.012683978275608,0.012683978275608,0.000489219311807,0.000484407342478,0.000615489689432,0.000654929681421,0.000443501351307,-1.625961986940300,116.413922347569340,130.756761775706991,125.424459018991996,-15.535862405743956,-3.657140981008012,124.223261852539665,69.683643606395663,33.091588773438161,32.817545230392057,38.616558156132982,-3.179029184487202
3.000000000000000,17.239563899253731,0.001000000000000,41500.000000000000000,,,,,41500.000000000341970,0.430746785355550,0.392102325374513,0.089918631204899,0.089220167230380,0.044172678923408,0.044111747862550,0.188279365161286,0.175144746822481,4.271614533333334,0.127656247733333,0.168046881333333,0.188932291466667,0.161545140177778,0.127656247733333,0.127656247733333,0.168046881333333,0.168046881333333,0.188932291466667,0.188932291466667,0.161545140177778,0.161545140177778,2.216460417933571,0.001238492672197,0.002661872159858,0.003829290500933,0.556047518316640,125.495999999999981,140.797783982352854,138.692578537012764,-16.731411287043386,-1.116549500160119,134.992548139826852,,,,0.000000000000000,5.859089547525982,3.005815338487636,12.223373894213839,3.381271832862284,15.088639354453974,1.338056722449337,0.111497096175236,0.083705807434163,0.059129248327443,0.058106955883153,0.021147113622615,0.021097303328271,0.059942458402168,0.050477204903395,0.002151477358592,0.027743835154465,0.038495881404553,0.032787833153157,0.027743835154465,0.038495881404553,0.032787833153157,0.027743835154465,0.038495881404553,0.032787833153157,0.030606964949279,0.030606964949279,0.030606964949279,0.000401627520681,0.000898071400197,0.001323298687718,0.001270068008751,0.000878735804130,-1.546058768656717,125.495999999999995,140.797783982352854,138.692578537012764,-16.731411287043386,-1.116549500160119,134.992548139826852,64.333343471330181,33.462847207843083,35.696436112629385,32.747935789558298,-0.596554771730609
4.000000000000000,17.319467117537314,0.001000000000000,41500.000000000000000,4.292400000000001,0.126150000000000,,,41500.000000000341970,0.429766452533360,0.391115175021451,0.080540093285389,0.080274083640489,0.045779996080442,0.045722296052378,0.185362180633064,0.172370518238106,4.271484360000000,0.115664061600000,0.161757810266667,0.195800805866667,0.157740892577778,0.115664061600000,0.115664061600000,0.161757810266667,0.161757810266667,0.195800805866667,0.195800805866667,0.157740892577778,0.157740892577778,2.217516596012433,0.000870591787114,0.002330286599892,0.004067157345500,0.556196157936235,127.172912302105601,142.709584636852924,138.643373419124885,-16.732973419124875,-2.390573419124877,136.182279707370469,0.002050609665441,,,0.000000000000000,3.767130609098845,3.838117216653851,1.690359995945769,1.690359995945769,1.690359995945769,3.059379366469446,0.115018142941272,0.086014282079255,0.008753713687854,0.008669693459786,0.014680415020868,0.014632970012133,0.036410232087027,0.026764125096232,0.002174951957538,0.010752551104454,0.017162799908614,0.010539179638204,0.010752551104454,0.017162799908614,0.010539179638204,0.010752551104454,0.017162799908614,0.010539179638204,0.012692706433777,0.012692706433777,0.012692706433777,0.000514174029411,0.000280349921906,0.000601463958833,0.000455753508717,0.000230966427419,-1.466155550373134,127.172912302105615,142.709584636852924,138.643373419124885,-16.732973419124875,-2.390573419124877,136.182279707370469,58.983043336265162,33.834105642247437,38.575326994866487,26.879313422983699,1.985919641025976
5.000000000000000,17.399370335820898,0.001000000000000,41500.000000000000000,4.282600000000000,0.156600000000000,0.194300000000000,0.206400000000000,41500.000000000341970,0.280132895092496,0.269547216901046,0.074159976170480,0.073950493289485,0.062876484322568,0.062731428213364,0.139056451861848,0.135409712801299,4.272005226666667,0.146093749733333,0.193320315200000,0.215429705866667,0.184947923600000,0.146093749733333,0.146093749733333,0.193320315200000,0.193320315200000,0.215429705866667,0.215429705866667,0.184947923600000,0.184947923600000,2.216892699547189,0.001739952518307,0.003591220287624,0.004947825064752,0.556792924354468,133.150248090825812,150.360477652430774,153.465824741129040,-17.927999999999969,4.782188712956611,145.681626156099810,,,,0.000000000000000,4.393595380113949,2.369343747688564,2.113281202510386,0.000000000000000,3.381271832862176,2.184420658453384,0.029560832730863,0.026462448520161,0.009278967356804,0.009199091808782,0.018085858227014,0.017963868650427,0.009205748678269,0.008298155350857,0.001578706576579,0.012924848794600,0.010409492481897,0.005940204671819,0.012924848794600,0.010409492481897,0.005940204671819,0.012924848794600,0.010409492481897,0.005940204671819,0.008951412583770,0.008951412583770,0.008951412583770,0.001410922195483,0.000483814181097,0.000464939662957,0.000337770120719,0.000287066402467,-1.386252332089551,133.150248090825812,150.360477652430774,153.465824741129040,-17.927999999999969,4.782188712956611,145.681626156099810,53.632743201199901,34.205364076652131,41.454217877103702,21.010691056409051,4.568394053782547
6.000000000000000,17.479244402985074,0.001000000000000,41500.000000000000000,4.282600000000000,0.124700000000000,0.174000000000000,0.216000000000000,41500.000000000341970,0.286811874173369,0.275666294506835,0.077988966464169,0.077752082358841,0.062175514845979,0.062035020581129,0.142325451827839,0.138484465815602,4.271744800000000,0.119570311066667,0.169296875066667,0.216178394933333,0.168348527022222,0.119570311066667,0.119570311066667,0.169296875066667,0.169296875066667,0.216178394933333,0.216178394933333,0.168348527022222,0.168348527022222,2.217114772748671,0.001001086590777,0.002547407111570,0.005006650200652,0.556417479162917,144.384198836533756,157.532989200964607,148.210893534108777,-13.147373419124875,-8.366226580875093,150.039138299426014,,,,0.000000000000000,2.364494096135189,3.984955717164773,6.098663843077323,1.690359995945985,1.690359995945554,4.144101536159726,0.011297318149488,0.010019158856274,0.003208356379599,0.003179904259619,0.018285223108815,0.018175457734906,0.003434862610869,0.003790987337369,0.000813233247721,0.008491311511398,0.003853549822485,0.015326840774600,0.008491311511398,0.003853549822485,0.015326840774600,0.008491311511398,0.003853549822485,0.015326840774600,0.004495093056794,0.004495093056794,0.004495093056794,0.000521538308419,0.000223134938457,0.000143419372328,0.000770045661922,0.000161840871011,-1.306378264925375,144.384198836533756,157.532989200964607,148.210893534108777,-13.147373419124875,-8.366226580875093,150.039138299426014,48.284395018026544,34.576487064711046,44.332058452561803,15.144209741409457,7.149926301485126
7.000000000000000,17.559118470149254,0.001000000000000,41500.000000000000000,,,0.197200000000000,0.220800000000000,41500.000000000341970,0.319877187459644,0.304551445482397,0.085111733782676,0.084754368599172,0.041420797579722,0.041383220632189,0.148803239607348,0.143563011571253,4.271093706666666,0.141874999466667,0.186093750000000,0.222949219466667,0.183639322977778,0.141874999466667,0.141874999466667,0.186093750000000,0.186093750000000,0.222949219466667,0.222949219466667,0.183639322977778,0.183639322977778,2.215920615825620,0.001488158351179,0.003236126724471,0.005258556457623,0.556475864339723,140.798598836533756,157.536951252734980,160.166451388691144,-17.927999999999997,4.779062405743957,152.862899445163066,,,,0.000000000000000,2.364494096135189,6.840722494405947,10.302311643724096,5.859089547525920,4.473733271881887,6.310095232707741,0.021765984251533,0.018874585763577,0.025210618696666,0.024968292693717,0.007055332843139,0.007036048966252,0.009797541115815,0.009415249503384,0.001953240000136,0.010706046567500,0.010032377044753,0.011498168102439,0.010706046567500,0.010032377044753,0.011498168102439,0.010706046567500,0.010032377044753,0.011498168102439,0.002868658132023,0.002868658132023,0.002868658132023,0.000237522958557,0.000355096330422,0.000383885518920,0.000561681724003,0.000122266679804,-1.226504197761194,140.798598836533756,157.536951252734980,160.166451388691172,-17.927999999999997,4.779062405743957,152.862899445163066,42.936046834852846,34.947610052769619,47.209899028019777,9.277728426409610,9.731458549187812
8.000000000000000,17.638934235074629,0.001000000000000,41500.000000000000000,4.302200000000000,0.169650000000000,0.197200000000000,0.240000000000000,41500.000000000341970,0.249594058318154,0.241980193718358,0.072316864220138,0.072113749670029,0.024761366447363,0.024753488474773,0.115557429661885,0.112949143954387,4.272135413333333,0.145859375200000,0.188671878933333,0.240722656000000,0.191751303377778,0.145859375200000,0.145859375200000,0.188671878933333,0.188671878933333,0.240722656000000,0.240722656000000,0.191751303377778,0.191751303377778,2.216322870573872,0.001757857597171,0.003398511971122,0.006215327505732,0.556923641911975,140.083373419124882,152.269922347569263,154.660601163466254,-11.951826580875093,3.585599999999999,149.013549244673698,0.006151828996323,,,0.000000000000000,1.690359995945769,2.369343747688564,2.364494096135035,1.690359995945769,0.000000000000000,1.966970779453137,0.029188293871526,0.026539631620091,0.014168885757902,0.014047009179714,0.003411220640949,0.003407972223395,0.007511716379334,0.006788871013672,0.003322271260769,0.016429810573719,0.013850462981750,0.003105108115863,0.016429810573719,0.013850462981750,0.003105108115863,0.016429810573719,0.013850462981750,0.003105108115863,0.009494018066271,0.009494018066271,0.009494018066271,0.001116697902158,0.000565408726412,0.000549165127271,0.000141500630869,0.000372266513695,-1.146688432835820,140.083373419124882,152.269922347569263,154.660601163466254,-11.951826580875094,3.585599999999999,149.013549244673698,37.591602555462600,35.318462148136291,50.085638989918948,3.415529214559385,12.311106466782702
9.000000000000000,17.718750000000000,0.002000000000000,41500.000000000000000,,,,0.242400000000000,41500.000000000341970,0.241370309878565,0.234437805592793,0.093585829741055,0.093131488955769,0.037623579358664,0.037594702510347,0.124193239659428,0.121721332352970,4.274088640000000,0.147695309866667,0.183320317333333,0.231022128666667,0.187345918622222,0.147695309866667,0.147695309866667,0.183320317333333,0.183320317333333,0.231022128666667,0.231022128666667,0.187345918622222,0.187345918622222,2.218095476304222,0.001780433814600,0.003190567224014,0.005680247337205,0.557186681170010,149.646188712956587,160.155411287043364,158.242764286111992,-8.367788712956610,1.195026580875123,156.019522658711054,,,,0.000000000000000,3.381271832862176,3.381271832862176,4.769839827688813,3.381271832862176,1.690359995945769,3.361787350495975,0.030589732089664,0.028158504991377,0.022255051986438,0.021923885131976,0.007883993859385,0.007868204247674,0.016433974837166,0.015661545162870,0.000983052021411,0.021921999225147,0.021278610167682,0.010170487631403,0.021921999225147,0.021278610167682,0.010170487631403,0.021921999225147,0.021278610167682,0.010170487631403,0.016789266494420,0.016789266494420,0.016789266494420,0.000110430306121,0.000825981480439,0.000900629804696,0.000534163905977,0.000527354771288,-1.066872667910449,149.646188712956587,160.155411287043364,158.242764286111992,-8.367788712956610,1.195026580875123,156.019522658711054,32.247158276072810,35.689314243503077,52.961378951817892,-2.446669997290584,14.890754384377466
10.000000000000000,17.798594916044777,0.002000000000000,41500.000000000000000,4.302200000000000,0.168200000000000,0.207350000000000,0.248400000000000,41500.000000000341970,0.211875049920879,0.207263660965734,0.088731621784642,0.088380345272498,0.028083652755652,0.028066355315171,0.109563441487058,0.107903453851134,4.275260520000000,0.160820309866667,0.190390626400000,0.225618479466667,0.192276471911111,0.160820309866667,0.160820309866667,0.190390626400000,0.190390626400000,0.225618479466667,0.225618479466667,0.192276471911111,0.192276471911111,2.219719669268746,0.002232133944773,0.003460390863492,0.005378247314189,0.557697610347800,150.360038224293021,158.725783982352823,156.333523977297375,-8.364662405743928,-1.193462405743929,155.143351460056465,,0.010253048327205,0.008485281374239,0.000000000000000,1.473293410845463,3.005815338487636,6.756039259545569,4.473733271881887,4.473733271881806,3.143698068114717,0.007292336329540,0.006827461327545,0.006845683536424,0.006768930704325,0.015632512769304,0.015617154122200,0.009506864158190,0.009343100502874,0.002480885653794,0.013349775736061,0.009954976982540,0.009578450652346,0.013349775736061,0.009954976982540,0.009578450652346,0.013349775736061,0.009954976982540,0.009578450652346,0.004975829711710,0.004975829711710,0.004975829711710,0.001214661514878,0.000476588860927,0.000454325150953,0.000491818801670,0.000286607111906,-0.987027751865671,150.360038224293021,158.725783982352823,156.333523977297403,-8.364662405743928,-1.193462405743929,155.143351460056465,26.900762044790891,36.060301785215643,55.838169220496411,-8.311010260715626,17.471344467026253
11.000000000000000,17.878410680970148,0.002666666666667,41500.000000000000000,,,,,41500.000000000341970,0.203220266896355,0.199061480333013,0.100262016229476,0.099751868637976,0.028241113149743,0.028226601690283,0.110574465425191,0.109013316887091,4.274218813333333,0.172382813066667,0.203710962266667,0.237109375333333,0.204401050222222,0.172382813066667,0.172382813066667,0.203710962266667,0.203710962266667,0.237109375333333,0.237109375333333,0.204401050222222,0.204401050222222,2.218641027460631,0.002582656974119,0.004011718072294,0.006024307169008,0.557814927419013,151.075001163466254,160.637024741129039,164.937599999999946,-9.560211287043389,8.366226580875121,158.889347435367313,,,,0.000577350269190,2.364494096135189,2.113281202510559,2.928108102939322,3.381271832862176,1.690359995945769,1.640438189392250,0.021880031911611,0.020576205453046,0.010166877943558,0.010021136458990,0.010717535165876,0.010703886286472,0.004723818592435,0.004300199087190,0.002343760001820,0.009551318655893,0.003306959288876,0.009690641306477,0.009551318655893,0.003306959288876,0.009690641306477,0.009551318655893,0.003306959288876,0.009690641306477,0.003695391399281,0.003695391399281,0.003695391399281,0.000115493721212,0.000341653659012,0.000136407346993,0.000475351434628,0.000148992824221,-0.907211986940300,151.075001163466254,160.637024741129039,164.937599999999946,-9.560211287043389,8.366226580875121,158.889347435367313,21.556317765400763,36.431153880582428,58.713909182395582,-14.173209472565595,20.050992384621026
12.000000000000000,17.958284748134325,0.003000000000000,41500.000000000000000,4.302200000000000,,0.205900000000000,0.232800000000000,41500.000000000341970,0.177683850091541,0.174927775796343,0.104140056364676,0.103560926829323,0.022037457168575,0.022028596760404,0.101287121208264,0.100172433128690,4.274869866666666,0.199218752666667,0.223906263066667,0.232389327600000,0.218504781111111,0.199218752666667,0.199218752666667,0.223906263066667,0.223906263066667,0.232389327600000,0.232389327600000,0.218504781111111,0.218504781111111,2.218064806670001,0.003702580575307,0.004913795683032,0.005785824058260,0.558116751746650,145.814573419124940,156.335775258870967,168.518505425326452,-10.756799999999998,14.342399999999998,156.885779635096924,,,,0.000000000000000,1.690359995945554,2.113281202510559,5.073288168445349,2.928108102939322,2.928108102939197,2.657191425996948,0.009798607343357,0.009339383754102,0.013624028399275,0.013398284804535,0.012261197440217,0.012249709610481,0.009052992879937,0.008885841420963,0.000596594624627,0.016547526187966,0.022584186922678,0.019659362427541,0.016547526187966,0.022584186922678,0.019659362427541,0.016547526187966,0.022584186922678,0.019659362427541,0.018224887738825,0.018224887738825,0.018224887738825,0.000693486493877,0.000694652637642,0.001089407984530,0.001040904660683,0.000731833820190,-0.827337919776124,145.814573419124940,156.335775258870967,168.518505425326452,-10.756799999999998,14.342399999999998,156.885779635096952,15.263463159808907,29.229504124664231,57.524451417473763,-12.970751652229509,27.718318424212583
13.000000000000000,18.038158815298509,0.004000000000000,41500.000000000000000,4.297300000000000,0.211700000000000,0.232000000000000,0.264000000000000,41500.000000000341970,0.176188653658812,0.173466932231114,0.090052592035946,0.089686782708433,0.033089516874659,0.033069723383233,0.099776920856472,0.098741146107593,4.272395813333334,0.194765617466667,0.227578104533333,0.255306036000000,0.225883252666667,0.194765617466667,0.194765617466667,0.227578104533333,0.227578104533333,0.255306036000000,0.255306036000000,0.225883252666667,0.225883252666667,2.218631726373344,0.003422390202765,0.005069201893066,0.007065681253243,0.558547249930605,156.571373419124882,167.328173419124937,179.759988769992333,-10.756799999999998,13.147373419124904,167.882166550661282,0.000000000000000,0.004101219330882,0.010182337649086,0.000000000000000,1.690359995945985,1.690359995945554,0.678828465308115,0.000000000000000,1.690359995945769,1.258943327283221,0.017222640082935,0.016409525147414,0.005706656468236,0.005637704528480,0.007254860144810,0.007243669621293,0.008291787125979,0.008020678424165,0.003275996290189,0.009409354715399,0.006153196654950,0.006788555511275,0.009409354715399,0.006153196654950,0.006788555511275,0.009409354715399,0.006153196654950,0.006788555511275,0.007386593397247,0.007386593397247,0.007386593397247,0.000333190309467,0.000397040402575,0.000305444195311,0.000435358942458,0.000294420737035,-0.747463852611940,156.571373419124882,167.328173419124937,179.759988769992333,-10.756799999999998,13.147373419124904,167.882166550661282,10.701637659871269,21.738469687347902,51.748235154604799,-10.105644234660012,31.229853170053424
14.000000000000000,18.118062033582088,0.005000000000000,41500.000000000000000,4.292400000000000,0.203000000000000,0.234900000000000,0.247200000000000,41500.000000000341970,0.154847050754943,0.153018231581321,0.091441607364411,0.091050015717117,0.025006345909083,0.024997382617103,0.090431668009479,0.089688543305180,4.273567786666667,0.220195308533333,0.246679732000000,0.252018282666667,0.239631107733333,0.220195308533333,0.220195308533333,0.246679732000000,0.246679732000000,0.252018282666667,0.252018282666667,0.239631107733333,0.239631107733333,2.218532095215120,0.004625154853558,0.006071698076806,0.006827634463966,0.559014145652363,151.555211230007671,163.507162849321276,179.760616017647180,-11.951826580875093,16.732973419124903,164.924264211958757,,,,0.000000000000000,0.678828465307578,1.011465240153692,3.005815338487757,1.690359995945769,1.690359995945554,1.342804759202294,0.005903955189457,0.005693365520725,0.011470866536996,0.011331793329390,0.006841337322067,0.006835095906543,0.005241701118321,0.005133254275785,0.000813159588109,0.017519809366988,0.007502766282845,0.006687358748038,0.017519809366988,0.007502766282845,0.006687358748038,0.017519809366988,0.007502766282845,0.006687358748038,0.006137149231260,0.006137149231260,0.006137149231260,0.000599341652821,0.000852228969718,0.000491134064427,0.000408628083944,0.000199909367090,-0.667560634328360,151.555211230007671,163.507162849321276,179.760616017647180,-11.951826580875094,16.732973419124903,164.924264211958757,5.918892716110918,24.283103123552337,52.400360974769001,-17.987450756932589,27.969287460567955
15.000000000000000,18.197994402985081,0.006333333333333,41500.000000000000000,4.287500000000000,0.221850000000000,0.237800000000000,0.249600000000000,41500.000000000341970,0.160340386780486,0.158283698385373,0.115275536251253,0.114452848062970,0.023395639349652,0.023384764425039,0.099670520793797,0.098707103624461,4.275911640000000,0.212187501600000,0.239570298266667,0.251334661333333,0.234364153733333,0.212187501600000,0.212187501600000,0.239570298266667,0.239570298266667,0.251334661333333,0.251334661333333,0.234364153733333,0.234364153733333,2.218517907874636,0.004246445589783,0.005721793712068,0.006825452409236,0.558827899896431,160.637584636852978,169.002748996611274,-178.559014171519124,-8.364662405743928,14.342399999999998,170.350385703981772,0.002050609665441,0.004101219330882,0.010182337649086,0.000577350269190,3.838117216653945,3.532693557123925,5.648330103086401,4.473733271881887,2.928108102939197,3.470206243370569,0.015077329578092,0.014496278032529,0.024034103479989,0.023558051718444,0.013157920206059,0.013142536149998,0.009479288607093,0.009132983627762,0.000902190624646,0.017898007956874,0.021483808461621,0.015963535073787,0.017898007956874,0.021483808461621,0.015963535073787,0.017898007956874,0.021483808461621,0.015963535073787,0.018288321535181,0.018288321535181,0.018288321535181,0.000580980136070,0.000866199479071,0.001226902813153,0.000957200426049,0.000611905911719,-0.587628264925371,160.637584636852978,169.002748996611274,181.440985828480876,-8.364662405743928,14.342399999999998,170.350385703981772,2.631746638749973,33.556102718885086,65.950721460886598,-31.221765172501705,30.132860110448533
16.000000000000000,18.277897621268657,0.007666666666667,41500.000000000000000,4.292400000000001,0.262933333333333,0.279366666666667,0.273600000000000,41500.000000000341970,0.127105434447814,0.126084362775466,0.086211014869792,0.085885762071161,0.034387560711741,0.034363869097347,0.082568003343116,0.082111331314658,4.273046880000000,0.252382794666667,0.266406258666667,0.252083348000000,0.256957467111111,0.252382794666667,0.252382794666667,0.266406258666667,0.266406258666667,0.252083348000000,0.252083348000000,0.256957467111111,0.256957467111111,2.219042578796865,0.006314507787846,0.007356692885967,0.006887591026809,0.559900342624372,156.335775258870967,169.483398836533695,-171.872891453011192,-14.342399999999969,17.927999999999997,171.291367497367446,0.013076824283186,0.012073662796904,0.010182337649086,0.000577350269190,2.113281202510559,2.364494096135189,2.702089111299166,0.000000000000000,0.000000000000000,2.278510596522901,0.007317775521634,0.007138327164072,0.008916080811434,0.008820613736850,0.010219676616277,0.010204131837415,0.004838511115271,0.004772214834997,0.001353216655528,0.012324437339083,0.014090464226187,0.017276161275889,0.012324437339083,0.014090464226187,0.017276161275889,0.012324437339083,0.014090464226187,0.017276161275889,0.008949209868766,0.008949209868766,0.008949209868766,0.000312966576489,0.000609201277080,0.000837343631393,0.000987586258429,0.000348103351800,-0.507725046641792,156.335775258870967,169.483398836533723,188.127108546988808,-14.342399999999969,17.927999999999997,171.291367497367446,0.808009122417388,45.373394677280430,80.527897605173848,-45.589623944021362,32.814065774433402
17.000000000000000,18.357800839552240,0.018000000000000,41500.000000000000000,4.297300000000000,0.246500000000000,0.266800000000000,0.250800000000000,41500.000000000341970,0.113187427627602,0.112468411820033,0.106642170434429,0.106027528556443,0.030527259791443,0.030509057678211,0.083452285951158,0.083001666018229,4.275000080000000,0.245703124000000,0.258632793333333,0.240136720000000,0.248157545777778,0.245703124000000,0.245703124000000,0.258632793333333,0.258632793333333,0.240136720000000,0.240136720000000,0.248157545777778,0.248157545777778,2.221170227173288,0.005989857770233,0.006719057414620,0.006171254736713,0.560012599273713,158.246201163466253,167.572626580875124,-174.263962849321274,-9.561773419124876,19.123026580875120,170.489424429098904,0.004101219330882,0.012303657992646,0.001697056274848,0.007810249675907,2.364494096135189,1.690359995945554,1.011465240154053,1.690359995945554,1.690359995945769,1.469601801553426,0.002808819159978,0.002755777295315,0.011400769458342,0.011212972582495,0.011733063998902,0.011718283929190,0.004825620784203,0.004768234984488,0.002343820000256,0.012399897414110,0.014138421546639,0.003982415697797,0.012399897414110,0.014138421546639,0.003982415697797,0.012399897414110,0.014138421546639,0.003982415697797,0.010147271835439,0.010147271835439,0.010147271835439,0.001131057453573,0.000593807587497,0.000883819803591,0.000221429695127,0.000704872235989,-0.427821828358208,158.246201163466253,167.572626580875124,185.736037150678754,-9.561773419124876,19.123026580875120,170.489424429098904,0.181792164864646,62.974602213389517,103.512967306211522,-63.827712079288077,38.821763553331436
18.000000000000000,18.437674906716417,0.030333333333333,41500.000000000000000,4.292400000000000,0.327700000000000,0.349450000000000,0.291600000000000,41500.000000000341970,0.072177863354663,0.071990441333770,0.075191794584599,0.074977850865838,0.027352330729106,0.027341867030993,0.058240662889456,0.058103386410200,4.277734506666667,0.336289045333333,0.342500026666667,0.281705710666667,0.320164927555556,0.336289045333333,0.336289045333333,0.342500026666667,0.342500026666667,0.281705710666667,0.281705710666667,0.320164927555556,0.320164927555556,2.223692984023248,0.012169513231236,0.012600070283461,0.008673743876577,0.564284077853631,155.620800000000031,173.068811230007668,-165.417588769992307,-16.731411287043386,21.513600000000000,174.399649139893313,,0.018455486988969,0.022061731573020,0.001154700538379,2.928108102939571,0.678828465308115,0.678828465308115,3.381271832862284,0.000000853773646,0.778371237786718,0.001414137918422,0.001403042987695,0.005554531043984,0.005508075376369,0.002921158945576,0.002917674792573,0.002338992706658,0.002325827192438,0.000390720000682,0.004504200088640,0.008998552124210,0.011071082641654,0.004504200088640,0.008998552124210,0.011071082641654,0.004504200088640,0.008998552124210,0.011071082641654,0.007204344528604,0.007204344528604,0.007204344528604,0.000748786751496,0.000344025335178,0.000723683396871,0.000712758155776,0.000459176209291,-0.347947761194032,155.620800000000031,173.068811230007668,194.582411230007693,-16.731411287043386,21.513600000000000,174.399649139893313,11.034191079196605,94.238184649164836,134.060234885560249,-83.623461498322541,37.844527336608905
19.000000000000000,18.517548973880601,0.053666666666667,41500.000000000000000,4.305466666666667,0.420500000000000,0.358150000000000,0.307200000000000,41500.000000000341970,0.043821980225387,0.043779541443211,0.060891547372049,0.060772371894554,0.040492249311498,0.040457108363646,0.048401925636312,0.048336340567137,4.283203293333333,0.421484404000000,0.406835978666667,0.295475241333333,0.374598541333333,0.421484404000000,0.421484404000000,0.406835978666667,0.406835978666667,0.295475241333333,0.295475241333333,0.374598541333333,0.374598541333333,2.226928400465431,0.019976844258291,0.018366107987605,0.009595357561337,0.568716677568166,154.430484425829832,175.694399999999973,-162.312011230007670,-20.317011287043385,22.708626580875119,175.935987886708403,0.094015477449195,0.059467680297789,0.023758787847868,0.018823743871327,7.375343929368509,2.928108102939322,0.678828465308115,3.381271832862284,1.690359995945985,3.598760752014977,0.003131754743858,0.003123094208440,0.010594886282932,0.010540110775611,0.007096822023785,0.007080397421823,0.001120991043275,0.001109380837171,0.004296960000993,0.024109397974313,0.024526182390189,0.015640061593882,0.024109397974313,0.024526182390189,0.015640061593882,0.024109397974313,0.024526182390189,0.015640061593882,0.021411375937790,0.021411375937790,0.021411375937790,0.005345234202156,0.002497093559628,0.002401496949095,0.001113186510373,0.002700216607955,-0.268073694029848,154.430484425829832,175.694399999999973,197.687988769992359,-20.317011287043385,22.708626580875119,175.935987886708403,22.420539800037321,129.828461866660973,169.215936960434192,-107.862906406004100,38.516115067695267
20.000000000000000,18.597393889925371,0.252333333333333,41500.000000000000000,4.302200000000000,0.646700000000000,0.524900000000000,0.367200000000000,41500.000000000341970,0.029346128053884,0.029333087018437,0.056445188273095,0.056354801474036,0.067160772907477,0.067005586149149,0.050984029744819,0.050897824880541,4.295182386666666,0.629296866666667,0.578945309333333,0.391764309333333,0.533335495111111,0.629296866666667,0.629296866666667,0.578945309333333,0.578945309333333,0.391764309333333,0.391764309333333,0.533335495111111,0.533335495111111,2.240786149687927,0.046165962626658,0.038969442141655,0.017438063558803,0.585839904503761,145.813011287043366,-177.849375258870964,-149.879102511603548,-37.051026580875089,28.684799999999999,179.523226320932395,,,,0.041295681775863,3.381271832862284,2.113281202510386,3.097990744490329,1.690359995945769,0.000000000000000,2.437601019956061,0.003715567808777,0.003710442194422,0.003477214681313,0.003460258208519,0.008046324718601,0.007994575906652,0.001913249529094,0.001902058323879,0.006563431136146,0.021821741696000,0.037413717319614,0.028826014005959,0.021821741696000,0.037413717319614,0.028826014005959,0.021821741696000,0.037413717319614,0.028826014005959,0.029013291452320,0.029013291452320,0.029013291452320,0.006003639884898,0.003276621914982,0.005149349397124,0.002604518167045,0.003873641774401,-0.188228777985078,145.813011287043366,182.150624741129036,210.120897488396452,-37.051026580875089,28.684799999999999,179.523226320932395,40.891537797764158,172.692881662232139,217.025480724772933,-132.334293788807031,44.772530524203830
21.000000000000000,18.637272621268657,0.472000000000000,41500.000000000000000,4.334866666666667,0.837133333333333,0.835200000000000,0.511200000000000,41500.000000000341970,0.033417963269421,0.033399169630979,0.092460819980804,0.091880332646001,0.068792681085274,0.068625588582194,0.064890488111833,0.064635030286391,4.307551879999999,0.850507822666667,0.753632821333333,0.486783842666667,0.696974828888889,0.850507822666667,0.850507822666667,0.753632821333333,0.753632821333333,0.486783842666667,0.486783842666667,0.696974828888889,0.696974828888889,2.259017039506526,0.086332134376243,0.067801245676781,0.027601256934293,0.610187919123461,143.906505157020547,-171.374595514682227,-141.491651159534484,-44.220662405743951,29.879826580875118,-175.915698913821444,0.091445849185916,,,0.015000000000000,5.898384525298658,8.143464358195162,9.203857553046779,4.473733271881887,1.690359995945769,7.595062144163466,0.002112882663823,0.002109303777285,0.046917264303867,0.046374897633191,0.008511492437723,0.008452442012999,0.014711286206552,0.014547870412045,0.004355629065749,0.105818693788102,0.087255598730985,0.040016000527934,0.105818693788102,0.087255598730985,0.040016000527934,0.105818693788102,0.087255598730985,0.040016000527934,0.077077272783765,0.077077272783765,0.077077272783765,0.004539194381623,0.021045945476188,0.016399679368641,0.004562341334827,0.010667621430586,-0.148350046641791,143.906505157020547,188.625404485317773,218.508348840465516,-44.220662405743951,29.879826580875118,184.084301086178556,139.216981216552995,267.842238542754785,302.546771294857535,-122.867129067338738,35.267326417800405
22.000000000000000,18.652139692164177,0.562000000000000,41500.000000000000000,4.357733333333333,0.838100000000000,0.684400000000000,0.484800000000000,41500.000000000341970,0.049052938632706,0.048930507417701,0.094194456330522,0.093686237320261,0.094513996125184,0.093987105915051,0.079253797029471,0.078867950217671,4.326562466666666,0.965039062666667,0.843359368000000,0.537532576000000,0.781977002222222,0.965039062666667,0.965039062666667,0.843359368000000,0.843359368000000,0.537532576000000,0.537532576000000,0.781977002222222,0.781977002222222,2.280073782112361,0.110421200164945,0.084059427127442,0.034158779749199,0.627178297288487,144.625293534108778,-164.694091997152981,-132.662505425326430,-50.198399999999992,32.270399999999995,-170.293690488253390,0.016404877323528,,,0.070149839629182,6.098663843077262,6.321184231576541,5.073288168445349,0.000000000000000,0.000000000000000,5.837642452759936,0.035991064570997,0.035835851366974,0.031540645705895,0.031089060054305,0.035376325660954,0.034986782547451,0.008072266619303,0.008059117613297,0.009624140892512,0.035060018057233,0.034491644925814,0.013437669048460,0.035060018057233,0.034491644925814,0.013437669048460,0.035060018057233,0.034491644925814,0.013437669048460,0.026770414656941,0.026770414656941,0.026770414656941,0.008897382617072,0.007762450440122,0.006340736898089,0.001984382208429,0.003361150791715,-0.133482975746272,144.625293534108778,195.305908002847048,227.337494574673599,-50.198399999999992,32.270399999999995,189.706309511746610,158.573618602490569,281.990799587986658,300.888543991918596,-117.587049508058044,17.500293128611020
23.000000000000000,18.666977611940297,0.678000000000000,41500.000000000000000,4.377333333333334,0.985033333333333,0.879666666666667,0.606400000000000,41500.000000000341970,0.051615025276253,0.051524522357409,0.073607050481485,0.073282023990575,0.111811398082543,0.110846803399272,0.079011157946760,0.078551116582419,4.350650933333333,0.995976577333333,0.852499993333333,0.548470056000000,0.798982208888889,1.006126761977302,1.006122676029774,0.852499993333333,0.852499993333333,0.548470056000000,0.548470056000000,0.802365603770212,0.802364241787703,2.304032431464913,0.116586944092943,0.086537499213664,0.035657299330220,0.635703543525435,147.265553421972072,-162.542315574170203,-129.081600000000009,-51.394988712956611,32.270399999999995,-167.539341666563530,0.051578710078222,0.047681268159869,0.050873961905871,0.038974350539810,6.766963283418002,7.375343929368558,8.795845666513525,3.381271832862176,0.000000000000000,7.492849217954020,0.021155566680712,0.021078340607225,0.043650706615291,0.043348969718219,0.049742417444993,0.048717443342866,0.017660436162168,0.017475500113523,0.006278319435305,0.078504853594366,0.085897791737577,0.096446139542028,0.093877451922638,0.085897791737577,0.096446139542028,0.093871107747007,0.085897791737577,0.096446139542028,0.086374455670702,0.090811841924665,0.090810023197459,0.008206678056679,0.017167340566305,0.017325881008629,0.012549718227145,0.010021824262119,-0.118645055970152,147.265553421972072,197.457684425829797,230.918399999999991,-51.394988712956611,32.270399999999995,192.460658333436470,126.239572508859055,251.835681715268919,266.317756431644739,-124.568577873121285,14.412611623007251
24.000000000000000,18.681815531716417,0.755333333333333,41500.000000000000000,4.396933333333333,1.107800000000000,0.986966666666666,0.603200000000000,41500.000000000341970,0.052997954326909,0.052897874225589,0.049144261427474,0.049075126124101,0.128109755066640,0.126740678893676,0.076750656940341,0.076237893081122,4.371093626666666,0.988789077333333,0.868085932000000,0.608105478666667,0.821660162666667,1.011083899459094,1.011047783116293,0.889055028000330,0.889016446469474,0.608105478666667,0.608105478666667,0.836081468708697,0.836056569417478,2.323943782902475,0.115417296467683,0.089166201410355,0.043067303836287,0.642898646154200,153.943887697894411,-151.549521418256120,-117.115603171738513,-53.788694574673592,33.465426580875118,-157.419305659167179,0.175611702343551,0.107038419893669,0.072848335602126,0.010785793124909,3.767130609098845,8.822154382764460,8.957731794196697,5.073288168445349,1.690359995945769,7.344825468487169,0.022560546755830,0.022470536156501,0.014547959509375,0.014500654900689,0.053652521605675,0.052550482178933,0.013100404298223,0.012764869723415,0.006394903366943,0.171369196137135,0.154108527334434,0.084975293541140,0.207898420441113,0.188694245810055,0.084975293541140,0.207838635126848,0.188630012268201,0.084975293541140,0.136811559230681,0.160474440333304,0.160433241149137,0.004017312664676,0.037064484707547,0.029913480251878,0.012936659766459,0.019407258226644,-0.103807136194032,153.943887697894411,208.450478581743880,242.884396828261430,-53.788694574673592,33.465426580875118,202.580694340832792,102.093282269495845,239.720264241680468,272.045709007716141,-138.469695585461750,35.717568396587922
25.000000000000000,18.696653451492537,0.855666666666667,41500.000000000000000,4.405100000000000,1.310800000000000,1.180300000000000,0.693600000000000,41500.000000000341970,0.054814826894087,0.054728183534139,0.045550597948151,0.045501866991821,0.168206514182783,0.165466649529222,0.089523979675007,0.088565566685061,4.383463733333333,1.165429713333333,0.987460964000000,0.670182280000000,0.941024319111111,1.229351648086209,1.229250506981845,0.987460964000000,0.987460964000000,0.670182280000000,0.670182280000000,0.962331630695403,0.962297916993948,2.338463453478748,0.154752583792711,0.114376036332687,0.050907560609289,0.664624908553359,159.920250381020253,-139.838399999999979,-106.374537594256040,-60.955200000000019,34.660973419124900,-147.579538758259503,,,,0.045280606591932,5.007328718691256,5.859089547525920,4.473733271881887,0.000000000000000,1.690359995945769,5.179763272868705,0.009217042157202,0.009179160791654,0.005783363384798,0.005764123775802,0.050804805823588,0.048569247399679,0.014185872717273,0.013499489881620,0.004946340386885,0.008557082058717,0.012069925552056,0.012521532804924,0.018456480114340,0.012069925552056,0.012521532804924,0.018413788758898,0.012069925552056,0.012521532804924,0.005717802295133,0.008004049227200,0.007992649688891,0.004931891221706,0.003580200033049,0.001847484782345,0.001049398422973,0.001912503332489,-0.088969216417912,159.920250381020253,220.161599999999993,253.625462405743974,-60.955200000000012,34.660973419124900,212.420461241740497,111.950031229286637,271.056080250859850,313.741729766448827,-158.547877834760811,44.358107522504042
26.000000000000000,18.711462220149251,0.984000000000000,41500.000000000000000,4.429600000000000,1.329166666666667,1.113600000000000,0.800000000000000,41500.000000000341970,0.091347818145856,0.090898504403528,0.058394930504111,0.058285678716351,0.083058968428156,0.082542953679653,0.077600572359374,0.077242378933177,4.400521066666666,1.274765601333333,1.085507813333333,0.751074229333333,1.037115881333333,1.392283405473073,1.391697071737530,1.149423500221550,1.149302562192362,0.751074229333333,0.751074229333333,1.097593711675986,1.097357954421075,2.356238431922134,0.174312242938424,0.129322649599501,0.067473728193748,0.681836763163452,161.108491997152953,-131.980061559471409,-95.642970508553262,-66.929811287043378,35.855999999999995,-140.446693785637990,0.017719292687163,0.041824394795382,0.038274795884498,0.044305755833751,6.321184231576599,9.870159462348363,9.426928138245476,3.381271832862284,2.928108102939322,8.792137945713229,0.028060638941682,0.027700008734551,0.013224481607632,0.013159649769018,0.052300193387573,0.051634087449716,0.005438703104282,0.005382662867399,0.003753449716159,0.057448295336677,0.075181805708629,0.042063590650080,0.098298962125796,0.090838461460016,0.042063590650080,0.097816413429566,0.090777894183275,0.042063590650080,0.055224893869072,0.073176650873631,0.073001595266019,0.003652980486667,0.011344212348936,0.010689724810249,0.007937781923436,0.006281934507433,-0.074160447761198,161.108491997152953,228.019938440528591,264.357029491446781,-66.929811287043378,35.855999999999995,219.553306214362010,121.723078482385063,307.748993346622228,358.169175665205330,-184.217418341608891,50.042312675660469
27.000000000000000,18.726300139925371,1.049000000000000,41500.000000000000000,4.449200000000000,1.390550000000000,1.225250000000000,0.768000000000000,41500.000000000341970,0.085753542946387,0.085309240648903,0.067139066955066,0.066982955536929,0.196956485187678,0.192468129371252,0.116616365029710,0.114920108519028,4.416927159999999,1.206406222666667,1.021914081333333,0.739095048000000,0.989138450666667,1.313289016847107,1.312700792601866,1.072357283841376,1.072230482061247,0.739095048000000,0.739095048000000,1.041580449562828,1.041342107554371,2.373826211397595,0.159109788982192,0.117354314926606,0.064391621760066,0.678670484266615,160.396715574170230,-135.163263960529662,-98.052115191419901,-65.731115574170218,38.246573419124900,-142.693487391595625,0.002050609665441,0.002050609665441,0.010182337649086,0.064552304374050,7.375343929368558,14.499338654070767,11.109849662764026,7.375343929368509,1.690359995945985,11.514393829274860,0.038571006467242,0.038063373754233,0.008837877740570,0.008774057030779,0.067837859274882,0.064663651790429,0.009182892717099,0.008438232617850,0.001761494802036,0.177387237855666,0.137765886218776,0.079887452405854,0.233402389001559,0.182248001948109,0.079887452405854,0.232705583007206,0.182114035866170,0.079887452405854,0.130272893406465,0.162233343712989,0.161975070928619,0.001687129484753,0.042744031953540,0.022337759882198,0.016017795149370,0.019582614608011,-0.059322527985078,160.396715574170230,224.836736039470367,261.947884808580056,-65.731115574170218,38.246573419124900,217.306512608404404,154.417984730633179,354.562248130154387,400.414019663477973,-197.236649825718814,50.389109123006165
28.000000000000000,18.741138059701491,1.126000000000000,41500.000000000000000,4.459000000000000,1.287600000000000,1.129066666666667,0.800800000000000,41500.000000000341970,0.111567028341403,0.110811015357981,0.055256827664960,0.055134852715523,0.156218794415733,0.152383115599310,0.107680883474032,0.106109661224271,4.429166693333333,1.264570300000000,1.071601546666667,0.729264314666667,1.021812053777778,1.408285580724580,1.407285832362433,1.127071283859372,1.126930765265546,0.729264314666667,0.729264314666667,1.088207059750206,1.087826970764882,2.389821648865740,0.167543055600116,0.124031633019463,0.063068597939188,0.686116233856126,166.210782146090907,-124.512498320954634,-90.656002450847353,-69.327693534108818,37.051026580875089,-134.285393232098357,0.218156343020321,0.176646266117723,0.094101222096209,0.097892798509390,13.886216722842557,19.409301590875209,16.995281441695976,6.098663843077323,1.690359995945769,17.271308789449595,0.025495626625806,0.025065079997518,0.027493406800937,0.027390887865870,0.110310603332872,0.104421276767547,0.020612474396315,0.018903915357553,0.003322332402474,0.157074998298674,0.173270041288351,0.071289400361764,0.204321269198623,0.221597301101298,0.071289400361764,0.203704880002446,0.221472870913782,0.071289400361764,0.133837230517351,0.165716950202773,0.165469786558115,0.002524629457900,0.032797737075626,0.029381909044454,0.013962503548643,0.019618408614456,-0.044484608208958,166.210782146090907,235.487501679045408,269.343997549152618,-69.327693534108818,37.051026580875089,225.714606767901643,209.812781447957605,429.476476911059763,473.957461691425124,-220.164379358974202,48.406199386548224
29.000000000000000,18.755975979477611,1.120000000000000,41500.000000000000000,4.475333333333333,1.316600000000000,1.011133333333333,0.839200000000000,41500.000000000341970,0.105411618092707,0.104802636052896,0.108690269775299,0.107960577498777,0.250084966332929,0.242413193394627,0.154728951400312,0.151725468982100,4.445052186666666,1.312968785333333,1.153281249333333,0.901627606666667,1.122625880444444,1.451687283508148,1.450882935291030,1.279987819816136,1.279125181357530,0.901627606666667,0.901627606666667,1.211100903330317,1.210545241105076,2.404599674026016,0.171441739771822,0.141069854410558,0.087742066947485,0.701213333788970,169.483211230007669,-118.324799999999996,-78.883199999999988,-71.712000000000003,40.636626580875088,-126.974404784727241,0.115527788864844,0.134321455223405,0.059485796624068,0.050586559479767,0.678828465307578,2.928108102939322,5.859089547525920,2.928108102939322,1.690359995945769,3.234757853849461,0.016515737974433,0.016235770532546,0.029925345201814,0.029409760446399,0.030347523976848,0.027579804197367,0.006097196367463,0.006573172016458,0.006180446579895,0.047503016020204,0.080358526495750,0.104871446429332,0.067421186251299,0.118413847936330,0.104871446429332,0.067129893745240,0.117866560540382,0.104871446429332,0.075486933326712,0.096142563736163,0.095846034603868,0.002514533799421,0.010227641670078,0.011894083200983,0.013591741628353,0.008745433238408,-0.029646688432837,169.483211230007669,241.675199999999990,281.116800000000012,-71.712000000000003,40.636626580875088,233.025595215272801,268.432237746490500,495.886344226689289,548.516213378428802,-232.001417871380909,55.426364559640888
30.000000000000000,18.770784748134329,1.284666666666667,41500.000000000000000,4.475333333333333,1.311766666666666,1.150333333333333,0.854400000000000,41500.000000000341970,0.129381124295931,0.128233203260386,0.094416619872401,0.093957705894119,0.117232303585689,0.115992698789924,0.113676682584674,0.112727869314810,4.456770866666667,1.294375012000000,1.153671877333333,0.855012989333333,1.101019959555556,1.461328120344242,1.459855441189378,1.262071978670260,1.261550467251810,0.855012989333333,0.855012989333333,1.192804362782612,1.192139632591508,2.416270876299212,0.168969577119032,0.136110134169298,0.084176770513614,0.701381839525289,174.742262405743986,-108.761462405743956,-70.515411287043378,-75.297599999999989,40.636626580875088,-118.681991575629340,0.064216067563604,0.159297750559552,0.164518205679493,0.051791247651831,4.473733271881806,4.473733271881887,3.381271832862284,2.928108102939322,1.690359995945985,3.997560709641864,0.024937684241613,0.024284297432792,0.020636549298941,0.020325902691509,0.062267040974111,0.060852761837694,0.033819932030278,0.033035539330919,0.013109603693435,0.032062798614290,0.038352055732225,0.055449219931195,0.009425594468490,0.018819422891080,0.055449219931195,0.009627530084858,0.019148031146446,0.055449219931195,0.025659645548614,0.016154358656532,0.016268845701801,0.012015373813408,0.005564000200784,0.013248003412456,0.013589988960809,0.003081819094010,-0.014837919776120,174.742262405743986,251.238537594256087,289.484588712956622,-75.297599999999989,40.636626580875088,241.318008424370674,415.013616591492791,635.490474981093939,696.403919030177349,-220.403534311950352,67.596455101048832
31.000000000000000,18.785622667910449,1.311666666666666,41500.000000000000000,4.501466666666667,1.334966666666667,1.187066666666667,0.896000000000000,41500.000000000341970,0.137936072580809,0.136569192335495,0.107625482405264,0.106964481212731,0.129389244960263,0.127823258780164,0.124983599982112,0.123785644109463,4.473567640000000,1.378749986666667,1.169531226666667,0.874772152000000,1.141017788444445,1.570350187783384,1.568425679940281,1.294087135698839,1.293340053739100,0.874772152000000,0.874772152000000,1.246403158494074,1.245512628559793,2.437645695741038,0.187483169367834,0.139854330232476,0.089329078145990,0.713578068371835,-172.552791665241926,-90.729536039470318,-51.344221462987150,-81.267506465891174,39.441600000000001,-101.156774738460555,0.038509262954948,0.097153606898217,0.068065850468499,0.040414518843274,11.236449302565246,14.499338654070744,12.223373894213839,6.098663843077262,2.928108102939322,13.090349889712956,0.023429447556941,0.022744111594211,0.020041780015718,0.019667818142089,0.063517749630522,0.061865394315567,0.019045953497485,0.018562069526121,0.006563505330294,0.100889265575770,0.132387021671724,0.054634935358148,0.144138348105913,0.131162720497603,0.054634935358148,0.143147989545747,0.131370276615153,0.054634935358148,0.094941347104878,0.108996884705622,0.108729115603624,0.009241296418392,0.026709013106695,0.025522135601857,0.011953628980339,0.017263892304284,0.000000000000000,187.447208334758045,269.270463960529696,308.655778537012850,-81.267506465891174,39.441600000000001,258.843225261539430,679.529990948285558,844.838774117983121,909.013856157623991,-157.356500235598105,72.395110291630999
32.000000000000000,18.800460587686569,1.288000000000000,41500.000000000000000,4.504733333333333,1.426800000000000,1.070100000000000,0.964800000000000,41500.000000000341970,0.133688111887796,0.132403758624794,0.161153354851871,0.158053389323012,0.206923585028644,0.200077210026286,0.167255017256104,0.163511452658031,4.483072853333334,1.221914058666667,1.051132798666667,0.840787742666667,1.037944866666667,1.383940403933306,1.382400010551255,1.149859922993771,1.148498952393344,0.840787742666667,0.840787742666667,1.124862689864581,1.123895568537088,2.445898948873408,0.152840920293631,0.111524662518125,0.077258501901149,0.696880758396578,-179.051565139869638,-102.363460490209178,-64.777485694530952,-76.487915574170202,40.635062405743952,-112.462930309647433,0.145780897239659,0.240595157889763,0.039289693304988,0.006082762530298,19.164288595711454,26.104556913006689,21.294047622841720,7.375343929368558,4.473733271881806,23.198453527962531,0.029280530048303,0.028593627877803,0.086738902638125,0.083964599706460,0.120115146537835,0.113091258027407,0.077793998139826,0.074407163855591,0.020522931962440,0.155895847611474,0.199827782722751,0.109056007294691,0.165825589208891,0.293802617424810,0.109056007294691,0.165770364215447,0.292210170326579,0.109056007294691,0.147955435592864,0.186263848300754,0.185645218119940,0.022162971948172,0.035110077503121,0.036274519218977,0.019719897181618,0.025275986566109,0.014837919776120,180.948434860130391,257.636539509790850,295.222514305469019,-76.487915574170202,40.635062405743952,247.537069690352467,758.488795072541507,862.324847812842563,871.327523794427179,-94.254378458269002,11.715845259430123
33.000000000000000,18.815298507462689,1.300333333333333,41500.000000000000000,4.543933333333333,1.344150000000000,1.087500000000000,0.926400000000000,41500.000000000341970,0.146379745084315,0.144771611631378,0.137659477066606,0.136026788835201,0.152077506920667,0.150247499812545,0.145372243023863,0.143681966759708,4.497916586666666,1.345664068000000,1.185781246666667,0.954101536000000,1.161848950222222,1.542053787487782,1.539910223470581,1.348308004800328,1.346397829500605,0.954101536000000,0.954101536000000,1.281487776096037,1.280136529657062,2.461842805976793,0.175901604365797,0.130177913145647,0.102041775722147,0.717491024802596,-163.505850381020196,-80.051429491446726,-44.217515574170193,-83.665388712956599,38.246573419124900,-91.991902734764281,0.137390847584546,0.225567063198509,0.115399826689645,0.036115555282085,5.007328718691256,9.426928138245398,7.375343929368509,3.381271832862176,1.690359995945985,7.924611436357965,0.021339407807485,0.020616697025868,0.050079173542760,0.048387511312618,0.026770938756134,0.025903859953649,0.031806923465290,0.030740743235515,0.013895157561357,0.056060830563042,0.029687155122014,0.021983025739896,0.047290131763953,0.041670010317503,0.021983025739896,0.047636456880694,0.040160613588415,0.021983025739896,0.035361342407091,0.024974366446696,0.025090270481340,0.017960511727735,0.017116629974208,0.012821229063740,0.008192235239405,0.010099014414641,0.029675839552240,196.494149618979804,279.948570508553303,315.782484425829807,-83.665388712956599,38.246573419124900,268.008097265235733,713.958690321524955,810.956960519437416,750.984949762125325,-89.797810982845931,-83.954250961322259
34.000000000000000,18.830136427238809,1.221000000000000,41500.000000000000000,4.563533333333333,1.382333333333333,1.227666666666667,1.010400000000000,41500.000000000341970,0.123989927482007,0.123045262372190,0.103087105542879,0.102408360550494,0.123671660908083,0.122580976698899,0.116916231310990,0.116011533207194,4.529817653333334,1.388085957333334,1.187812478666667,0.870735670666667,1.148878035555556,1.560223742722318,1.558911801631740,1.309784790203428,1.308987512078642,0.870735670666667,0.870735670666667,1.246914734530804,1.246211661459016,2.497818118833748,0.193521880900994,0.142713743269751,0.086334596083398,0.730097084771973,-126.697293534108795,-40.638188712956605,-2.390573419124877,-85.339424741129051,39.441600000000001,-52.145269543232530,0.040008790700711,0.097240132318572,0.064488138444213,0.069864153898834,6.098663843077383,3.381271832862284,1.690359995945769,2.113281202510386,2.928108102939322,3.179385095196199,0.004522864814091,0.004421266189129,0.035655401246812,0.034965528334651,0.035610642187204,0.034706792708538,0.008124089484679,0.007923018328358,0.006836930059181,0.012708781224615,0.026993613692430,0.058224490790066,0.019510591675311,0.027909877017856,0.058224490790066,0.019373191810589,0.027323394383516,0.058224490790066,0.027334346407050,0.032357776770912,0.032208389370597,0.008358022509850,0.000948729992071,0.013171269751111,0.015109256511678,0.003010089500838,0.044513759328360,233.302706465891191,319.361811287043395,357.609426580875095,-85.339424741129051,39.441600000000001,307.854730456767470,610.914804205639484,1030.823411750761807,744.102802480845639,-414.866527988081600,-310.130780610517263
35.000000000000000,18.844945195895523,1.060000000000000,41500.000000000000000,4.560266666666667,1.306450000000000,1.107800000000000,0.801600000000000,41500.000000000341970,0.114993661338597,0.113829878462991,0.156099479188878,0.153956824069585,0.173160443462039,0.168424288758901,0.148084527996505,0.145403663763826,4.533984453333333,1.231015633333333,1.040703145333333,0.810286469333333,1.027335082666667,1.374651389926617,1.373189526917014,1.172993323726927,1.170861032997976,0.917283004926748,0.912704645680327,1.154975906193431,1.152251735198439,2.502814793797960,0.162700293258115,0.108708397293778,0.070878877566587,0.711275590479110,-122.302124120186136,-35.408093211330282,0.294949764184082,-85.342625089880300,38.240306465891202,-47.802370177644377,0.010253048327205,0.057927454630771,0.077360455014174,0.038301436004411,17.029426661428438,23.096176604943825,20.659376296675937,7.932611650646519,6.098663843077323,21.243417148111408,0.062868670007808,0.061765957728398,0.044369442374657,0.043007434814340,0.111907583704065,0.104807088553756,0.065787320183823,0.062860504645663,0.017981871354688,0.061552953638644,0.090583552428391,0.228079206007682,0.136516336008697,0.204659742079903,0.408744473368475,0.135299328703096,0.202808668818043,0.400926770660427,0.116506220339050,0.229686551498355,0.226379503757790,0.020144799064512,0.011866876606521,0.005814485460699,0.027247852958511,0.006812838786788,0.059322527985074,237.697875879813836,324.591906788669689,360.294949764184082,-85.342625089880300,38.240306465891202,312.197629822355623,356.637169409055787,810.434476446069311,589.632823574498616,-451.902080195693998,-204.598021904762845
36.000000000000000,18.859783115671640,0.903666666666667,41500.000000000000000,4.560266666666667,1.293400000000000,1.013066666666667,0.675200000000000,41500.000000000341970,0.106213092954246,0.105422924079210,0.170977435420155,0.168246323895321,0.179182325714565,0.174972409272100,0.152124284696322,0.149547219082211,4.532031280000000,1.144414045333333,0.948046884000000,0.762760412000000,0.951740447111111,1.269671184853129,1.268714530372313,1.024233448892684,1.022600498311024,0.762760412000000,0.762760412000000,1.018888348581938,1.018025146894446,2.501951823916530,0.143308907877114,0.093240194915501,0.067210991882023,0.701427979647792,-125.986174306313046,-40.612502527537352,-1.179103998105432,-86.544795143035813,38.245011287043383,-51.623213537152957,0.053157878061488,0.093761683716395,0.042954860027708,0.138146057972471,11.761144906278528,16.205118367410449,13.245645487060182,7.087123122985031,3.381271832862284,14.535127854906778,0.045051609950803,0.044404089632852,0.042715760418133,0.040966514187118,0.095429367111311,0.091586624731066,0.044029674525456,0.042209732272390,0.012639769595178,0.124007745754724,0.168478450327993,0.188814301562353,0.185653336331561,0.278118888673000,0.188814301562353,0.184862078493139,0.275563769945512,0.188814301562353,0.148269891934428,0.206417742030345,0.205306914935889,0.014340284656409,0.020840369658802,0.022756175205701,0.030406612741278,0.014762097796950,0.074160447761191,234.013825693686925,319.387497472462655,358.820896001894539,-86.544795143035813,38.245011287043383,308.376786462847065,166.628719129838828,259.187770340387942,346.840142472274238,-93.119344208717834,119.530592589000193
37.000000000000000,18.874621035447760,0.818333333333333,41500.000000000000000,4.571700000000000,1.028533333333333,0.791700000000000,0.660800000000000,41500.000000000341970,0.052782673369369,0.052687189940798,0.109877900376102,0.109170680475262,0.219709754068817,0.208302487966453,0.127456775938096,0.123386786127505,4.544271093333333,0.961445309333333,0.802031216000000,0.623470076000000,0.795648867111111,0.982140021842507,0.982102739156865,0.802031216000000,0.802031216000000,0.623470076000000,0.623470076000000,0.802547104614169,0.802534677052288,2.513487351171241,0.110253191060013,0.076580115657199,0.043531943734711,0.685963150405791,-100.368353511875839,-17.927999999999997,17.927999999999997,-82.468799999999987,35.855999999999995,-29.702470806685451,0.029621669995686,0.145000000000000,0.088681001347526,0.061010927982889,10.578220455986560,8.795845666513609,5.859089547525920,0.000000000000000,2.928108102939322,8.029916643625203,0.021192127051815,0.021115322301526,0.021917457380557,0.021553157691745,0.172576735365764,0.154375717434493,0.068812755274354,0.062729542675691,0.002151397468562,0.091093264198645,0.096273150217051,0.059925613248725,0.118399396745402,0.096273150217051,0.059925613248725,0.118346106707556,0.096273150217051,0.059925613248725,0.054869713702625,0.065776836662057,0.065756861542539,0.001630211907848,0.020394802799277,0.019046803995491,0.007366312709347,0.009771911785905,0.088998367537311,259.631646488124147,342.072000000000003,377.927999999999997,-82.468799999999987,35.855999999999995,330.297529193314574,112.559429158983221,52.054825754728881,154.029036220996204,57.697630271596161,125.568834366591759
38.000000000000000,18.889488106343283,0.548666666666667,41500.000000000000000,4.576600000000000,0.949750000000000,0.846800000000000,0.654400000000000,41500.000000000341970,0.056782805070548,0.056660607351677,0.109220925563085,0.108454868886032,0.133938238525492,0.131438779775319,0.099980656386375,0.098851418671009,4.546224160000000,1.044804716000000,0.849492194666667,0.655175770666667,0.849824227111111,1.089347864481958,1.089236622533157,0.849492194666667,0.849492194666667,0.655175770666667,0.655175770666667,0.864671943271764,0.864634862622163,2.514976148349620,0.128472911441373,0.085915892740316,0.052373199405907,0.695434537984304,-100.396799999999985,-13.145811287043358,23.904173419124906,-87.249426580875095,37.051026580875089,-25.259792892126622,0.067670118959553,0.061106791766546,0.088972804833837,0.050302418762256,2.928108102939447,3.381271832862176,1.690359995945769,1.690359995945769,1.690359995945769,2.695606489166817,0.023388288019510,0.023268452875284,0.034645892620155,0.034117318581077,0.096079359208826,0.092184423196129,0.021580992375388,0.020507765461039,0.001255671767939,0.186161689514495,0.130240167865169,0.127259862157645,0.233995091180326,0.130240167865169,0.127259862157645,0.233844468671417,0.130240167865169,0.127259862157645,0.147025253117002,0.163299007135532,0.163246538385917,0.001898391148483,0.041086323955350,0.026005319106983,0.020459352766853,0.021536225807219,0.103865438432834,259.603200000000015,346.854188712956613,383.904173419124902,-87.249426580875095,37.051026580875089,334.740207107873402,156.167817591108360,6.287466677731572,79.322913141375466,150.436110734445265,85.340651686165074
39.000000000000000,18.904355177238809,0.465666666666667,41500.000000000000000,4.579866666666667,0.855500000000000,0.754000000000000,0.542400000000000,41500.000000000341970,0.068811950233077,0.068644532339598,0.102599241594447,0.101748037907302,0.211036579051122,0.204519271123686,0.127482590292882,0.124970613790195,4.544010520000000,0.918359374666667,0.751835905333333,0.594205725333333,0.754800335111111,0.939923006577846,0.939882834059342,0.751835905333333,0.751835905333333,0.594205725333333,0.594205725333333,0.761988212414838,0.761974821575336,2.511879240028146,0.100365858028680,0.066835078293201,0.044088830035616,0.680792251596411,-100.396799999999985,-15.527948611308799,17.927999999999997,-84.144708546988809,33.463862405743953,-28.570311146772355,0.082024386617639,,,0.021548395145192,8.795845666513568,10.302311643724131,5.859089547525920,2.702089111299166,4.473733271881887,8.514657287081654,0.008595669462973,0.008532645282634,0.054970013948353,0.053909113412790,0.106823903233198,0.101469182530398,0.048288609693218,0.046281491745391,0.003501180140010,0.126486308444846,0.096883237100919,0.145798235854720,0.162628268572302,0.096883237100919,0.145798235854720,0.162560429504737,0.096883237100919,0.145798235854720,0.121687050313744,0.133819848102753,0.133797190851350,0.002567360808468,0.028148583332500,0.017021378106190,0.022373115477221,0.017032785048003,0.118732509328360,259.603200000000015,344.472051388691227,377.927999999999997,-84.144708546988809,33.463862405743953,331.429688853227617,103.132490006571061,65.911029378559761,95.429095494871945,40.168571582777084,36.890671424246420
40.000000000000000,18.919222248134329,0.376666666666667,41500.000000000000000,4.557000000000000,0.853566666666667,0.684400000000000,0.573600000000000,41500.000000000341970,0.064582560213236,0.064436228070489,0.082188115929503,0.081878973812201,0.193883504996681,0.190265724978195,0.113551393713140,0.112193642286962,4.540885613333333,0.829921904000000,0.684257818666667,0.546679694666667,0.686953139111111,0.829921904000000,0.829921904000000,0.684257818666667,0.684257818666667,0.546679694666667,0.546679694666667,0.686953139111111,0.686953139111111,2.509651517722155,0.081116150402093,0.054071627891132,0.035560163384188,0.670099864849892,-94.419062405743915,-4.779062405743929,28.684799999999999,-88.444973419124878,34.660973419124900,-18.479115351857160,0.059738122947857,0.036910973977938,0.037335238046650,0.035019042438841,4.473733271881887,4.473733271881887,2.928108102939447,1.690359995945769,1.690359995945769,3.906818938803679,0.013653580395814,0.013563983151461,0.020668191019557,0.020485021861736,0.020333128962590,0.019223524988114,0.007945833598560,0.007777097755525,0.003157447793224,0.077204406842733,0.043239516681089,0.009746544628869,0.077204406842733,0.043239516681089,0.009746544628869,0.077204406842733,0.043239516681089,0.009746544628869,0.039371864816287,0.039371864816287,0.039371864816287,0.001794140288712,0.014654415157542,0.007019876017827,0.000887874279590,0.005636562573122,0.133599580223880,265.580937594256113,355.220937594256043,388.684799999999996,-88.444973419124892,34.660973419124900,341.520884648142840,16.637946233804541,116.042563580429487,119.642669063479843,-99.403757405320903,7.126706273796117
41.000000000000000,18.934089319029852,0.326333333333333,41500.000000000000000,4.570066666666666,0.759800000000000,0.630750000000000,0.448800000000000,41500.000000000341970,0.064447541019130,0.064312471609789,0.068559361143049,0.068377596340542,0.186883907226742,0.183617820519442,0.106630269796307,0.105435962823257,4.535807386666666,0.809921840000000,0.678828114666667,0.463736990666667,0.650828981777778,0.809921840000000,0.809921840000000,0.678828114666667,0.678828114666667,0.463736990666667,0.463736990666667,0.650828981777778,0.650828981777778,2.505219381222079,0.077663234341541,0.053853962652028,0.025789044186835,0.665631405600621,-84.857811287043361,3.590294574673578,32.270399999999995,-87.250988712956598,28.684799999999999,-11.682508081284880,0.036910973977938,0.026657925650733,,0.037206630233512,3.381271832862284,5.073288168445277,2.928108102939322,3.381271832862284,2.928108102939447,3.940173992076056,0.005056558741065,0.005024386565711,0.017484585767231,0.017350505249930,0.022190925093925,0.021017059951447,0.008243078793674,0.007906896295760,0.001926948926083,0.054252441768753,0.065464652964890,0.070886843973312,0.054252441768753,0.065464652964890,0.070886843973312,0.054252441768753,0.065464652964890,0.070886843973312,0.061192164931153,0.061192164931153,0.061192164931153,0.000651144271796,0.010396055987939,0.010798703999632,0.008296811056410,0.007346132075502,0.148466651119403,275.142188712956624,363.590294574673578,392.270399999999995,-87.250988712956598,28.684799999999999,348.317491918715120,12.070075928727420,165.298958459476125,161.671415303339018,-156.225543537490012,-5.360793361536935
42.000000000000000,18.948985541044777,0.278666666666667,41500.000000000000000,4.553733333333334,0.714850000000000,0.555833333333333,0.433600000000000,41500.000000000341970,0.084154335265310,0.083857540071511,0.093219121976355,0.092813447066367,0.183157939010966,0.179966837255691,0.120177132084210,0.118879274797857,4.532812480000000,0.608593768000000,0.475117140000000,0.396777328000000,0.493496078666667,0.608593768000000,0.608593768000000,0.475117140000000,0.475117140000000,0.396777328000000,0.396777328000000,0.493496078666667,0.493496078666667,2.500172565465028,0.043198498324987,0.025206495746704,0.016935440372034,0.646378249977188,-93.225599999999957,11.951826580875119,37.052588712956606,-102.788937594256041,26.294226580875119,-6.187481131041523,0.133289628253664,0.100011466009320,0.019546866756593,0.021007935008785,2.928108102939322,1.690359995945554,3.381271832862176,4.473733271881887,1.690359995945769,2.077272967286408,0.002147059998027,0.002124625893020,0.005970230415232,0.005891955713756,0.034349160022508,0.032807004537791,0.009520084980113,0.009030169517886,0.004504955388547,0.010875308764524,0.001332710378643,0.037659245910715,0.010875308764524,0.001332710378643,0.037659245910715,0.010875308764524,0.001332710378643,0.037659245910715,0.011180593897216,0.011180593897216,0.011180593897216,0.002874169878923,0.001798643445901,0.000326613440060,0.003708068584133,0.001387132122733,0.163362873134329,266.774400000000014,371.951826580875093,397.052588712956606,-102.788937594256041,26.294226580875119,353.812518868958477,33.884905629390232,201.546025543778370,181.105785062172373,-172.575477093982954,-20.725221890059402
43.000000000000000,18.988893423507463,0.195666666666667,41500.000000000000000,4.561900000000000,0.568400000000000,0.408900000000000,0.325200000000000,41500.000000000341970,0.073301224062792,0.073083414782330,0.101747651815902,0.101214863785856,0.110105660170678,0.109429626027738,0.095051512016457,0.094575968198641,4.522656200000000,0.545585944000000,0.410312513333333,0.323307329333333,0.426401928888889,0.545585944000000,0.545585944000000,0.410312513333333,0.410312513333333,0.323307329333333,0.323307329333333,0.426401928888889,0.426401928888889,2.491177194602762,0.034640491966781,0.018938526341927,0.011303376746782,0.639014897414563,-88.455953421972026,22.707062405743955,45.416211287043382,-111.153599999999997,22.708626580875119,3.461940523788400,0.016404877323528,,0.049214631970584,0.014502873278538,6.766963283418056,4.473733271881806,3.381271832862284,2.928108102939322,1.690359995945985,3.921621786479089,0.017590371195610,0.017460375639675,0.010055770606530,0.009894377534214,0.011814498936101,0.011614950807176,0.002729131075630,0.002685955070594,0.001790006439765,0.048635021117339,0.046980665131855,0.017138981270906,0.048635021117339,0.046980665131855,0.017138981270906,0.048635021117339,0.046980665131855,0.017138981270906,0.036964590376361,0.036964590376361,0.036964590376361,0.002209908108473,0.006357713082451,0.004775641768710,0.001209476403693,0.003481719055265,0.203270755597014,271.544046578027974,382.707062405744011,405.416211287043382,-111.153599999999997,22.708626580875119,363.461940523788428,24.238716883626694,172.173007998191679,156.569641939901885,-149.772513528602531,-12.869882296687081
44.000000000000000,19.028801305970148,0.145666666666667,41500.000000000000000,4.543933333333333,0.533600000000000,0.416633333333333,0.218400000000000,41500.000000000341970,0.069008849721108,0.068835894829813,0.082664562606621,0.082374877931565,0.119231231102101,0.118384448273625,0.090301547809943,0.089865073678334,4.517187453333334,0.503437518666667,0.394335958666667,0.223177090133333,0.373650189155555,0.503437518666667,0.503437518666667,0.394335958666667,0.394335958666667,0.223177090133333,0.223177090133333,0.373650189155555,0.373650189155555,2.482498310736544,0.029713200702412,0.017908475548351,0.005174644081599,0.633823657767226,-82.440353511875841,40.635062405743952,52.590537594256062,-121.910399999999981,11.951826580875119,17.303943428673591,0.050563227745072,0.033611654724713,0.020922714928995,0.014571661996263,10.578220455986560,4.473733271881887,4.473733271881887,8.795845666513609,1.690359995945554,3.914928858393634,0.011733812297198,0.011654206021932,0.010334474118611,0.010228762219126,0.008482664769774,0.008309341761545,0.003189118198703,0.003128334672149,0.000676654526131,0.077520745145353,0.084905923805052,0.030700508478669,0.077520745145353,0.084905923805052,0.030700508478669,0.077520745145353,0.084905923805052,0.030700508478669,0.063097808021069,0.063097808021069,0.063097808021069,0.002947476816506,0.009787094426808,0.008215641678324,0.001598129225570,0.005588227951411,0.243178638059700,277.559646488124145,400.635062405744009,412.590537594255977,-121.910399999999981,11.951826580875119,377.303943428673620,19.762639990896787,161.979285291421547,137.376881847637378,-141.435194249576853,-22.159131133639391
45.000000000000000,19.068709188432841,0.107333333333333,41500.000000000000000,4.547200000000000,0.446600000000000,0.287100000000000,0.216000000000000,41500.000000000341970,0.106629776986331,0.105951019279770,0.121167139335768,0.120209527355899,0.088138120561825,0.087743087794957,0.105311678961308,0.104634544810208,4.507552026666667,0.376992166666667,0.263789081333333,0.218717464000000,0.286499570666667,0.376992166666667,0.376992166666667,0.263789081333333,0.263789081333333,0.218717464000000,0.218717464000000,0.286499570666667,0.286499570666667,2.472555125069324,0.015331848494702,0.007436442993241,0.004982369025205,0.625076446395618,-75.297600000000003,56.176137594256033,69.319862405743947,-131.483153421972048,14.342399999999998,34.943581496896769,,,,0.000577350269190,8.795845666513568,4.473733271881887,4.473733271881806,6.766963283418056,0.000000000000000,4.630085509000940,0.027929536594632,0.027506147320366,0.026336279575217,0.025828545013997,0.024951379914874,0.024641420054268,0.011487192229833,0.011275175330511,0.002151421677806,0.051527716992482,0.052721190077840,0.017833809311465,0.051527716992482,0.052721190077840,0.017833809311465,0.051527716992482,0.052721190077840,0.017833809311465,0.040368489787913,0.040368489787913,0.040368489787913,0.001247511399573,0.005032554045474,0.003380455053904,0.000862566086698,0.002471886290597,0.283086520522389,284.702400000000011,416.176137594255977,429.319862405744004,-131.483153421972048,14.342399999999998,394.943581496896797,71.256101653072164,152.244310074391024,115.624619292551202,-78.790872015915397,-35.826118331216904
46.000000000000000,19.148612406716417,0.076000000000000,41500.000000000000000,4.524333333333334,0.206866666666667,0.112133333333333,0.188400000000000,41500.000000000341970,0.268805854967988,0.259293380867894,0.423042050818913,0.389180954778905,0.038639474792163,0.038609342974396,0.243495793526354,0.229027892873732,4.500651013333333,0.208320319466667,0.110625000000000,0.196158856666667,0.171701392044444,0.208320319466667,0.208320319466667,0.110625000000000,0.110625000000000,0.196158856666667,0.196158856666667,0.171701392044444,0.171701392044444,2.463862631489880,0.003802856482940,0.000764999443267,0.004063057067377,0.618123386120866,-112.370648479991985,46.728299303968384,49.008084425829793,-158.912221462987191,10.770939224360577,31.082386618031222,0.006697263122600,0.029192693149714,0.001697056274848,0.001732050807569,8.462853866389175,15.562933579180031,7.375343929368558,12.223373894213839,7.754647485984296,17.082536066565282,0.036386318900373,0.032812752483813,0.039209952914980,0.030365686336372,0.005782671925505,0.005768670968270,0.003932503232975,0.002422192236243,0.002004502258152,0.007925818879000,0.014819933690467,0.015145950919189,0.007925818879000,0.014819933690467,0.015145950919189,0.007925818879000,0.014819933690467,0.015145950919189,0.010357865544586,0.010357865544586,0.010357865544586,0.001360800454225,0.000321568433257,0.000244608088738,0.000619421620629,0.000580670467642,0.362989738805968,247.629351520007987,406.728299303968413,409.008084425829793,-158.912221462987191,10.770939224360577,391.082386618031194,110.797255899592301,115.841755606298193,70.572169228204075,-4.993807544072070,-44.770259602319214
47.000000000000000,19.228515625000000,0.061666666666667,41500.000000000000000,4.517800000000000,0.120350000000000,0.078300000000000,0.174000000000000,41500.000000000341970,0.419914404508205,0.381268904951411,0.151935846294550,0.149484636556412,0.067001401528084,0.066719355655303,0.212950550776946,0.199157632387709,4.490364546666666,0.144375005866667,0.098906249866667,0.193619790800000,0.145633682177778,0.144375005866667,0.144375005866667,0.098906249866667,0.098906249866667,0.193619790800000,0.193619790800000,0.145633682177778,0.145633682177778,2.454730088411500,0.001749564043885,0.000736940702951,0.004069923664501,0.615321629205709,-119.518262405743940,-86.285500654814783,8.372493534108798,-33.419188990542153,103.455520964656444,-71.978138755426883,0.026657925650733,0.008202438661764,0.015273506473629,0.000577350269190,4.473733271881887,28.361017995148007,6.098663843077323,22.181136792551200,28.085491108080284,16.764143201557967,0.145574045217933,0.111367929811280,0.069268371811155,0.066328231857186,0.043176153506848,0.042784586318172,0.055670613803232,0.047819455468157,0.001193403095242,0.041217371282288,0.022554863002868,0.030575942340386,0.041217371282288,0.022554863002868,0.030575942340386,0.041217371282288,0.022554863002868,0.030575942340386,0.026864694025136,0.026864694025136,0.026864694025136,0.000822787864572,0.001270230961586,0.000402703343644,0.001324322600719,0.000811301544939,0.442892957089551,240.481737594256089,273.714499345185232,368.372493534108798,-33.419188990542160,103.455520964656444,288.021861244573188,126.339848546735993,109.680796104410078,64.643918762797512,15.170258303304536,-45.451810032577242
48.000000000000000,19.308418843283583,0.059666666666667,41500.000000000000000,4.517800000000000,0.266800000000000,0.184150000000000,0.194400000000000,41500.000000000341970,0.241969894144219,0.234555699789684,0.099976634824605,0.099433342905888,0.059141084946642,0.059015539480031,0.133695871305155,0.131001527391868,4.488541573333333,0.223437484533333,0.154062506000000,0.190462253066667,0.189320747866667,0.223437484533333,0.223437484533333,0.154062506000000,0.154062506000000,0.190462253066667,0.190462253066667,0.189320747866667,0.189320747866667,2.450867136169843,0.004804251521002,0.002227729441893,0.003810140161168,0.615427314323477,-107.567999999999998,-38.262496001894561,4.794796828261497,-69.367315191419877,45.428753421972033,-44.993683274076460,0.004101219330882,0.014354267658087,0.004800000000000,0.000577350269190,8.795845666513568,13.245645487060182,8.957731794196697,11.109849662763992,6.766963283418056,9.860594248497756,0.053964739874375,0.049006132409382,0.022157529775197,0.021834954051509,0.019503384272701,0.019396544434030,0.018387263773559,0.016749609281419,0.000983165931333,0.037806789728491,0.032438797259284,0.013109343639162,0.037806789728491,0.032438797259284,0.013109343639162,0.037806789728491,0.032438797259284,0.013109343639162,0.026846633746458,0.026846633746458,0.026846633746458,0.000944027725138,0.002008713645865,0.001080540604475,0.000523965313464,0.000746236898707,0.522796175373134,252.431999999999988,321.737503998105467,364.794796828261497,-69.367315191419877,45.428753421972033,315.006316725923512,132.590508948680053,101.619535663319766,60.331870100580090,30.139867893801693,-40.810166605749600
49.000000000000000,19.388322061567163,0.053666666666667,41500.000000000000000,4.511266666666667,0.319000000000000,0.239250000000000,0.176400000000000,41500.000000000341970,0.145598901901046,0.144047348051375,0.078627396940804,0.078335366220312,0.058794206949544,0.058669228921004,0.094340168597131,0.093683981064230,4.486979053333333,0.317968784000000,0.267382844000000,0.184440112000000,0.256597246666667,0.317968784000000,0.317968784000000,0.267382844000000,0.267382844000000,0.184440112000000,0.184440112000000,0.256597246666667,0.256597246666667,2.446557247034690,0.010661205572021,0.007363262490381,0.003533182780993,0.617028724469522,-81.283251388691170,0.000000000000000,20.312306465891201,-81.300570508553250,21.513600000000000,-16.866903119347626,,0.006151828996323,0.022061731573020,0.007505553499465,10.302311643724131,2.928108102939322,6.098663843077323,9.426928138245438,2.928108102939571,4.479149189357112,0.015228305557537,0.014738017695310,0.025180769977544,0.024926265601305,0.020846628782277,0.020756480713046,0.016679950155657,0.016419362214609,0.000596668819810,0.020566763252956,0.031457413143805,0.012726206794513,0.020566763252956,0.031457413143805,0.012726206794513,0.020566763252956,0.031457413143805,0.012726206794513,0.019829694122258,0.019829694122258,0.019829694122258,0.001028437392319,0.001544604879245,0.002009797366630,0.000510146301627,0.001158303220896,0.602699393656714,278.716748611308844,360.000000000000000,380.312306465891197,-81.300570508553250,21.513600000000000,343.133096880652374,170.314863961950323,98.943418562338138,59.263104460614613,70.860087695625680,-39.361385721203263
50.000000000000000,19.468225279850746,0.038666666666667,41500.000000000000000,4.498200000000000,0.324800000000000,0.245050000000000,0.156000000000000,41500.000000000341970,0.142743588270359,0.141302018532103,0.102914185185358,0.102354481184915,0.148734120101239,0.147115736741299,0.131463964518985,0.130257412152773,4.480728920000001,0.287812490666667,0.231445330666667,0.142089842533333,0.220449221288889,0.287812490666667,0.287812490666667,0.231445330666667,0.231445330666667,0.142089842533333,0.142089842533333,0.220449221288889,0.220449221288889,2.437150797706840,0.008493092714035,0.005291545730771,0.002053019848007,0.613247113999913,-86.054399999999987,40.635062405743952,56.176137594256033,-125.533891133931036,15.537426580875120,19.712121606040057,0.032809754647056,0.014354267658087,0.013576450198782,0.001154700538379,8.795845666513525,4.473733271881806,4.473733271881887,10.161519765021255,1.690359995945769,4.547639847658786,0.008223561491349,0.007978918084097,0.013938677275864,0.013735504264876,0.000588064970881,0.000569055869727,0.003057854318002,0.003027417273578,0.003157429648052,0.015370341815316,0.023505065490051,0.013635906227584,0.015370341815316,0.023505065490051,0.013635906227584,0.015370341815316,0.023505065490051,0.013635906227584,0.017437962532120,0.017437962532120,0.017437962532120,0.001661479956956,0.000985730713123,0.001138357199108,0.000426441891194,0.000354940001235,0.682602611940297,273.945600000000013,400.635062405744009,416.176137594255977,-125.533891133931036,15.537426580875122,379.712121606040057,174.955936784503137,93.261819282075976,60.341303954829527,80.445259694492279,-32.841902172351155
51.000000000000000,19.548099347014929,0.035666666666667,41500.000000000000000,4.498200000000000,0.286133333333333,0.213150000000000,0.182400000000000,41500.000000000341970,0.132025380040239,0.130811160314304,0.117201598813015,0.116365139762930,0.154334619285987,0.152255064445261,0.134520532713080,0.133143788174165,4.470833213333333,0.257265617333333,0.197812510533333,0.156315105333333,0.203797744400000,0.257265617333333,0.257265617333333,0.197812510533333,0.197812510533333,0.156315105333333,0.156315105333333,0.203797744400000,0.203797744400000,2.432275512633227,0.006488983357727,0.003710027578788,0.002440231088828,0.611228688664643,-100.410939224360604,56.185553421972060,60.955199999999991,-157.896206482947719,7.171199999999999,41.671646631093608,0.008371578903250,0.002050609665441,0.003394112549695,0.000577350269190,7.754647485984344,6.766963283418056,2.928108102939322,15.279829513558440,2.928108102939322,11.933917492405415,0.025329322738430,0.024742340982769,0.018480758695273,0.018071927699425,0.043452197312297,0.041919439256122,0.023527728592551,0.022863227013364,0.002511395383395,0.020706189354821,0.019872203226584,0.022897702245958,0.020706189354821,0.019872203226584,0.022897702245958,0.020706189354821,0.019872203226584,0.022897702245958,0.018905350733009,0.018905350733009,0.018905350733009,0.000839177164550,0.001268336555684,0.000854146451634,0.000729238960657,0.000515717364439,0.762476679104481,259.589060775639439,416.185553421971974,420.955199999999991,-157.896206482947719,7.171199999999999,401.671646631093608,166.011642851542547,83.972335991905311,60.045859523107083,79.931456756584112,-25.272290161917965
52.000000000000000,19.627944263059700,0.025333333333333,41500.000000000000000,4.491666666666667,0.308366666666667,0.252300000000000,0.177600000000000,41500.000000000341970,0.121870376793340,0.120666971935694,0.083819706407411,0.083520993394489,0.071685605331153,0.071457309349302,0.092458562843968,0.091881758226495,4.467708146666667,0.304296873333333,0.244648416000000,0.167057290000000,0.238667526444444,0.304296873333333,0.304296873333333,0.244648416000000,0.244648416000000,0.167057290000000,0.167057290000000,0.238667526444444,0.238667526444444,2.425705267264991,0.009553133196600,0.005977986117103,0.002981427574885,0.611054453538395,-59.640953403209181,63.372570508553252,75.311739224360565,-123.100715574170195,11.951826580875119,40.043369910207957,0.031008762202534,0.012640806936268,0.035354207670375,0.007505553499465,16.736063283579547,9.426928138245476,7.754647485984344,7.375343929368558,1.690359995945554,7.569110738188353,0.051642037232653,0.050496780544974,0.008385581179936,0.008296936791413,0.024469099295946,0.024241254652353,0.022076224419411,0.021642519870966,0.004527401599387,0.026927996114949,0.005818612411232,0.035788628196607,0.026927996114949,0.005818612411232,0.035788628196607,0.026927996114949,0.005818612411232,0.035788628196607,0.020077181119561,0.020077181119561,0.020077181119561,0.002223420258171,0.002172367982888,0.000328956880256,0.001304058202086,0.000594576413372,0.842321595149251,300.359046596790847,423.372570508553224,435.311739224360565,-123.100715574170195,11.951826580875119,400.043369910208014,176.812685832506304,78.004465353692012,58.512274215729576,97.480383442792402,-21.615075769863580
53.000000000000000,19.707789179104481,0.019666666666667,41500.000000000000000,4.488400000000000,0.261000000000000,0.229100000000000,0.138000000000000,41500.000000000341970,0.188495787986821,0.185043460473178,0.063624268827892,0.063470560827578,0.091426277477425,0.090518012915103,0.114515444764046,0.113010678071953,4.459765586666666,0.251601568000000,0.216875026400000,0.115039060800000,0.194505218400000,0.251601568000000,0.251601568000000,0.216875026400000,0.216875026400000,0.115039060800000,0.115039060800000,0.194505218400000,0.194505218400000,2.420112533844293,0.006115545300239,0.004795485716038,0.001417449235352,0.608110253523981,-31.017143589404160,81.251751520007986,82.440353511875855,-112.571364131276496,2.390573419124877,53.254651866830962,0.024607315985292,0.020506096654410,0.001697056274848,0.000577350269190,17.753339277220515,8.462853866389175,10.578220455986560,18.950404139705427,1.690359995945769,8.860424543803919,0.033669426851255,0.032097046759408,0.019512595547385,0.019370885736824,0.072432841736435,0.070992582436740,0.031292622649120,0.030446387027211,0.000390620000171,0.039503973235473,0.051783148231694,0.030720459459445,0.039503973235473,0.051783148231694,0.030720459459445,0.039503973235473,0.051783148231694,0.030720459459445,0.037041129437799,0.037041129437799,0.037041129437799,0.000304349890299,0.002293114040719,0.002412210258143,0.000732970933087,0.001358493779917,0.922166511194032,328.982856410595843,441.251751520007986,442.440353511875912,-112.571364131276496,2.390573419124877,413.254651866830955,193.001299573288890,78.400637151574756,59.333205842923689,114.516082804208224,-20.940837156244001
54.000000000000000,19.787663246268654,0.018000000000000,41500.000000000000000,4.478600000000000,0.265350000000000,0.226200000000000,0.130800000000000,41500.000000000341970,0.165927955508777,0.163626149071118,0.078319563342461,0.078061095457734,0.062938299768531,0.062747048795684,0.102395272873256,0.101478097774845,4.454947946666667,0.254843760000000,0.220898442133333,0.112141927733333,0.195961376622222,0.254843760000000,0.254843760000000,0.220898442133333,0.220898442133333,0.112141927733333,0.112141927733333,0.195961376622222,0.195961376622222,2.413672030459057,0.006249354587808,0.004817614003106,0.001264425910723,0.606500856240174,2.390573419124877,86.054399999999987,86.054399999999987,-82.468799999999987,1.195026580875123,60.845593037626600,0.022556706319851,0.012303657992646,0.008485281374239,0.000000000000000,1.690359995945769,0.000000000000000,2.928108102939447,2.928108102939447,1.690359995945769,0.834087237815586,0.020254082659999,0.019434820187796,0.015762415593154,0.015611896292999,0.031537898604437,0.031289965840985,0.016431207325343,0.016220375618056,0.004284908945840,0.027499466636519,0.015204139556500,0.011519436579525,0.027499466636519,0.015204139556500,0.011519436579525,0.027499466636519,0.015204139556500,0.011519436579525,0.013955893950231,0.013955893950231,0.013955893950231,0.001750948503315,0.001490902833917,0.000751830040576,0.000246257994943,0.000585030722998,1.002040578358205,362.390573419124905,446.054399999999987,446.054399999999987,-82.468799999999987,1.195026580875123,420.845593037626600,197.441898721241614,77.673630859237164,58.023846543814216,119.711194468844894,-21.515112992159128
55.000000000000000,19.867537313432841,0.016333333333333,41500.000000000000000,4.481866666666667,0.292900000000000,0.234900000000000,0.120000000000000,41500.000000000341970,0.128459356560091,0.127256605070391,0.070865947514317,0.070655452872087,0.055416355682994,0.055319361453439,0.084913886585801,0.084410473131972,4.449739680000000,0.290859385333333,0.231210950800000,0.104329427600000,0.208799921244444,0.290859385333333,0.290859385333333,0.231210950800000,0.231210950800000,0.104329427600000,0.104329427600000,0.208799921244444,0.208799921244444,2.408601500011195,0.008729366003294,0.005443166897403,0.001208978657575,0.605995752892367,21.513600000000000,86.068539224360563,82.454660775639411,-63.350484425829762,-1.190315574170228,64.487537073873909,0.036336895849811,,,0.000577350269190,14.698601002084365,7.754647485984344,7.754647485984344,7.375343929368610,7.375343929368509,8.145439054255384,0.034912297459001,0.033944274954604,0.021383332307448,0.021199659061686,0.014808736692501,0.014738480852107,0.008725808345898,0.008486042938641,0.002288819775867,0.040063954656494,0.039664307353001,0.044294007554476,0.040063954656494,0.039664307353001,0.044294007554476,0.040063954656494,0.039664307353001,0.044294007554476,0.035156537356338,0.035156537356338,0.035156537356338,0.001233555708554,0.002756290144077,0.002117285982820,0.001034774963725,0.001434670625655,1.081914645522392,381.513599999999997,446.068539224360563,442.454660775639411,-63.350484425829769,-1.190315574170228,424.487537073873909,189.991681233336749,79.857869208613920,61.667214298071940,109.570316846653100,-20.816548301898258
56.000000000000000,19.947411380597011,0.015000000000000,41500.000000000000000,4.478600000000000,0.288066666666667,0.218466666666667,0.066400000000000,41500.000000000341970,0.140562899229540,0.139170908496737,0.069857819704524,0.069677528214597,0.177902919739247,0.174726086444914,0.129441212891104,0.127858174385416,4.447916786666666,0.265820330666667,0.188828118400000,0.054915364426667,0.169854604497778,0.265820330666667,0.265820330666667,0.188828118400000,0.188828118400000,0.054915364426667,0.054915364426667,0.169854604497778,0.169854604497778,2.404829431919905,0.006861925795243,0.003361682494785,0.000364133515832,0.603854293431441,100.929366282219405,98.007788712956597,86.054399999999987,3.563463059105629,-11.950262405743928,95.168555963903600,0.008859646343581,0.001674315780650,0.012079735096433,0.000000000000000,34.730391567352292,3.381271832862176,2.928108102939447,33.329743521010826,4.473733271881806,11.277836840748767,0.013311415529663,0.012930378726109,0.012271812425963,0.012179943941352,0.052248759605133,0.050190029978875,0.017594560293954,0.017002541552916,0.002957709295339,0.015480424397023,0.018406392140264,0.009966841811346,0.015480424397023,0.018406392140264,0.009966841811346,0.015480424397023,0.018406392140264,0.009966841811346,0.010861247814428,0.010861247814428,0.010861247814428,0.000475631719334,0.000983633444191,0.000737117350818,0.000092577985434,0.000469278507250,1.161788712686562,460.929366282219405,458.007788712956597,446.054399999999987,3.563463059105629,-11.950262405743928,455.168555963903600,186.054537234811050,90.450206778893062,69.729845183951511,94.983297014250525,-24.354711117943257
57.000000000000000,20.027285447761194,0.013666666666667,41500.000000000000000,4.478600000000000,0.290000000000000,0.201066666666667,0.056800000000000,41500.000000000341970,0.134499188339629,0.133296818455069,0.079391885893624,0.079141216965399,0.343079274328947,0.306086029215487,0.185656782854067,0.172841354878652,4.437239653333333,0.277265649333333,0.188007806133333,0.051562498733333,0.172278651400000,0.277265649333333,0.277265649333333,0.188007806133333,0.188007806133333,0.051562498733333,0.051562498733333,0.172278651400000,0.172278651400000,2.398948437974135,0.007651244713432,0.003282216098607,0.000342147744014,0.602556011632547,83.806408331954231,92.008551520007984,84.860937594256029,-9.404145855530516,-5.977737594256041,87.471040212248681,0.008700000000000,0.014596346574857,0.012315843454672,0.000577350269190,43.768668047460046,8.462853866389219,4.473733271881806,36.704061690135170,4.473733271881806,17.570122064844284,0.004034233236881,0.003928774806114,0.004555646263726,0.004511472836974,0.265644855202106,0.209282641717784,0.086248159321702,0.067480417688656,0.002957698729846,0.008915492664635,0.016253746610400,0.015633237432537,0.008915492664635,0.016253746610400,0.015633237432537,0.008915492664635,0.016253746610400,0.015633237432537,0.011925974995834,0.011925974995834,0.011925974995834,0.000868708953892,0.000556060781242,0.000636710247603,0.000097872383883,0.000513715658643,1.241662779850746,443.806408331954231,452.008551520007984,444.860937594255972,-9.404145855530516,-5.977737594256041,447.471040212248681,207.609813651099103,111.945888135758636,83.968827932533713,101.641474591274559,-32.178299769755306
58.000000000000000,20.107159514925371,0.012000000000000,41500.000000000000000,4.459000000000000,0.304500000000000,0.234900000000000,0.094400000000000,41500.000000000341970,0.144375616713964,0.142891674463285,0.085067477461813,0.084752725799023,0.127117139346891,0.125977112032142,0.118853411174223,0.117873837431484,4.433463613333333,0.285039078666667,0.229179728000000,0.094661456000000,0.202960087555556,0.285039078666667,0.285039078666667,0.229179728000000,0.229179728000000,0.094661456000000,0.094661456000000,0.202960087555556,0.202960087555556,2.393833300228493,0.008384163426385,0.005219572923370,0.000870754245873,0.602076947706030,74.113553421972028,100.396799999999985,105.177426580875135,-28.680105425326445,4.780626580875122,93.320076177117798,0.010456098698845,0.019016571720476,0.015242047106606,0.000000000000000,6.766963283418056,2.928108102939447,1.690359995945985,5.073288168445349,1.690359995945554,3.475000781708620,0.004153905344430,0.004028558230858,0.010229245962369,0.010123487801100,0.031386374820531,0.030525853258953,0.013532491099522,0.013207084741131,0.001255760946252,0.005753361936713,0.004430436067741,0.007879553403434,0.005753361936713,0.004430436067741,0.007879553403434,0.005753361936713,0.004430436067741,0.007879553403434,0.005608100344858,0.005608100344858,0.005608100344858,0.000601820095177,0.000405669960140,0.000209253472300,0.000137713636156,0.000253421572894,1.321536847014922,434.113553421971972,460.396799999999985,465.177426580875192,-28.680105425326449,4.780626580875122,453.320076177117812,220.231350438988102,127.119495267146235,90.003931983113034,95.068831909491081,-38.415017697270180
59.000000000000000,20.187033582089555,0.009666666666667,41500.000000000000000,4.459000000000000,0.307400000000000,0.236350000000000,0.099600000000000,41500.000000000341970,0.120965219396164,0.120074681090564,0.084314054775179,0.083970566714863,0.129371540705985,0.127959898763501,0.111550271625776,0.110668382189642,4.433203200000000,0.310507804000000,0.228945326133333,0.081477863466667,0.206976997866667,0.310507804000000,0.310507804000000,0.228945326133333,0.228945326133333,0.081477863466667,0.081477863466667,0.206976997866667,0.206976997866667,2.390730721635201,0.009988492081326,0.005208840086278,0.000683425265701,0.601652869767126,42.911700696031630,87.238446578027947,95.609906465891200,-44.236396828261491,11.951826580875119,75.750996629936395,0.016404877323528,0.006151828996323,0.011879393923934,0.000577350269190,15.562933579180010,6.766963283418110,6.098663843077262,8.957731794196738,1.690359995945554,9.093775094392807,0.011476916038009,0.011241426352847,0.024035321674870,0.023814472101981,0.050931172335651,0.049354408879098,0.026317883569970,0.025696708362938,0.001790006439318,0.015712427125456,0.025952287901407,0.018719797507731,0.015712427125456,0.025952287901407,0.018719797507731,0.015712427125456,0.025952287901407,0.018719797507731,0.019142973879053,0.019142973879053,0.019142973879053,0.000687383707562,0.001108480338905,0.001278793908195,0.000301012314346,0.000634525003777,1.401410914179106,402.911700696031573,447.238446578028004,455.609906465891186,-44.236396828261491,11.951826580875119,435.750996629936424,182.975073388755391,71.708069517078002,66.513438330461668,104.313185954142284,-3.410328261714247
60.000000000000000,20.266936800373131,0.007666666666667,41500.000000000000000,4.455733333333334,0.285166666666667,0.240700000000000,0.094800000000000,41500.000000000341970,0.135697528943185,0.134460529778036,0.069380646622544,0.069213486578349,0.190051946511647,0.182556967886231,0.131710040692459,0.128743661414205,4.427473920000001,0.270429706666667,0.215429679466667,0.074479166666667,0.186779517600000,0.270429706666667,0.270429706666667,0.215429679466667,0.215429679466667,0.074479166666667,0.074479166666667,0.186779517600000,0.186779517600000,2.386450142796448,0.007470661939481,0.004529004820794,0.000602892557351,0.599763175528518,101.545588990542115,101.591826580875079,105.175862405743942,0.000000000000000,4.779062405743957,102.792879941603758,0.016490098038924,0.024607315985292,0.008485281374239,0.000577350269190,22.181136792551182,1.690359995945769,4.473733271881806,23.673526885800101,4.473733271881887,5.354193707041084,0.005978364000173,0.005816387036612,0.003369164076450,0.003345491598785,0.147801044323351,0.135901623505047,0.048296265887982,0.044349033928949,0.002658941406199,0.023072686861425,0.034550696183237,0.021453354165708,0.023072686861425,0.034550696183237,0.021453354165708,0.023072686861425,0.034550696183237,0.021453354165708,0.025667972219667,0.025667972219667,0.025667972219667,0.002077100731291,0.001590410769737,0.001608673106009,0.000281210013432,0.001281060956529,1.481314132462682,461.545588990542058,461.591826580875193,465.175862405743999,0.000000000000000,4.779062405743957,462.792879941603758,130.363692176899349,13.179695206050384,36.840282070082594,111.139189520447758,24.440030878990271
61.000000000000000,20.346810867537314,0.006000000000000,41500.000000000000000,4.445933333333334,0.297733333333333,0.234900000000000,0.072800000000000,41500.000000000341970,0.123133263098890,0.122203139504753,0.080885246287031,0.080616963519526,0.158196338966514,0.155832156807095,0.120738282784145,0.119550753277124,4.423958280000000,0.275546856000000,0.213125009066667,0.064648436986667,0.184440100684444,0.275546856000000,0.275546856000000,0.213125009066667,0.213125009066667,0.064648436986667,0.064648436986667,0.184440100684444,0.184440100684444,2.380303961653350,0.007793255408177,0.004423926829568,0.000458729742856,0.598244968408488,87.244715574170186,98.007788712956597,105.178988712956595,-11.953388712956610,8.366226580875121,96.821691872461486,0.009322195735627,0.022649724060129,0.024631686909345,0.000000000000000,7.375343929368558,3.381271832862176,3.381271832862176,3.381271832862284,1.690359995945769,4.468122569551389,0.007806612865249,0.007638421752022,0.007983453980021,0.007909752262788,0.052206862699371,0.049985320467468,0.020165947630012,0.019376030031170,0.000983052021411,0.008093042136096,0.018380287765226,0.015854934607226,0.008093042136096,0.018380287765226,0.015854934607226,0.008093042136096,0.018380287765226,0.015854934607226,0.013659534560825,0.013659534560825,0.013659534560825,0.000759056953108,0.000516718884366,0.000846838079005,0.000190042281696,0.000371920400704,1.561188199626866,447.244715574170186,458.007788712956597,465.178988712956709,-11.953388712956610,8.366226580875121,456.821691872461486,96.118437327402717,12.786754886269591,22.686240800924224,77.082620553000268,9.680913004839644
62.000000000000000,20.426684934701491,0.005000000000000,41500.000000000000000,4.449200000000000,0.298700000000000,0.267766666666667,0.103200000000000,41500.000000000341970,0.106906162311754,0.106294156685322,0.082373122937806,0.082092368358122,0.128922712342087,0.127721755522803,0.106067332530549,0.105369426855416,4.420052053333333,0.284218762666667,0.261953142666667,0.104329426533333,0.216833777288889,0.284218762666667,0.284218762666667,0.261953142666667,0.261953142666667,0.104329426533333,0.104329426533333,0.216833777288889,0.216833777288889,2.376681339160685,0.008464246397476,0.006935379790906,0.001054574012188,0.598283884840314,78.883199999999988,102.785811287043359,112.347062405743941,-25.099200000000000,9.561773419124876,98.104943758804325,0.010456098698845,0.011720210464549,0.014598630072716,0.000000000000000,5.859089547525857,3.381271832862284,4.473733271881887,8.795845666513609,1.690359995945769,1.053562723651610,0.007726843138306,0.007590895081828,0.005784795206415,0.005726712093460,0.034660239593182,0.033899275719204,0.009544751761119,0.009326556060277,0.001626162251356,0.007508572096138,0.008989422148719,0.013154746641887,0.007508572096138,0.008989422148719,0.013154746641887,0.007508572096138,0.008989422148719,0.013154746641887,0.007558488324307,0.007558488324307,0.007558488324307,0.000848126988181,0.000495574656811,0.000542274999702,0.000272207864939,0.000240129422456,1.641062266791042,438.883199999999988,462.785811287043373,472.347062405743998,-25.099200000000000,9.561773419124876,458.104943758804325,58.988706891803758,19.729474961482083,26.061163470572865,34.602361188286700,5.137590025255189
63.000000000000000,20.506559001865671,0.004000000000000,41500.000000000000000,4.429600000000001,0.289033333333333,0.257133333333333,0.099200000000000,41500.000000000341970,0.103435443492838,0.102848760529214,0.062401847245116,0.062274474279096,0.120678409655387,0.119383529868087,0.095505233464447,0.094835588225466,4.415755200000000,0.280078124000000,0.247343732000000,0.089290364266667,0.205570740088889,0.280078124000000,0.280078124000000,0.247343732000000,0.247343732000000,0.089290364266667,0.089290364266667,0.205570740088889,0.205570740088889,2.371821303121478,0.008226941944062,0.006090138283119,0.000811896091751,0.596737569860103,106.819446523468642,105.175862405743942,111.153599999999983,1.168229491446737,5.976173419124876,107.722098177400042,0.006036831398452,0.006697263122600,0.007332121111929,0.000000000000000,12.501916270173568,4.473733271881806,2.928108102939197,9.426928138245438,1.690359995945554,6.613235327682582,0.019195806273412,0.018871558669221,0.009918194221391,0.009855677601039,0.063663323326749,0.062583922962017,0.028797711363127,0.028347239664885,0.002151431361303,0.012611176806734,0.010256639386468,0.007985352658772,0.012611176806734,0.010256639386468,0.007985352658772,0.012611176806734,0.010256639386468,0.007985352658772,0.009032016509819,0.009032016509819,0.009032016509819,0.000145584148316,0.000867215691665,0.000538044563842,0.000147728359861,0.000348235545656,1.720936333955223,466.819446523468685,465.175862405743999,471.153599999999926,1.168229491446737,5.976173419124876,467.722098177400085,5.619012439650760,28.176643837385651,33.828431738355903,-26.720966537085097,4.651028098177067
64.000000000000000,20.586403917910449,0.004000000000000,41500.000000000000000,4.432866666666667,0.316100000000000,0.287100000000000,0.096800000000000,41500.000000000341970,0.084439983285391,0.084137806579282,0.058148112263987,0.058030294714838,0.171217734059314,0.167832754179538,0.104601943202897,0.103333618491219,4.414453146666667,0.289843749333333,0.264414081333333,0.085579426533333,0.213279085733333,0.289843749333333,0.289843749333333,0.264414081333333,0.264414081333333,0.085579426533333,0.085579426533333,0.213279085733333,0.213279085733333,2.369658493071357,0.008868002595515,0.007176480706808,0.000772095762590,0.596618768034068,119.974708331772945,115.932662405743940,117.123506465891182,4.731421462987157,2.390573419124877,117.680934654928919,0.011600000000000,0.008700000000000,0.009086253353280,0.000000000000000,9.013701418264642,4.473733271881887,6.098663843077383,12.223373894213870,1.690359995945769,3.467038883916276,0.005771156123407,0.005711182363631,0.018026962675570,0.017917851396804,0.075321151553219,0.071588723603063,0.031947411851755,0.030659854743161,0.002816900724508,0.016510278690013,0.023163529359807,0.012002715794913,0.016510278690013,0.023163529359807,0.012002715794913,0.016510278690013,0.023163529359807,0.012002715794913,0.016387378700473,0.016387378700473,0.016387378700473,0.000843347697117,0.001130471883669,0.001432646588962,0.000206088831014,0.000712999740281,1.800781250000000,479.974708331773002,475.932662405743997,477.123506465891126,4.731421462987157,2.390573419124877,477.680934654928876,-34.064407923735416,27.683095583545310,37.230714368470217,-66.531890702945745,8.318668564453978
65.000000000000000,20.666277985074625,0.003000000000000,41500.000000000000000,4.429600000000000,0.292900000000000,0.272600000000000,0.095200000000000,41500.000000000341970,0.091765044233495,0.091373330317283,0.063993983666537,0.063859713700073,0.122209992790958,0.121184305512508,0.092656340230330,0.092139116509955,4.411458440000000,0.285000006666667,0.267812521333333,0.099804686400000,0.217539071466667,0.285000006666667,0.285000006666667,0.267812521333333,0.267812521333333,0.099804686400000,0.099804686400000,0.217539071466667,0.217539071466667,2.366550165835406,0.008568172917006,0.007333825411369,0.000993192041286,0.595861339051267,109.944403171738486,115.935788712956636,118.324799999999982,-7.185339224360575,3.585599999999999,114.744943047893116,0.017640011337865,0.020912197397691,0.014062716664997,0.000000000000000,8.957731794196697,3.381271832862284,2.928108102939322,7.754647485984344,0.000000000000000,4.471497917582589,0.009263987183552,0.009145158077322,0.007584074562521,0.007537789286616,0.032815188270115,0.032140882516010,0.015132953072464,0.014865263281277,0.002658894394894,0.014342476975865,0.016833628888205,0.008425646005231,0.014342476975865,0.016833628888205,0.008425646005231,0.014342476975865,0.016833628888205,0.008425646005231,0.013047321543831,0.013047321543831,0.013047321543831,0.000826977829017,0.000906423265883,0.001080016694060,0.000145616508187,0.000738421265603,1.880655317164177,469.944403171738486,475.935788712956708,478.324799999999982,-7.185339224360576,3.585599999999999,474.744943047893059,-53.456987491008931,29.886072969717134,43.555232796732980,-87.007279991776201,11.123114481615705
66.000000000000000,20.746152052238809,0.003000000000000,41500.000000000000000,4.423066666666667,0.305466666666667,0.274533333333333,0.096800000000000,41500.000000000341970,0.076733678108657,0.076506261473811,0.059342740497547,0.059235814449360,0.150332014253295,0.148501603385276,0.095469477619833,0.094747893102816,4.404948133333333,0.295976568000000,0.265585960000000,0.081445310533333,0.214335946177778,0.295976568000000,0.295976568000000,0.265585960000000,0.265585960000000,0.081445310533333,0.081445310533333,0.214335946177778,0.214335946177778,2.362609366637057,0.009287931439316,0.007217840522794,0.000671767717210,0.594946726579094,103.447264040065477,119.521388712956593,123.105426580875076,-17.812500696031606,3.585599999999999,115.384241203420345,0.006036831398452,0.006036831398452,0.003666060555965,0.000000000000000,17.501334245381386,3.381271832862284,1.690359995945554,15.562933579180010,2.928108102939197,7.171584948846949,0.005766547999850,0.005716584496354,0.006719040855914,0.006681282627576,0.034113658698455,0.033089967329307,0.007457689505916,0.007145092269310,0.002221173412531,0.009104736350057,0.015302927536705,0.006683568208967,0.009104736350057,0.015302927536705,0.006683568208967,0.009104736350057,0.015302927536705,0.006683568208967,0.009996408105725,0.009996408105725,0.009996408105725,0.001314521013346,0.000668297312811,0.000920087254167,0.000117517801856,0.000119470584709,1.960529384328360,463.447264040065534,479.521388712956593,483.105426580875132,-17.812500696031606,3.585599999999999,475.384241203420345,-64.445841613373432,33.779018390041983,45.773907225493993,-100.153040736244279,9.862162104860190
67.000000000000000,20.825996968283579,0.003000000000000,41500.000000000000000,4.419800000000000,0.298700000000000,0.274050000000000,0.094800000000000,41500.000000000341970,0.059750475022266,0.059642105401615,0.059694436150454,0.059575377486275,0.107250593621814,0.106518711008619,0.075565168264844,0.075245397965503,4.402213786666667,0.312226560000000,0.277500017333333,0.090950520400000,0.226892365911111,0.312226560000000,0.312226560000000,0.277500017333333,0.277500017333333,0.090950520400000,0.090950520400000,0.226892365911111,0.226892365911111,2.359286735666032,0.010426905433840,0.007951423951948,0.000832946944468,0.594624502999072,102.796851388691167,125.975988769992341,130.756761775706991,-23.913651388691196,4.780626580875122,119.934975187988513,0.008202438661764,0.002050609665441,0.005091168824543,0.000000000000000,10.302311643724096,0.678828465307578,1.473293410845463,10.302311643724131,1.690359995945554,2.871289047967254,0.005860543705890,0.005830961861620,0.014660803673747,0.014576220784586,0.035055885721296,0.034550403811440,0.017670562247304,0.017472543292516,0.002288753786438,0.013960734115765,0.012058309223573,0.004230142369297,0.013960734115765,0.012058309223573,0.004230142369297,0.013960734115765,0.012058309223573,0.004230142369297,0.009919529851330,0.009919529851330,0.009919529851330,0.000217296384141,0.001011284543073,0.000789063250099,0.000075879252391,0.000518761895182,2.040374300373131,462.796851388691209,485.975988769992341,490.756761775706877,-23.913651388691196,4.780626580875122,479.934975187988584,-72.653803553998841,31.381284814262926,42.867581360262648,-104.013060580583584,10.537369925702688
68.000000000000000,20.905841884328360,0.003000000000000,41500.000000000000000,4.414900000000000,0.319000000000000,0.280333333333333,0.092800000000000,41500.000000000341970,0.043580613683518,0.043533951520752,0.047763965921174,0.047703672110154,0.092950334077997,0.092530224611680,0.061431637894230,0.061255949414195,4.400911786666667,0.295000001333333,0.263789088000000,0.090299478933333,0.216362856088889,0.295000001333333,0.295000001333333,0.263789088000000,0.263789088000000,0.090299478933333,0.090299478933333,0.216362856088889,0.216362856088889,2.355214635557652,0.009208153259729,0.007112761071445,0.000790543727914,0.593081523404185,118.782252200512957,130.755010799035404,130.756322347569267,-13.067062336381184,0.000000000000000,126.847583605731487,0.008700000000000,0.013704865316133,0.009991996797437,0.000000000000000,24.283821694419149,3.984955717164589,2.369343747688410,20.732471378841002,5.859089547525794,8.547400508403838,0.011374015655559,0.011345750476341,0.011364236663447,0.011329134814635,0.015218568945310,0.015019098494187,0.003276770414708,0.003305919777346,0.001193337628223,0.011830885316148,0.006732957987582,0.001827849897837,0.011830885316148,0.006732957987582,0.001827849897837,0.011830885316148,0.006732957987582,0.001827849897837,0.005565971857022,0.005565971857022,0.005565971857022,0.000925327165082,0.000789570575815,0.000418468974809,0.000028801228593,0.000454704580253,2.120219216417912,478.782252200512971,490.755010799035404,490.756322347569267,-13.067062336381184,0.000000000000000,486.847583605731415,-47.812050847926912,33.537971176044266,42.825788788320097,-80.079196813480507,7.928078967897434
69.000000000000000,20.985715951492537,0.002333333333333,41500.000000000000000,4.419800000000000,0.313200000000000,0.258100000000000,0.063200000000000,41500.000000000341970,0.047865587046319,0.047757281460029,0.063231592478132,0.063078990009870,0.198770600039211,0.194223861901705,0.103289259854554,0.101686711123868,4.397005560000000,0.298906240000000,0.257851562666667,0.062109376266667,0.206289059644444,0.298906240000000,0.298906240000000,0.257851562666667,0.257851562666667,0.062109376266667,0.062109376266667,0.206289059644444,0.206289059644444,2.352194527674653,0.009417126982016,0.006780943081475,0.000419437244402,0.592203008745637,123.316315558518923,132.671894574673615,133.147001163466257,-10.461850235815916,0.000000000000000,129.664147760778633,0.010456098698845,0.010045894683899,0.012315843454672,0.000577350269190,24.169356890267835,5.073288168445422,2.364494096135035,20.659376296675919,2.928108102939322,10.249179058568767,0.032836716060530,0.032691456997156,0.020051439476251,0.019907395425672,0.062938714372254,0.058926621586824,0.017865776224270,0.016518069451247,0.001578645542482,0.010875345530664,0.001969083895315,0.007273916796775,0.010875345530664,0.001969083895315,0.007273916796775,0.010875345530664,0.001969083895315,0.007273916796775,0.001316661391619,0.001316661391619,0.001316661391619,0.001031852192737,0.000661893370607,0.000064837731592,0.000069089886458,0.000396718458176,2.200093283582088,483.316315558518909,492.671894574673672,493.147001163466200,-10.461850235815916,0.000000000000000,489.664147760778576,-24.152840674707026,34.816931929074599,42.483108895008627,-57.690041764733202,5.692520051021802
70.000000000000000,21.065619169776120,0.002666666666667,41500.000000000000000,4.419800000000000,0.297250000000000,0.230550000000000,0.073600000000000,41500.000000000341970,0.094556675790279,0.094115877009119,0.081644921205748,0.081363303209590,1.039139133832456,0.535124798383404,0.405113576942827,0.236867992867371,4.393880480000000,0.300039101333333,0.237421865333333,0.050358072520000,0.195939679728889,0.300039101333333,0.300039101333333,0.237421865333333,0.237421865333333,0.050358072520000,0.050358072520000,0.195939679728889,0.195939679728889,2.348519646474032,0.009323815415652,0.005635160063485,0.000320892490372,0.590949878610885,87.331098585523705,136.019389200964611,137.929712302105600,-71.380785722249797,1.195026580875123,121.091766649974318,0.002050609665441,0.014354267658087,0.020411761315477,0.000577350269190,20.975366357185781,3.984955717164680,3.767130609098941,60.359747731341301,1.690359995945769,8.748303196196213,0.015248183247080,0.015061710396836,0.011742325791004,0.011632150862203,1.121789820158698,0.416857039261447,0.376589231471112,0.140826579806219,0.002386644701165,0.013468577443790,0.006829086568566,0.015182120926241,0.013468577443790,0.006829086568566,0.015182120926241,0.013468577443790,0.006829086568566,0.015182120926241,0.007040279427430,0.007040279427430,0.007040279427430,0.000470290559521,0.000916168034258,0.000372084058481,0.000138867526187,0.000204174316119,2.279996501865672,447.331098585523705,496.019389200964611,497.929712302105600,-71.380785722249797,1.195026580875123,481.091766649974375,-36.470551122812594,29.911893142565987,44.348518746720856,-65.394271078645033,12.836634443697427
71.000000000000000,21.145464085820890,0.002000000000000,41500.000000000000000,4.406733333333333,0.309333333333333,0.240700000000000,0.064800000000000,41500.000000000341970,0.118328001396946,0.117425788508683,0.070720872003712,0.070541086900765,0.454921881726960,0.409867609854530,0.214656918375873,0.199278161754659,4.391797159999999,0.302343733333333,0.225234394533333,0.058593750720000,0.195390626195556,0.302343733333333,0.302343733333333,0.225234394533333,0.225234394533333,0.058593750720000,0.058593750720000,0.195390626195556,0.195390626195556,2.345680736350769,0.009344582435791,0.004923601377045,0.000364429709068,0.590078337468168,29.863903998105428,131.472173419124886,136.252799999999979,-100.444589099251061,3.585599999999999,105.614045282485336,0.015971954587130,0.008202438661764,0.018119602644650,0.000000000000000,13.245645487060182,1.690359995945769,2.928108102939322,13.462457691759560,2.928108102939197,0.999697136417557,0.026901920765231,0.026342515030897,0.007229979890802,0.007178518609893,0.122204146678998,0.090700547065651,0.036203638387634,0.025748700018035,0.001408461456768,0.014572341640260,0.016660437228389,0.014006782672407,0.014572341640260,0.016660437228389,0.014006782672407,0.014572341640260,0.016660437228389,0.014006782672407,0.014053373540603,0.014053373540603,0.014053373540603,0.001676772769061,0.001156938386538,0.000872208477001,0.000095236601055,0.000310992699031,2.359841417910442,389.863903998105513,491.472173419124886,496.252799999999979,-100.444589099251075,3.585599999999999,465.614045282485279,-54.386329787248542,19.946354589535531,44.085357037102312,-72.842964606678493,23.139650161295243
72.000000000000000,21.225309001865671,0.002000000000000,41500.000000000000000,4.416533333333334,0.308366666666667,0.233933333333333,0.107200000000000,41500.000000000341970,0.141775134571291,0.140344010715399,0.079984595968444,0.079676898265795,0.229083730915475,0.222090181532824,0.150281153818403,0.147370363504673,4.388281573333334,0.303398416000000,0.227148451733333,0.105240885600000,0.211929251111111,0.303398416000000,0.303398416000000,0.227148451733333,0.227148451733333,0.105240885600000,0.105240885600000,0.211929251111111,0.211929251111111,2.343262887867815,0.009398154231289,0.005034883014669,0.001164550064527,0.589715118794575,41.836884425829766,125.975801163466315,138.407962849321279,-86.054399999999987,14.342399999999998,105.562284440108684,0.013076824283186,0.010184465294424,0.001385640646055,0.000000000000000,7.375343929368610,2.364494096135035,1.011465240153692,8.795845666513525,2.928108102939197,0.807394217721202,0.014379862173983,0.013979787483660,0.026792149131466,0.026574939762893,0.076028500894009,0.069355743991152,0.019869861756397,0.017696520774786,0.002066989432130,0.011162365280379,0.016185592788347,0.026936901675701,0.011162365280379,0.016185592788347,0.026936901675701,0.011162365280379,0.016185592788347,0.026936901675701,0.016214869608562,0.016214869608562,0.016214869608562,0.000629494887918,0.000841727399934,0.000756046455531,0.000587833600597,0.000556098166384,2.439686333955223,401.836884425829737,485.975801163466315,498.407962849321279,-86.054399999999987,14.342399999999998,465.562284440108726,-45.798635045252922,14.650185143584167,41.022366938017058,-57.688149140255632,26.450236583850320
73.000000000000000,21.305153917910449,0.002000000000000,41500.000000000000000,4.405100000000000,0.299666666666667,0.243600000000000,0.104400000000000,41500.000000000341970,0.158123149715088,0.156093647755269,0.106256893294764,0.105545736694255,0.204129067141654,0.199272897101044,0.156169703383835,0.153637427183523,4.384375226666666,0.311132805333333,0.246914056000000,0.117252602133333,0.225099821155555,0.311132805333333,0.311132805333333,0.246914056000000,0.246914056000000,0.117252602133333,0.117252602133333,0.225099821155555,0.225099821155555,2.339183402430049,0.010102278669265,0.005988728977729,0.001493899273439,0.589192077337620,51.439315191419887,130.275062405743938,143.423999999999978,-78.883199999999988,13.145811287043388,111.293662014007680,0.007298173287428,0.012303657992646,0.001697056274848,0.000000000000000,11.109849662764026,4.473733271881806,2.928108102939322,11.741334500527952,3.381271832862284,4.068132890364111,0.024770299305087,0.023932016978329,0.032681255597623,0.032024511737782,0.064046703501784,0.060524823136179,0.018208040735747,0.017007946069002,0.002066974313660,0.006745133701654,0.031209531220511,0.046590563557888,0.006745133701654,0.031209531220511,0.046590563557888,0.006745133701654,0.031209531220511,0.046590563557888,0.027825009097066,0.027825009097066,0.027825009097066,0.001136755817155,0.000583291027768,0.001640144941352,0.001269223715013,0.001101547117084,2.519531250000000,411.439315191419894,490.275062405743995,503.423999999999978,-78.883199999999988,13.145811287043388,471.293662014007680,-29.431846067640890,10.143150685439196,37.890341008891028,-36.511355115490005,27.331563535748916
74.000000000000000,21.384998833955223,0.002000000000000,41500.000000000000000,4.410000000000000,0.294833333333333,0.237800000000000,0.131200000000000,41500.000000000341970,0.122150707016934,0.121190477193351,0.095783132186831,0.095333732450124,0.072105417873514,0.071811755394164,0.096679752359093,0.096111988345880,4.381380400000000,0.286484372000000,0.220664101733333,0.123242189066667,0.210130220933333,0.286484372000000,0.286484372000000,0.220664101733333,0.220664101733333,0.123242189066667,0.123242189066667,0.210130220933333,0.210130220933333,2.337220365667606,0.008502383721364,0.004809617391870,0.001512622589633,0.588011247342618,53.783999999999992,133.147188769992340,149.879102511603548,-78.883199999999988,15.537426580875120,115.193549097325217,0.023619130664216,0.022649724060129,0.009086253353280,0.000000000000000,2.928108102939447,0.678828465308115,3.097990744490329,2.928108102939322,1.690359995945769,1.445780769480123,0.022713235305766,0.022252828190598,0.011665539910527,0.011495054434313,0.038396779851158,0.038053133919061,0.014966210728046,0.014744540933087,0.000596677542396,0.009518430953289,0.005774403447307,0.011359651372369,0.009518430953289,0.005774403447307,0.011359651372369,0.009518430953289,0.005774403447307,0.011359651372369,0.006392124519957,0.006392124519957,0.006392124519957,0.001129831135537,0.000637136892519,0.000293995797385,0.000302577284302,0.000471041698441,2.599376166044774,413.783999999999992,493.147188769992340,509.879102511603605,-78.883199999999988,15.537426580875122,475.193549097325274,-34.536472512128512,2.931367998412952,35.357577383332227,-34.141813432404490,31.551099210362640
75.000000000000000,21.464843750000000,0.002000000000000,41500.000000000000000,4.406733333333333,0.279366666666667,0.242633333333333,0.164800000000000,41500.000000000341970,0.103497521837336,0.102946275690843,0.055886431851043,0.055781742399731,0.048259246583998,0.048202393032531,0.069214400090792,0.068976803707702,4.379557373333333,0.273007812000000,0.226289065466667,0.150846356133333,0.216714411200000,0.273007812000000,0.273007812000000,0.226289065466667,0.226289065466667,0.150846356133333,0.150846356133333,0.216714411200000,0.216714411200000,2.334931111198944,0.007584009228201,0.005136840271024,0.002509566878697,0.587540381894216,60.941060775639407,136.732601163466256,157.532165240985250,-76.498893534108802,20.320137594256039,121.004518472400264,0.001674315780650,0.018644391471253,0.045935607103858,0.000000000000000,7.754647485984296,2.364494096135035,7.328457629477275,6.098663843077323,4.473733271881887,5.267567939103418,0.003636169037982,0.003577343960862,0.017981789772910,0.017899367076363,0.003963350331280,0.003949455287039,0.005713573678167,0.005697489522296,0.002771365511897,0.017726810119521,0.031231967238304,0.052080031820074,0.017726810119521,0.031231967238304,0.052080031820074,0.017726810119521,0.031231967238304,0.052080031820074,0.033589286283712,0.033589286283712,0.033589286283712,0.000105974410107,0.001114939946963,0.001700603521439,0.001813487222195,0.001140583794160,2.679221082089551,420.941060775639414,496.732601163466313,517.532165240985137,-76.498893534108802,20.320137594256039,481.004518472400207,-21.808269845337691,-0.235723319490262,33.302769730147702,-18.200266639057588,32.391552771381598
76.000000000000000,21.544688666044777,0.002000000000000,41500.000000000000000,4.393666666666666,0.275500000000000,0.232966666666667,0.174400000000000,41500.000000000341970,0.096370861459746,0.095911369707342,0.039966824312095,0.039930546470104,0.070933040146253,0.070724420566945,0.069090241972698,0.068855445581464,4.376562533333334,0.276015648000000,0.224687495600000,0.168847665866667,0.223183603155555,0.276015648000000,0.276015648000000,0.224687495600000,0.224687495600000,0.168847665866667,0.168847665866667,0.223183603155555,0.223183603155555,2.331498324699421,0.007793771341081,0.004934719948226,0.002969457467478,0.586799068364052,59.758611287043379,133.862226580875131,156.817388712956642,-74.101011287043377,21.513600000000000,119.280876710410681,0.002900000000000,0.016992449303539,0.018172506706561,0.000000000000000,3.381271832862284,1.690359995945985,3.381271832862176,3.381271832862284,2.928108102939322,1.943330619873609,0.012533329398123,0.012349638586794,0.010267651408463,0.010239043252763,0.021077126019263,0.020918613828859,0.002365239390991,0.002333473133306,0.002066996991709,0.012262926715206,0.012497000765980,0.017042912225442,0.012262926715206,0.012497000765980,0.017042912225442,0.012262926715206,0.012497000765980,0.017042912225442,0.013275529788639,0.013275529788639,0.013275529788639,0.000341559350779,0.000758400422180,0.000583075961307,0.000631946297423,0.000501858170651,2.759065998134329,419.758611287043379,493.862226580875131,516.817388712956699,-74.101011287043377,21.513600000000000,479.280876710410666,5.259072008987005,0.522279220891505,30.612944792760121,8.815090574831913,29.250088317345103
77.000000000000000,21.624533582089551,0.002000000000000,41500.000000000000000,4.406733333333333,0.270666666666667,0.246500000000000,0.205200000000000,41500.000000000341970,0.119039542558901,0.118183683356861,0.024917940608820,0.024908808946602,0.091909489066590,0.091508798455554,0.078622324078104,0.078200430253005,4.372656226666667,0.270585969333333,0.241640630666667,0.189095054800000,0.233773884933333,0.270585969333333,0.270585969333333,0.241640630666667,0.241640630666667,0.189095054800000,0.189095054800000,0.233773884933333,0.233773884933333,2.329242586201376,0.007398343094894,0.005896069034602,0.003872540022775,0.586602384588412,71.711999999999989,137.929712302105600,162.311383982352822,-64.545494574673583,23.904173419124906,125.696895794298726,0.008371578903250,0.013289469515372,0.042426406871193,0.000000000000000,0.000000000000000,3.767130609098941,3.005815338487757,5.073288168445422,1.690359995945769,2.460368916882377,0.013526717935694,0.013231391361816,0.007563647188580,0.007556746448844,0.013028810807444,0.012875575750357,0.003865780209959,0.003861585146098,0.001408372704270,0.006309639625778,0.023061552713021,0.035928526620620,0.006309639625778,0.023061552713021,0.035928526620620,0.006309639625778,0.023061552713021,0.035928526620620,0.021559989585842,0.021559989585842,0.021559989585842,0.000703640773404,0.000365896477170,0.001313526907013,0.001586358735087,0.000981098975691,2.838910914179102,431.711999999999989,497.929712302105600,522.311383982352709,-64.545494574673583,23.904173419124906,485.696895794298655,21.092254501974821,1.845288884036108,31.154742914109192,24.095370411573526,29.822412743422703
78.000000000000000,21.704378498134329,0.002000000000000,41500.000000000000000,4.403466666666667,0.274533333333333,0.244566666666667,0.235200000000000,41500.000000000341970,0.129770208261028,0.128609152659507,0.016949616051991,0.016946631000448,0.110533482507146,0.109796307153350,0.085751102273388,0.085117363604435,4.373437413333334,0.250781234666667,0.227578127066667,0.203287779866667,0.227215713866667,0.250781234666667,0.250781234666667,0.227578127066667,0.227578127066667,0.203287779866667,0.203287779866667,0.227215713866667,0.227215713866667,2.326540978651190,0.006180690246074,0.005075082204321,0.004395596217830,0.585548086829854,75.297599999999989,135.538384636852925,160.156973419124881,-59.760173419124897,25.099200000000000,124.891938115932206,0.004429823171791,0.024147325593807,0.008653323061114,0.000000000000000,0.000000000000000,3.838117216653851,1.690359995945769,1.690359995945985,2.928108102939447,1.147042387628425,0.025284239906721,0.024589439878592,0.005897624771172,0.005895477099680,0.024713918778161,0.024204730384084,0.006860952105749,0.006666138683204,0.002376147338978,0.011415433367393,0.013051013794590,0.023076717947509,0.011415433367393,0.013051013794590,0.023076717947509,0.011415433367393,0.013051013794590,0.023076717947509,0.015311441835206,0.015311441835206,0.015311441835206,0.001108432092142,0.000586515865315,0.000637614174290,0.001036967403410,0.000277601666010,2.918755830223880,435.297599999999989,495.538384636852925,520.156973419124824,-59.760173419124897,25.099200000000000,484.891938115932192,28.494853968509236,0.240539060922856,31.305071609096103,32.715346990096293,31.921631691788662
79.000000000000000,21.784223414179099,0.002000000000000,41500.000000000000000,4.390400000000000,0.294350000000000,0.262933333333333,0.239200000000000,41500.000000000341970,0.129837766159166,0.128756350880043,0.039225256716933,0.039192097644750,0.111358167253598,0.110648313844098,0.093473730043232,0.092865587456297,4.369921853333333,0.264492162666667,0.252460942666667,0.248242218666667,0.255065108000000,0.264492162666667,0.264492162666667,0.252460942666667,0.252460942666667,0.248242218666667,0.248242218666667,0.255065108000000,0.255065108000000,2.324605992353136,0.007081692680239,0.006435874220604,0.006636649499329,0.586190052188327,81.278484425829788,138.641811287043424,168.766611287043361,-56.173011287043380,29.879826580875118,130.618913350365176,0.014354267658087,0.004429823171791,0.021777052142106,0.000000000000000,7.375343929368558,3.381271832862284,3.381271832862284,3.381271832862284,1.690359995945769,4.212155597395364,0.002313504665395,0.002255777181961,0.008849707992455,0.008829834330354,0.015446897544372,0.015162446671162,0.007608462942584,0.007495751479133,0.001953180000034,0.022129239333020,0.016741149052036,0.019623080414063,0.022129239333020,0.016741149052036,0.019623080414063,0.022129239333020,0.016741149052036,0.019623080414063,0.018975848841952,0.018975848841952,0.018975848841952,0.000109788091920,0.001217472025805,0.000956493330008,0.001073583714813,0.000784306871042,2.998600746268650,441.278484425829788,498.641811287043481,528.766611287043361,-56.173011287043380,29.879826580875118,490.618913350365176,38.915275231293890,1.310397868324799,32.099161455530975,42.843837050788295,31.631834409614498
80.000000000000000,21.864068330223880,0.002000000000000,41500.000000000000000,4.406733333333333,0.255200000000000,0.261966666666667,0.256800000000000,41500.000000000341970,0.116089311491673,0.115291026436174,0.048686749990595,0.048618884644085,0.073011374401438,0.072803222355576,0.079262478627902,0.078904377811945,4.369270733333333,0.244453097333333,0.254335949333333,0.259212242666667,0.252667096444444,0.244453097333333,0.244453097333333,0.254335949333333,0.254335949333333,0.259212242666667,0.259212242666667,0.252667096444444,0.252667096444444,2.323383825787412,0.005861073855906,0.006558524452999,0.007427184921921,0.585807652254560,89.639999999999986,137.446262405743937,169.482583982352821,-47.806262405743922,31.075373419124901,132.688823264724135,0.005800000000000,0.013704865316133,0.020364675298172,0.000000000000000,0.000000000000000,4.473733271881887,3.005815338487757,4.473733271881887,1.690359995945769,2.721722377146108,0.014624986855280,0.014338780314087,0.014602108912901,0.014549619406939,0.014052443508050,0.013937015268752,0.000787828704407,0.000825248876343,0.001578792353837,0.005294220026083,0.008931904529050,0.017117829258286,0.005294220026083,0.008931904529050,0.017117829258286,0.005294220026083,0.008931904529050,0.017117829258286,0.006720671787761,0.006720671787761,0.006720671787761,0.000280963271190,0.000223357686222,0.000504779838758,0.001088732176628,0.000267391584476,3.078445662313428,449.639999999999986,497.446262405743880,529.482583982352821,-47.806262405743922,31.075373419124901,492.688823264724135,54.064654664273348,0.848132478165098,26.537884058338481,59.201231608162175,26.997108168547641
81.000000000000000,21.943942397388060,0.002666666666667,41500.000000000000000,4.393666666666666,0.238766666666667,0.255200000000000,0.245600000000000,41500.000000000341970,0.116330279894334,0.115549721124273,0.053713120340116,0.053632713691377,0.060002570013376,0.059894662775826,0.076681990082609,0.076359032530492,4.366666533333333,0.241015592000000,0.241718768000000,0.234798164000000,0.239177508000000,0.241015592000000,0.241015592000000,0.241718768000000,0.241718768000000,0.234798164000000,0.234798164000000,0.239177508000000,0.239177508000000,2.320365016349800,0.005739175303190,0.005770533535314,0.005987802101172,0.584465631822369,83.663826580875138,135.537824741129043,166.612453982289708,-51.394988712956611,31.075373419124901,129.295726521956624,0.010979222801880,0.002900000000000,0.006039867548217,0.000577350269190,1.690359995945769,2.113281202510386,4.396210897403285,3.381271832862176,1.690359995945769,2.632127174631148,0.003429514083878,0.003360643745333,0.007553029698509,0.007518690398061,0.001755764873884,0.001746192252460,0.003480861630331,0.003447606292995,0.000596642628492,0.004687972194996,0.008373252210365,0.005224698933635,0.004687972194996,0.008373252210365,0.005224698933635,0.004687972194996,0.008373252210365,0.005224698933635,0.004661952061049,0.004661952061049,0.004661952061049,0.000565797387209,0.000243215375143,0.000498675022358,0.000278585970141,0.000312007375051,3.158319729477612,443.663826580875195,495.537824741128986,526.612453982289708,-51.394988712956611,31.075373419124901,489.295726521956624,78.940286771960018,3.735475795023831,22.887349479882232,81.397591261588161,20.242389852695084
82.000000000000000,22.023816464552240,0.003000000000000,41500.000000000000000,4.390400000000000,0.233933333333333,0.271633333333333,0.295200000000000,41500.000000000341970,0.158755174139369,0.156578466793245,0.051756827376388,0.051684777330855,0.038864628786227,0.038826500812850,0.083125543433995,0.082363248312317,4.367317653333333,0.205820318800000,0.248515649333333,0.280240868000000,0.244858945377778,0.205820318800000,0.205820318800000,0.248515649333333,0.248515649333333,0.280240868000000,0.280240868000000,0.244858945377778,0.244858945377778,2.320482086156386,0.003999168499574,0.006185968614165,0.008758182578741,0.584856351462216,89.639999999999986,129.081599999999980,164.222624741129039,-39.441600000000001,34.660973419124900,127.764799736086957,0.010184465294424,0.023440420929099,0.016800000000000,0.000000000000000,2.928108102939447,2.928108102939322,2.113281202510386,2.928108102939322,1.690359995945769,2.043668694060624,0.037967119791938,0.036585926299677,0.007371587089772,0.007339526660583,0.014661024322012,0.014620431683532,0.016073755074673,0.015600007261903,0.001626392839302,0.013511859593277,0.009465610425304,0.009586384382018,0.013511859593277,0.009465610425304,0.009586384382018,0.013511859593277,0.009465610425304,0.009586384382018,0.010128089502451,0.010128089502451,0.010128089502451,0.000487085863807,0.000696836228150,0.000596871916879,0.000653843713132,0.000365361689915,3.238193796641792,449.639999999999986,489.081599999999924,524.222624741129039,-39.441600000000001,34.660973419124900,487.764799736086957,91.885298639390840,12.213811260341572,26.839063950994841,75.218384687549985,14.908289112333932
83.000000000000000,22.103661380597011,0.003000000000000,41500.000000000000000,4.380600000000000,0.212666666666667,0.275500000000000,0.297600000000000,41500.000000000341970,0.128279161042211,0.127231085649803,0.052477331183484,0.052402885898777,0.011607747194721,0.011606856982929,0.064121413140139,0.063746942843836,4.365103973333333,0.218984394666667,0.270624998666667,0.291829421333333,0.260479604888889,0.218984394666667,0.218984394666667,0.270624998666667,0.270624998666667,0.291829421333333,0.291829421333333,0.260479604888889,0.260479604888889,2.317324808372286,0.004610409080022,0.007578200859408,0.009668803358170,0.584795555417472,99.203337594256041,137.929712302105600,171.392702511603574,-39.441600000000001,32.270399999999995,136.303954966449623,0.003348631561300,0.007672678802087,0.002400000000000,0.000000000000000,4.473733271881806,3.767130609098941,3.097990744490448,2.928108102939322,2.928108102939322,3.387363471233173,0.006675675691420,0.006515426646907,0.006621325130817,0.006592063841109,0.002996576160963,0.002995885966969,0.003342801749198,0.003286545041195,0.001845976942146,0.010326713538215,0.013515892615155,0.024817241253056,0.010326713538215,0.013515892615155,0.024817241253056,0.010326713538215,0.013515892615155,0.024817241253056,0.015827747322000,0.015827747322000,0.015827747322000,0.001099847347421,0.000480058084401,0.000879521589917,0.001722007953809,0.000956687520073,3.318038712686565,459.203337594256027,497.929712302105600,531.392702511603602,-39.441600000000001,32.270399999999995,496.303954966449623,67.031018710884837,17.102085529148098,27.328110377109624,42.967786219190458,10.067464712141884
84.000000000000000,22.183418843283579,0.003333333333333,41500.000000000000000,4.393666666666667,0.241666666666667,0.280333333333333,0.291200000000000,41500.000000000341970,0.135836155929234,0.134587097427805,0.052071911311638,0.051999410154645,0.023914785917219,0.023907106370274,0.070607617719364,0.070164537984241,4.362630080000000,0.221367220000000,0.271953110666667,0.297298157333333,0.263539496000000,0.221367220000000,0.221367220000000,0.271953110666667,0.271953110666667,0.297298157333333,0.297298157333333,0.263539496000000,0.263539496000000,2.315107858182584,0.004733322859075,0.007700803856673,0.009971493446719,0.584378369586263,95.616173419124877,136.733416017647187,169.483651003388729,-40.636626580875088,33.465426580875118,134.161232010793412,0.003348631561300,0.006036831398452,0.018013328398716,0.000577350269190,1.690359995945769,3.005815338487757,3.532693557123822,1.690359995945769,1.690359995945769,2.743288559908828,0.009988292924312,0.009717268151999,0.006329984619974,0.006305100840539,0.006032245778029,0.006027414116849,0.006223840402515,0.006128662803213,0.001966064306985,0.006988162664265,0.009811141900443,0.013031305077398,0.006988162664265,0.009811141900443,0.013031305077398,0.006988162664265,0.009811141900443,0.013031305077398,0.009455470571618,0.009455470571618,0.009455470571618,0.001093085946889,0.000337790711715,0.000532640016091,0.000939982147192,0.000521188695745,3.397796175373131,455.616173419124891,496.733416017647187,529.483651003388786,-40.636626580875088,33.465426580875118,494.161232010793412,48.485544040046527,18.785366161628190,27.116099925080562,29.278452941753898,9.561442125419999
85.000000000000000,22.263176305970148,0.004000000000000,41500.000000000000000,4.383866666666666,0.229100000000000,0.285650000000000,0.326400000000000,41500.000000000341970,0.146779014499814,0.145214665752782,0.046695959946722,0.046644096326936,0.015540694599088,0.015537668264870,0.069671889681874,0.069132143448196,4.357551920000000,0.201249985733333,0.272695290666667,0.308496070666667,0.260813782355556,0.201249985733333,0.201249985733333,0.272695290666667,0.272695290666667,0.308496070666667,0.308496070666667,0.260813782355556,0.260813782355556,2.311297904949880,0.003763293787310,0.007766392021431,0.010877700730009,0.583426322872157,100.396799999999985,137.212998836533700,172.108799999999974,-37.051026580875089,33.465426580875118,136.623021072407226,0.012303657992646,0.002050609665441,,0.000000000000000,0.000000000000000,2.364494096135035,2.928108102939447,1.690359995945769,1.690359995945769,1.805880858335394,0.007737961504232,0.007493802222002,0.004727528519874,0.004712135801560,0.008200149438605,0.008196001524031,0.000642228907317,0.000719753890292,0.002511312427238,0.005528136961547,0.009459595240266,0.015842918445429,0.005528136961547,0.009459595240266,0.015842918445429,0.005528136961547,0.009459595240266,0.015842918445429,0.008820331724649,0.008820331724649,0.008820331724649,0.000431804099929,0.000249651461458,0.000602173071583,0.001210107145435,0.000547258436126,3.477553638059700,460.396799999999985,497.212998836533700,532.108799999999974,-37.051026580875089,33.465426580875118,496.623021072407312,55.195342596221508,24.125057152374211,29.946699756843827,29.536151134721536,7.711018459632015
86.000000000000000,22.342933768656721,0.005000000000000,41500.000000000000000,4.387133333333334,0.257133333333333,0.330600000000000,0.358400000000000,41500.000000000341970,0.108609429386425,0.107972584508266,0.037424836650703,0.037398009681611,0.025978646034920,0.025965700760833,0.057337637357349,0.057112098316903,4.356640480000000,0.236093752000000,0.311328142666667,0.344205748000000,0.297209214222222,0.236093752000000,0.236093752000000,0.311328142666667,0.311328142666667,0.344205748000000,0.344205748000000,0.297209214222222,0.297209214222222,2.309815579927536,0.005498807659487,0.010324624890944,0.013615660317256,0.584813668198806,108.763026580875120,144.619026580875129,179.524973419124933,-35.855999999999995,35.855999999999995,144.322473662351399,0.003348631561300,0.005800000000000,0.001385640646055,0.000000000000000,1.690359995945554,1.690359995945769,1.690359995945769,0.000000000000000,2.928108102939322,1.498791483480772,0.004207806542763,0.004133084492073,0.004194607651480,0.004186204766625,0.013308612463910,0.013297584785340,0.002054770741504,0.002077823726379,0.003100465249990,0.011068638942959,0.014205471873638,0.009085857420768,0.011068638942959,0.014205471873638,0.009085857420768,0.011068638942959,0.014205471873638,0.009085857420768,0.011266322710887,0.011266322710887,0.011266322710887,0.000553118337501,0.000609692201739,0.001053159870520,0.000795022467814,0.000581337913977,3.557311100746272,468.763026580875191,504.619026580875186,539.524973419124990,-35.855999999999995,35.855999999999995,504.322473662351456,59.529124755705197,35.764667036124592,37.907563065431987,23.015601122274543,2.402811268762946
87.000000000000000,22.422778684701491,0.006000000000000,41500.000000000000000,4.380600000000000,0.248433333333333,0.342200000000000,0.371200000000000,41500.000000000341970,0.103194942337605,0.102644475185402,0.035678364254486,0.035653175315140,0.024444958914210,0.024436967790916,0.054439421835434,0.054244872763819,4.356640493333333,0.238203110666667,0.324804673333333,0.354850252000000,0.305952678666667,0.238203110666667,0.238203110666667,0.324804673333333,0.324804673333333,0.354850252000000,0.354850252000000,0.305952678666667,0.305952678666667,2.309503859482140,0.005630093938308,0.011384782865313,0.014474458444813,0.585248298682643,111.153599999999983,145.579162849321278,-179.284694574673580,-35.855999999999995,34.659411287043383,145.799568630338001,0.025336995349357,0.015345357604175,0.015242047106606,0.000000000000000,2.928108102939322,1.011465240153692,5.073288168445349,2.928108102939322,3.381271832862284,1.251249534924938,0.007268255698666,0.007151020913412,0.008209644325848,0.008191643994936,0.005390730846755,0.005386203344434,0.001931490727201,0.001896826153559,0.001408450362254,0.014411794218614,0.002746636067563,0.001758711989774,0.014411794218614,0.002746636067563,0.001758711989774,0.014411794218614,0.002746636067563,0.001758711989774,0.004495879208482,0.004495879208482,0.004495879208482,0.001335429894570,0.000694391907166,0.000205839007263,0.000184970685806,0.000414586043441,3.637156016791046,471.153599999999926,505.579162849321278,540.715305425326505,-35.855999999999995,34.659411287043383,505.799568630338001,65.866582005997316,52.177663644764834,51.497610918170267,12.291270056744708,-0.666902736729895
88.000000000000000,22.502652751865671,0.013666666666667,41500.000000000000000,4.380600000000000,0.262933333333333,0.376033333333333,0.409600000000000,41500.000000000341970,0.085074741442777,0.084714237763959,0.025999220890976,0.025989285683952,0.033372759768505,0.033353428147273,0.048148907367419,0.048018983865061,4.356770760000001,0.251093745333333,0.365117182666667,0.401953129333333,0.339388019111111,0.251093745333333,0.251093745333333,0.365117182666667,0.365117182666667,0.401953129333333,0.401953129333333,0.339388019111111,0.339388019111111,2.308694121487687,0.006386241324419,0.014626962565361,0.018769204399515,0.587119132444245,116.414361775706993,149.880037150678731,-173.068811230007668,-32.270399999999995,38.246573419124900,150.993385213688271,0.036720611832230,0.022149115858953,0.015979987484351,0.005773502691896,1.473293410845463,1.011465240153692,0.678828465308115,0.000000000000000,1.690359995945985,0.607205239460820,0.025137237785549,0.024835048315312,0.006576911653451,0.006569575480712,0.004855549420670,0.004848069442936,0.008507297628522,0.008405401310810,0.001371793377444,0.020840118812369,0.018189536516746,0.016154378950540,0.020840118812369,0.018189536516746,0.016154378950540,0.020840118812369,0.018189536516746,0.016154378950540,0.018367244624527,0.018367244624527,0.018367244624527,0.000655507681804,0.001257077378270,0.001641953626504,0.001547980029836,0.000961291083272,3.717030083955223,476.414361775706993,509.880037150678788,546.931188769992332,-32.270399999999995,38.246573419124900,510.993385213688214,71.166536433958754,69.207780144953631,64.846910276244671,0.039255614442936,-4.674508397089511
89.000000000000000,22.582497667910449,0.018333333333333,41500.000000000000000,4.377333333333334,0.228133333333333,0.351866666666667,0.402400000000000,41500.000000000341970,0.080322923884203,0.080038719517292,0.037917787495320,0.037889584613446,0.024887622962434,0.024879437044491,0.047709444780652,0.047602580391743,4.354687320000001,0.222656254666667,0.340078129333333,0.385091149333333,0.315941844444444,0.222656254666667,0.222656254666667,0.340078129333333,0.340078129333333,0.385091149333333,0.385091149333333,0.315941844444444,0.315941844444444,2.307175511540878,0.004870557585291,0.012575058632527,0.017170029437629,0.585447789299081,115.934226580875119,149.646188712956587,-170.679297488396458,-33.465426580875118,40.638188712956605,151.483347038171786,0.016490098038924,0.020979116600404,0.026545056036859,0.000577350269190,1.690359995945769,3.381271832862176,3.097990744490448,1.690359995945769,3.381271832862284,2.467402433395941,0.018664147944201,0.018505548157191,0.005073748648696,0.005062716008407,0.004333302264269,0.004328842631995,0.005422586780798,0.005372547324425,0.002174923222185,0.013003572786570,0.014949102995603,0.015359143266918,0.013003572786570,0.014949102995603,0.015359143266918,0.013003572786570,0.014949102995603,0.015359143266918,0.011349848718659,0.011349848718659,0.011349848718659,0.000547912375792,0.000746068759995,0.001144178331938,0.001493113621916,0.000607368849005,3.796875000000000,475.934226580875190,509.646188712956587,549.320702511603599,-33.465426580875118,40.638188712956605,511.483347038171814,84.596075323731839,93.853004140870326,84.484957942582696,-9.735749065672366,-10.302909467966828
90.000000000000000,22.662342583955223,0.031000000000000,41500.000000000000000,4.380600000000000,0.281300000000000,0.423400000000000,0.466400000000000,41500.000000000341970,0.056810652785624,0.056716379381193,0.015404600080013,0.015402636230482,0.027854141901265,0.027842104785017,0.033356464922301,0.033320373465564,4.351953146666667,0.256914058666667,0.410703088000000,0.453743497333333,0.373786881333333,0.256914058666667,0.256914058666667,0.410703088000000,0.410703088000000,0.453743497333333,0.453743497333333,0.373786881333333,0.373786881333333,2.306120969962034,0.006669282558563,0.018821203305868,0.024068019963556,0.588919868947506,123.586308546988803,153.946077652430631,-170.677615363147027,-29.879826580875118,35.855999999999995,155.516177482960643,0.013289469515372,0.010456098698845,0.004995998398719,0.010392304845413,2.702089111299032,2.369343747688718,3.838117216653851,1.690359995945769,0.000000000000000,2.875505530171158,0.006996270816197,0.006960154024223,0.002923844405768,0.002922677707455,0.006559870650193,0.006551301623542,0.002594426933518,0.002584615410902,0.001790093725963,0.005577623562947,0.007243243798406,0.008164893379343,0.005577623562947,0.007243243798406,0.008164893379343,0.005577623562947,0.007243243798406,0.008164893379343,0.004404838638671,0.004404838638671,0.004404838638671,0.001174753802285,0.000316705673989,0.000692428254571,0.000786338118631,0.000044010892865,3.876719916044774,483.586308546988789,513.946077652430631,549.322384636853030,-29.879826580875118,35.855999999999995,515.516177482960643,109.088033610084494,126.945680789066955,111.676005429934321,-17.934621183767774,-15.708037226399000
91.000000000000000,22.742158348880604,0.072000000000000,41500.000000000000000,4.370800000000000,0.336400000000000,0.507500000000000,0.524800000000000,41500.000000000341970,0.030566669454938,0.030544673093953,0.023615712151875,0.023608473912425,0.015789997212913,0.015787991655723,0.023324126273242,0.023313712887367,4.354947840000000,0.306093752000000,0.487773422666667,0.516210916000000,0.436692696888889,0.306093752000000,0.306093752000000,0.487773422666667,0.487773422666667,0.516210916000000,0.516210916000000,0.436692696888889,0.436692696888889,2.307652382766672,0.010197228149929,0.027189140132298,0.031518456555926,0.594139301901206,125.976616017647117,157.051424741129040,-169.724493534108802,-31.075373419124901,33.463862405743953,157.711822996902242,0.020912197397691,0.026578939030744,0.009991996797437,0.005567764362830,3.005815338487757,2.113281202510386,6.098663843077262,1.690359995945769,4.473733271881887,2.809062263000564,0.015247805876741,0.015218912931820,0.005392168997726,0.005388174705389,0.001548584479395,0.001548018820162,0.005482815376306,0.005472736454358,0.001578734618864,0.045605666688947,0.039852759723743,0.008290413504738,0.045605666688947,0.039852759723743,0.008290413504738,0.045605666688947,0.039852759723743,0.008290413504738,0.030299281502698,0.030299281502698,0.030299281502698,0.001604332239203,0.003204979941191,0.004495876168699,0.001096570271861,0.002315038482666,3.956535680970156,485.976616017647075,517.051424741129040,550.275506465891226,-31.075373419124901,33.463862405743953,517.711822996902242,137.879539512487099,168.188286567199611,150.981885851102561,-31.369922367648599,-18.310148538888171
92.000000000000000,22.821974113805968,0.212333333333333,41500.000000000000000,4.383866666666667,0.470766666666667,0.731766666666667,0.739200000000000,41500.000000000341970,0.042548920294452,0.042487934349828,0.043035057911116,0.042994564936315,0.029319385883370,0.029301418725810,0.038301121362980,0.038261306003984,4.364973880000000,0.419843729333333,0.660117168000000,0.670931005333333,0.583630634222222,0.419843729333333,0.419843729333333,0.660117168000000,0.660117168000000,0.670931005333333,0.670931005333333,0.583630634222222,0.583630634222222,2.316891809049770,0.020307584024679,0.051627994031504,0.054715944282841,0.610885832847199,133.146748996611279,164.702746017710297,-164.218687572626948,-32.270399999999995,31.075373419124901,164.550535498874069,0.014596346574857,0.026945562405215,0.000000000000000,0.034933269720044,3.532693557123822,4.396210897403451,5.945978490521141,0.000000000000000,1.690359995945769,4.588238162489668,0.022055672490276,0.021973719449526,0.004051798123202,0.004040815365634,0.013573169985281,0.013554594971181,0.011552280324397,0.011518908929150,0.010278228121539,0.077897212537508,0.100438013058060,0.111649769857523,0.077897212537508,0.100438013058060,0.111649769857523,0.077897212537508,0.100438013058060,0.111649769857523,0.096280200118534,0.096280200118534,0.096280200118534,0.007975551830765,0.007645301540006,0.015839964234916,0.017484184479057,0.009492920790898,4.036351445895519,493.146748996611279,524.702746017710297,555.781312427372995,-32.270399999999995,31.075373419124901,524.550535498874069,187.737185757870947,229.738321055951047,218.088208970326406,-43.598405365361828,-15.349233923226960
93.000000000000000,22.861823694029852,0.433666666666667,41500.000000000000000,4.403466666666667,0.603200000000000,0.858400000000000,0.846400000000000,41500.000000000341970,0.086248787597157,0.085898389374121,0.066154875625883,0.065981500844607,0.041760887387107,0.041714880234872,0.064721516870049,0.064531590151200,4.376692773333333,0.578320313333333,0.864648450666667,0.848437529333333,0.763802097777778,0.578320313333333,0.578320313333333,0.864648450666667,0.864648450666667,0.848437529333333,0.848437529333333,0.763802097777778,0.763802097777778,2.330389534497487,0.038680262650869,0.088823800030588,0.086993810766891,0.636221851986459,149.398611287043423,-176.653783982352849,-143.187087697894384,-34.659411287043383,32.270399999999995,-176.800740887122799,0.038033143440952,0.087769926512445,0.043222216509568,0.053594153910042,3.381271832862284,3.005815338487757,3.767130609098845,3.381271832862284,0.000000000000000,3.116108078255860,0.019437424055518,0.019231352707489,0.020807185548689,0.020655719121459,0.015731605301642,0.015696419131638,0.012831949830022,0.012744385126278,0.006656021954931,0.064058025665861,0.061821547250410,0.065508592617044,0.064058025665861,0.061821547250410,0.065508592617044,0.064058025665861,0.061821547250410,0.065508592617044,0.056802860552944,0.056802860552944,0.056802860552944,0.004690550981194,0.009344932713990,0.012550052076598,0.013526619897241,0.008699261912592,4.076201026119403,509.398611287043366,543.346216017647066,576.812912302105588,-34.659411287043383,32.270399999999995,543.199259112877144,204.989967583511287,265.106005829056812,250.127856675640913,-59.437419724118627,-17.934516566663206
94.000000000000000,22.876661613805972,0.528333333333333,41500.000000000000000,4.413266666666667,0.657333333333333,0.959900000000000,0.903200000000000,41500.000000000341970,0.169312719054541,0.166898723701544,0.075410395725938,0.075139673893749,0.062212610431039,0.062069139953222,0.102311908403839,0.101369179182838,4.394271200000000,0.580468750666667,0.882500004000000,0.861653622666667,0.774874125777778,0.580468750666667,0.580468750666667,0.882500004000000,0.882500004000000,0.861653622666667,0.861653622666667,0.774874125777778,0.774874125777778,2.350099238296214,0.039880824950412,0.093883200926013,0.090417878778929,0.643570285737892,152.278708002846997,-172.575543575282182,-141.006629491446716,-34.660973419124900,31.075373419124901,-173.697484706315777,0.026945562405215,0.056456974768402,0.078518278126816,0.059768999768553,6.321184231576599,7.326874629112523,9.426928138245438,1.690359995945769,1.690359995945769,7.675928353217238,0.015669154949010,0.015050726389869,0.028644724417686,0.028436318247980,0.018982951749899,0.018851440138664,0.015432667333843,0.015267964523559,0.004852809337446,0.064345674698786,0.113137207569229,0.127878627382712,0.064345674698786,0.113137207569229,0.127878627382712,0.064345674698786,0.113137207569229,0.127878627382712,0.101506088260830,0.101506088260830,0.101506088260830,0.003643530533812,0.008450625200609,0.022695361719557,0.025696712983918,0.014448582795613,4.091038945895527,512.278708002846997,547.424456424717846,578.993370508553312,-34.660973419124900,31.075373419124901,546.302515293684223,209.709202865476954,258.582918520507519,249.794890557146573,-47.119146392879429,-10.450859588223466
95.000000000000000,22.891499533582088,0.575666666666667,41500.000000000000000,4.432866666666667,0.761733333333333,1.052700000000000,0.971200000000000,41500.000000000341970,0.116380744772628,0.115470145816325,0.063297054191573,0.063164530768112,0.054646649510333,0.054540066012986,0.078108149491511,0.077724914199141,4.412760373333334,0.693242177333333,0.991953121333333,0.926464838666667,0.870553379111111,0.693242177333333,0.693242177333333,1.016803678692258,1.016743922461312,0.926464838666667,0.926464838666667,0.878836898230753,0.878816979487104,2.367798133064771,0.056546581493189,0.114066386208270,0.103475848440500,0.660471737301682,157.042379514663907,-165.448333186624410,-133.164679198511806,-38.245011287043383,32.270399999999995,-167.065772837722221,0.091812980200696,0.104520763487452,0.075679323464206,0.058045958802774,6.761145288338700,9.478955150231949,8.003497054645186,3.381271832862284,2.928108102939322,8.120018737582877,0.035004855609473,0.034403583950189,0.010018547707035,0.009963558484648,0.022315682822040,0.022231054226139,0.017840806758895,0.017620532553735,0.006493292966295,0.056638622562372,0.074351827399983,0.068043262715727,0.056638622562372,0.115885440901951,0.068043262715727,0.056638622562372,0.115784246291785,0.068043262715727,0.064915771803409,0.078009680129586,0.077977665092357,0.005769146626648,0.009798894070588,0.011617934012085,0.014266068329198,0.007397717803550,4.105876865671640,517.042379514664049,554.551666813375618,586.835320801488137,-38.245011287043383,32.270399999999995,552.934227162277807,233.641222631547834,264.513312516646693,259.527733129983972,-30.020038217689720,-6.346530033469435
96.000000000000000,22.906366604477611,0.677000000000000,41500.000000000000000,4.452466666666667,0.760766666666667,0.988900000000000,0.842400000000000,41500.000000000341970,0.171808456463095,0.169036877093446,0.091648260643103,0.090958097113042,0.042819214200415,0.042778658526151,0.102091977102204,0.100924544244213,4.425390546666667,0.790312508000000,1.061445336000000,0.954069009333333,0.935275617777778,0.790312508000000,0.790312508000000,1.158040987082611,1.157312665878237,0.970697317500731,0.970678407765789,0.973016937527781,0.972767860548009,2.384108657246186,0.070473030016964,0.123462863597250,0.108721662789128,0.671691553412382,165.182573419124878,-152.747923977297347,-124.778394092605282,-43.027199999999993,26.295788712956607,-157.116083987461025,0.067160727611703,0.085832161804303,0.120263710237128,0.037749172176354,1.690359995945554,6.756039259545569,4.060632678171654,5.859089547525857,3.381271832862176,4.255556657979263,0.042210157392417,0.040238180271555,0.058990335213736,0.058183586129926,0.005679982979853,0.005664981632101,0.033083007797880,0.032155237381258,0.003405410447469,0.047784487733461,0.033457894035075,0.081197860339763,0.047784487733461,0.054187585009565,0.109382468173911,0.047784487733461,0.053316245470803,0.109350234138706,0.034222473982255,0.033661260177415,0.033631204175681,0.005132185708517,0.004637633806533,0.012680874830728,0.017589986759190,0.008858449478811,4.120743936567163,525.182573419124878,567.252076022702681,595.221605907394633,-43.027199999999993,26.295788712956607,562.883916012538975,237.713400478009163,282.081508759598421,264.965557718820492,-41.895007416811495,-16.837753353642711
97.000000000000000,22.921204524253728,0.738333333333333,41500.000000000000000,4.468800000000000,0.830366666666667,1.128100000000000,1.012800000000000,41500.000000000341970,0.161226817096023,0.158914398768520,0.085341085048607,0.084863605779500,0.087325119891953,0.086479294330276,0.111297674012194,0.110085766292765,4.439583453333333,0.811757820000000,1.059609385333333,0.946809908000000,0.939392371111111,0.811757820000000,0.811757820000000,1.104207903777398,1.104125690301811,0.966936826496847,0.966901228230378,0.960967516758082,0.960928246177396,2.399250252679922,0.075634261372276,0.124292092002719,0.104400569558173,0.675894293903272,161.138748840465496,-153.926212324715806,-122.344303873324762,-45.417773419124870,29.879826580875118,-158.013423358556224,0.060991994010143,0.059925537127338,0.044058143401646,0.030105370506495,9.203857553046699,9.111179716086456,10.844622872795425,1.690359995945769,1.690359995945769,9.619377456668669,0.042168687084823,0.040769852932979,0.042950061756551,0.042316682949682,0.073121029584157,0.071777695778041,0.030585858075822,0.029761603829537,0.003322314373164,0.129675319252300,0.076858901684872,0.065671856449760,0.129675319252300,0.115629124157608,0.097862356108761,0.129675319252300,0.115556281257865,0.097803805014052,0.080147644715444,0.098334431601229,0.098299913840185,0.003222554849229,0.018909071841749,0.016357788150337,0.015064151487805,0.011162203532652,4.135581856343279,521.138748840465496,566.073787675284166,597.655696126675252,-45.417773419124877,29.879826580875118,561.986576641443776,231.367472607358650,289.670816669051419,266.600063259866147,-55.729694670503932,-26.771123631523551
98.000000000000000,22.936042444029852,0.778000000000000,41500.000000000000000,4.473700000000000,0.846800000000000,1.191900000000000,1.060800000000000,41500.000000000341970,0.090254188320741,0.089689187004567,0.075302435697348,0.075083095287807,0.059377580472979,0.059270360848069,0.074978068163689,0.074680881046814,4.456770880000000,0.830351552000000,1.143906249333333,1.014648446666666,0.996302082666666,0.830351552000000,0.830351552000000,1.229977378000518,1.229727004666993,1.074936757053145,1.074827779044604,1.045088562351221,1.044968778570532,2.415376238350451,0.081815484600166,0.136810997629472,0.122069608969474,0.689018082387391,176.890988712956585,-137.212183982352826,-109.957011287043400,-46.612799999999993,27.489773419124877,-142.958829213122755,0.024607315985292,0.036910973977938,0.003394112549695,0.037322915213043,3.381271832862284,3.005815338487757,3.381271832862284,0.000000853773646,1.690359995945554,3.205067925536180,0.045578048995711,0.044830589525883,0.009647335185204,0.009571381667525,0.006992436531686,0.006957618746121,0.018318658835544,0.018048156120698,0.001127599716921,0.018898212404644,0.012082466631580,0.021450346984804,0.018898212404644,0.006380721303209,0.026430566106946,0.018898212404644,0.006382306123042,0.026407536061726,0.016340632951438,0.014294228092734,0.014316056953780,0.004210230952317,0.003868480567030,0.004037808570926,0.004557766636813,0.003782467336174,4.150419776119403,536.890988712956528,582.787816017647060,610.042988712956571,-46.612799999999993,27.489773419124877,577.041170786877160,266.551680584994813,330.283908144359884,305.734984395501669,-63.013646247902443,-29.713341381782470
99.000000000000000,22.950909514925371,0.866333333333333,41500.000000000000000,4.493300000000000,0.970050000000000,1.181266666666667,1.040000000000000,41500.000000000341970,0.100259976998843,0.099542059409706,0.106339889272553,0.105734757432733,0.061040786691363,0.060840607289698,0.089213550987586,0.088705808044046,4.473697680000001,0.844101588000000,1.126367177333333,0.946419281333333,0.972296015555556,0.844101588000000,0.844101588000000,1.245775092546748,1.245100048549296,0.961988847990518,0.961974277818424,1.017288509512422,1.017058638122573,2.430953153144718,0.081653514570088,0.130812297620223,0.107356854518021,0.687693954963263,174.474006708042253,-139.909940981007992,-117.725443474788079,-45.417773419124870,23.902611287043385,-147.216063583350063,0.051265241636025,0.071585566515418,0.056302042591721,0.059214300074672,11.863639299250099,12.800997117956568,14.793982813593392,1.690359995945769,3.381271832862176,13.059311164329529,0.048864598742718,0.048228989987419,0.009223001466393,0.009060980478476,0.036015051788275,0.035726337410362,0.028413149712975,0.028063094106401,0.002354534495988,0.045227524125642,0.078056578962670,0.132912186866411,0.045227524125642,0.078771489274803,0.156783862306719,0.045227524125642,0.078854457424278,0.156761053625018,0.085026458465543,0.093407198594538,0.093428377221637,0.002074483570894,0.012790376434560,0.016146154381653,0.030476318793608,0.014480153497783,4.165286847014922,534.474006708042225,580.090059018991951,602.274556525211892,-45.417773419124877,23.902611287043385,572.783936416649908,312.582570806443982,389.475190428383996,359.996048273718827,-81.108561299434086,-34.866558355146140
100.000000000000000,22.965776585820890,0.938333333333333,41500.000000000000000,4.514533333333334,0.829400000000000,1.128100000000000,0.914400000000000,41500.000000000341970,0.107207488242331,0.105982883549399,0.129354970544839,0.128224386246831,0.060475571423671,0.060333418561698,0.099012676736947,0.098180229452643,4.483723906666667,1.033749989333334,1.233515609333334,1.101953146666666,1.123072915111111,1.113636737369016,1.112485021422366,1.393359431630256,1.391958096371084,1.168470629264436,1.168314644648215,1.225155599421236,1.224252587480555,2.445714895486001,0.113402797707957,0.143403648237071,0.142664816190004,0.711296539405258,178.550301839000610,-128.379060554944800,-103.982399999999998,-52.588973419124869,23.902611287043385,-137.127895641859908,0.099110443445683,0.012640806936268,0.085326666406230,0.007023769168568,8.454112150530726,7.131673667250626,5.859089547525857,1.690359995945769,3.381271832862176,6.723545862662092,0.076843434058012,0.075312962068283,0.022102647269355,0.021521307910892,0.023972566338888,0.023864395878553,0.037379452987746,0.036689942487691,0.004660345305032,0.100321992857591,0.031829495258618,0.034751205085707,0.203387898233074,0.056427409379940,0.040718958007062,0.201571326603403,0.055807215329533,0.040664400367865,0.054514236854824,0.097565248598749,0.096721735543119,0.005286315902879,0.016828001292130,0.005341208404698,0.009778980125946,0.008365530552015,4.180153917910442,538.550301839000554,591.620939445055228,616.017600000000016,-52.588973419124869,23.902611287043385,582.872104358140177,365.429386842904876,457.509038395594018,428.691833166259983,-96.006365331203597,-35.565046079551394
101.000000000000000,22.980614505597011,1.038000000000000,41500.000000000000000,4.527600000000000,1.018866666666667,1.273100000000000,1.047200000000000,41500.000000000341970,0.115025736293859,0.113879414549265,0.109943264005262,0.109265134595491,0.063452736723194,0.063266788738558,0.096140579007438,0.095470445961105,4.502083213333333,1.018164074666666,1.252265628000000,1.105403649333334,1.125277784000000,1.112146382124242,1.111014002844213,1.389910369540472,1.389061786116804,1.175066563666907,1.174864566380427,1.225707771777207,1.224980118447148,2.467511068235176,0.109605558309917,0.150300040146035,0.141155133553056,0.717142950061046,-160.633087572626977,-107.567999999999998,-84.860937594256043,-53.779305425326413,21.513600000000000,-116.855945700906062,0.095934057212928,0.066888863049091,0.073321211119293,0.002645751311065,5.945978490521141,2.928108102939447,4.473733271881806,5.073288168445349,2.928108102939571,3.791349287933573,0.057173398503771,0.055679248671036,0.013441169664747,0.013186233743276,0.030954431141168,0.030768438929255,0.032565384613734,0.031932031120432,0.006105871864667,0.041826324314776,0.004830372335186,0.030807500321106,0.137077285910913,0.013120877233658,0.023997268810543,0.135568230274070,0.012811778131813,0.023965595572247,0.010491721703268,0.052391711496902,0.051777529096987,0.003177602537085,0.004537539892720,0.005683908350372,0.005822220629696,0.004139432500657,4.194991837686565,559.366912427372995,612.432000000000016,635.139062405743857,-53.779305425326413,21.513600000000000,603.144054299093909,434.571720590764016,552.612506439414574,541.111246111784567,-118.885034777026704,-15.195466833617502
102.000000000000000,22.995481576492537,1.100666666666667,41500.000000000000000,4.534133333333333,1.030466666666667,1.285666666666667,0.984800000000000,41500.000000000341970,0.071686118021755,0.071427890531844,0.138062652864578,0.136745276706657,0.086782862489038,0.086409495500115,0.098843877791790,0.098194220912872,4.511979053333333,1.006249992000000,1.214765616000000,1.067187542666667,1.096067716888889,1.070359253390855,1.070090458906926,1.382107772056610,1.380517303684019,1.141580134444849,1.141204569398594,1.198015719964105,1.197270777329846,2.480821486395939,0.111556131065688,0.143651756654768,0.127763775285337,0.715948287350433,-155.144040988817835,-104.443745196463198,-77.642284808580087,-50.198399999999992,25.099200000000000,-111.720959137454898,0.051087213011999,0.026789052490399,0.202403162030636,0.026689573494781,9.392687578870088,8.424714940027842,11.109849662764026,2.928108102939447,2.928108102939447,9.422620316602940,0.033155365840723,0.032913431882208,0.012362593186160,0.012019738035827,0.024494454960832,0.024257320492504,0.020060571691530,0.019858575087524,0.008289443470664,0.118771263715721,0.061120093786520,0.101960602143444,0.174443028957195,0.058931588407383,0.156098030065542,0.174202939509643,0.059102603898222,0.155809609466516,0.087034824209921,0.123736584308981,0.123592348797109,0.009079815647245,0.018417022943380,0.014411500788172,0.016504389915995,0.013608455348008,4.209858908582088,564.855959011182108,615.556254803536831,642.357715191419970,-50.198399999999992,25.099200000000000,608.279040862545116,554.477095948906936,693.247818245956296,703.844601229731779,-134.088419098149188,9.597287361538063
103.000000000000000,23.010348647388060,1.104666666666667,41500.000000000000000,4.543933333333333,1.133900000000000,1.292433333333333,1.131200000000000,41500.000000000341970,0.098282123413019,0.097767435713459,0.113762723215973,0.113012677534178,0.094512074711487,0.093991360709392,0.102185640446826,0.101590491319010,4.520703026666667,1.123085920000000,1.326093728000000,1.180664096000000,1.209947914666667,1.232875169306415,1.232304626283922,1.477017571603113,1.476021694396551,1.292873874849115,1.292251767711020,1.334255538586214,1.333526029463831,2.486450795564638,0.126733529939036,0.170726010125748,0.152830972940739,0.734185327142540,-151.987410900748955,-101.617193291957776,-73.026246596790770,-52.590537594256048,27.488211287043384,-108.217932072515438,0.055328473682183,0.065512619649449,0.089037520181101,0.033171272711992,13.462457691759532,11.863639299250163,16.736063283579522,4.473733271881887,3.381271832862284,13.635801102789481,0.021361916096680,0.021058839018863,0.013761987378609,0.013493966304165,0.033831535548617,0.033421030215464,0.008857432725414,0.008740613787040,0.009152718922841,0.054456535928864,0.006961577849352,0.028051835960538,0.043757523655280,0.026013267443254,0.069941810981909,0.043868276996009,0.025651943760694,0.069454585263800,0.025701118984801,0.037841620812348,0.037663620842714,0.011563978544360,0.013063735642606,0.003509293828296,0.006040001434271,0.007505312316800,4.224725979477611,568.012589099251045,618.382806708042267,646.973753403209230,-52.590537594256048,27.488211287043384,611.782067927484491,628.955596218354913,813.949503234700387,855.012831565203669,-170.341388687160133,44.242866245681626
104.000000000000000,23.025244869402982,1.112666666666667,41500.000000000000000,4.550466666666667,1.135350000000000,1.325300000000000,1.009200000000000,41500.000000000341970,0.103432854142793,0.102718564525132,0.124709390123466,0.123674840941873,0.155152092369272,0.153047791222746,0.127764778878510,0.126480398896584,4.534635426666667,1.165624981333333,1.295507784000000,1.084700482666666,1.181944416000000,1.284767956497220,1.283963231774173,1.457820184823816,1.456460844079555,1.224944245957973,1.222707325674964,1.322510795759670,1.321043800509564,2.502174043553435,0.134090950743341,0.165284137115458,0.123418299537146,0.731241857737345,-150.096148781958135,-94.704556812295834,-61.787044928872682,-58.563062405743935,31.076937594256041,-101.362421776533040,0.161998163569838,0.061518289963230,0.293590735548655,0.028571547618800,34.254127944749619,29.352202898873479,34.696540224591978,4.473733271881887,4.473733271881887,32.381625038985561,0.039312641231453,0.038536793803677,0.024737149749007,0.024101074765111,0.043691976144466,0.042280647044652,0.010952656630249,0.010500565924891,0.023678340646399,0.054486066579177,0.077361583601959,0.152134276110613,0.016044094379903,0.108818625277887,0.274878430600000,0.016824090334412,0.108116163011272,0.272862343763488,0.094544436486503,0.132544801466942,0.131933699236644,0.023403956467081,0.017034748409432,0.022452923197555,0.025564285772526,0.022018272736390,4.239622201492534,569.903851218041837,625.295443187704109,658.212955071127340,-58.563062405743935,31.076937594256041,618.637578223466903,448.481675428134622,710.086321000817406,777.116554223895946,-241.062808462318571,67.001034896674810
105.000000000000000,23.040141091417912,1.106333333333333,41500.000000000000000,4.586400000000000,1.135350000000000,1.227666666666667,1.142400000000000,41500.000000000341970,0.134071972384990,0.132564604857590,0.141118939080263,0.139420612728920,0.136070104589104,0.134673827331628,0.137087005351453,0.135553014972713,4.555468986666666,1.135664076000000,1.257617169333334,1.108691405333333,1.167324216888889,1.287790039842710,1.286087924175676,1.433282533193523,1.431209719942557,1.260766062035355,1.259179633126710,1.327279545023863,1.325492425748315,2.524200011797822,0.123729853198296,0.156553727790963,0.137442977453438,0.735481642560130,-131.918646523468624,-74.118496001894570,-39.514004921837625,-58.566188712956631,32.265705425326416,-80.841714686253709,0.055366460966907,0.081113644557086,0.125145675115043,0.022590558499810,12.501916270173597,13.245645487060182,16.383928392886620,3.381271832862176,5.073288168445349,13.935610244154466,0.050360019538179,0.049054043075368,0.047406541059362,0.045791262755566,0.033707462102912,0.032649056650242,0.028429892274964,0.027557462792457,0.003471933505431,0.034952335194758,0.058400935365476,0.060070824190054,0.065224958921932,0.015853439353231,0.104116040800282,0.064235514153603,0.016929184091399,0.102874256937764,0.048419738314578,0.046746981395461,0.046715160415909,0.003559599538598,0.010835927180017,0.024714264477019,0.019986784786196,0.014007340177315,4.254518423507463,588.081353476531376,645.881503998105472,680.485995078162432,-58.566188712956638,32.265705425326416,639.158285313746205,268.654844910150132,535.720326498452778,585.597991150858434,-259.184926677735803,49.510385496418053
106.000000000000000,23.055008162313431,1.093000000000000,41500.000000000000000,4.576600000000000,1.128100000000000,1.212200000000000,1.027200000000000,41500.000000000341970,0.123920068414952,0.122828164007663,0.143402830378289,0.141854157274886,0.159187234936547,0.157028487089214,0.142170044576596,0.140570269457254,4.560807413333333,1.052656252000000,1.193085941333334,0.994401029333334,1.080047740888889,1.128124551573414,1.127719073907139,1.364780878572866,1.362916203890350,1.092151269883887,1.091212789185776,1.195018900010056,1.193949355661089,2.532521472454180,0.116341548915257,0.138236762231661,0.106262102690145,0.723340471572811,-123.584634759014762,-65.731115574170218,-37.057293534108801,-58.564626580875128,26.294226580875119,-74.396642318850539,0.089336946444346,0.028561687625209,0.097753976901198,0.039610604640677,7.328457629477275,7.375343929368509,6.098663843077323,1.690359995945769,1.690359995945769,6.854190114353810,0.034811517622412,0.033886531161792,0.026643396339025,0.025837706751385,0.034055144894867,0.032636838799507,0.015334861965353,0.014763502346068,0.013762647308674,0.063607506330794,0.040823804599920,0.098793639491034,0.128981465618287,0.074693240486492,0.182949291999695,0.128629227254572,0.073777582074917,0.182142319420869,0.067467763843961,0.128597340403329,0.127922195925066,0.014606039398192,0.013941873961710,0.006514819431997,0.019520893466564,0.007788876428292,4.269385494402982,596.415365240985238,654.268884425829810,682.942706465891206,-58.564626580875128,26.294226580875119,645.603357681149532,338.255955489603366,457.720245709100709,502.503593965018808,-130.022362116144677,53.990949507456321
107.000000000000000,23.069875233208961,0.956333333333333,41500.000000000000000,4.586400000000000,1.083633333333333,1.158066666666667,0.843200000000000,41500.000000000341970,0.149558574425583,0.147427667091277,0.152302277517069,0.150432052041693,0.128669696034194,0.127028831678398,0.143510182658949,0.141629516937123,4.570442786666667,0.998945308000000,1.129414056000000,0.875878890666667,1.001412751555556,1.028316450549312,1.028219162433304,1.301292243160304,1.299190709580450,0.910530916379157,0.910354028504260,1.080046536696257,1.079254633506005,2.542259442958386,0.107098488925878,0.128076922092579,0.091064219961863,0.717124768484677,-112.394515191419885,-53.812446488124138,-22.733993291957773,-58.564626580875128,29.879826580875118,-61.882361798428605,0.010979222801880,0.033611654724713,0.080760386328942,0.048211340298039,11.109849662764026,10.578220455986560,11.863639299250099,1.690359995945769,1.690359995945769,11.081868874890228,0.060372004164251,0.058656529983174,0.030349951208217,0.029270497079020,0.066585046018062,0.064419734460698,0.038966349273975,0.037742468071431,0.015439835793237,0.081035318506980,0.083948795996365,0.129089179571044,0.127618159894395,0.099265481927364,0.189098387654607,0.127458446494098,0.098962003856981,0.188792043285720,0.095353777676964,0.136356267938929,0.136172900967193,0.016854720667749,0.017216479176967,0.017759246253174,0.025769185606447,0.011111268702196,4.284252565298509,607.605484808580172,666.187553511875876,697.266006708042255,-58.564626580875128,29.879826580875118,658.117638201571367,473.400148745997285,423.849614958282473,458.984989336433500,41.425188702596188,48.412085723100517
108.000000000000000,23.084713152985081,0.827333333333333,41500.000000000000000,4.596200000000000,1.047866666666667,1.092333333333333,0.814400000000000,41500.000000000341970,0.127661476271456,0.126101632596672,0.086920951993820,0.086535502506551,0.119572666013828,0.118661531380622,0.111385031426368,0.110432888827948,4.576692786666666,0.962500000000000,1.093125020000000,0.832356773333333,0.962660597777778,1.030665656990099,1.029350370441583,1.187761403872161,1.187342907118462,0.832356773333333,0.832356773333333,1.016927944731864,1.016350016964459,2.549925697851489,0.102875575668451,0.131077891596169,0.083056808512137,0.716733993407061,-99.200211287043359,-41.830611287043382,-9.555506465891170,-56.174573419124897,33.465426580875118,-49.201731271638010,0.068155141650013,0.127545063931668,0.118121293592646,0.066365151497856,3.381271832862284,3.381271832862176,6.098663843077323,1.690359995945554,1.690359995945769,4.221864307267756,0.063955694870134,0.061987576254181,0.026215113280520,0.025906593504459,0.023617706044935,0.023088227632255,0.024181144674114,0.023445159069794,0.001255648954976,0.054899006456612,0.052717302114641,0.062145773372413,0.172946171704001,0.052135632976246,0.062145773372413,0.170668147824167,0.052032407692871,0.062145773372413,0.055090222363841,0.087594287985093,0.086923804224292,0.002362189194640,0.000301230436461,0.008022283722537,0.014649962839763,0.005474114085371,4.299090485074629,620.799788712956683,678.169388712956675,710.444493534108801,-56.174573419124897,33.465426580875118,670.798268728361904,564.342971199232124,426.760610159591977,430.133082569362159,130.540017340098984,20.311847800826399
109.000000000000000,23.099541355721389,0.651666666666667,41500.000000000000000,4.602733333333333,0.960866666666667,0.943950000000000,0.628800000000000,41500.000000000341970,0.084397211889008,0.084060126279995,0.109452263824326,0.108631605037343,0.107216140544321,0.106453885756464,0.100355205419218,0.099715205691267,4.575911426666667,0.913632817333333,0.959492166666667,0.649934877333333,0.841019953777778,0.949857129112760,0.949645971751301,1.012869612179448,1.012245889774188,0.649934877333333,0.649934877333333,0.870887206208513,0.870608912952941,2.550319263961173,0.097199133878670,0.106502994123648,0.049376835316659,0.700849556820038,-99.179751520007983,-38.240306465891202,-8.361515574170198,-58.566188712956603,29.879826580875118,-47.309026674554588,0.046248711693769,0.141492066915428,0.142552727087208,0.054353779384081,8.462853866389175,6.098663843077323,7.375343929368509,3.381271832862284,1.690359995945769,7.025982600575735,0.020998406383454,0.020742291375762,0.038956063908944,0.038105944616737,0.039436124641324,0.038873298067924,0.028703195556448,0.028202674798507,0.003833952197789,0.077078495855586,0.082223269747616,0.063820965302499,0.139601070749579,0.167107153778691,0.063820965302499,0.139236043652725,0.166068612732113,0.063820965302499,0.072265181228603,0.121064688842436,0.120598710587701,0.002589566569432,0.015658270016575,0.013844903899209,0.009152432031730,0.008933242160635,4.313918687810940,620.820248479992074,681.759693534108806,711.638484425829802,-58.566188712956610,29.879826580875118,672.690973325445498,630.270706035713374,187.869550929284770,408.687713351530022,253.078106199032163,-262.919381422601646
110.000000000000000,23.114388992537311,0.582000000000000,41500.000000000000000,4.602733333333333,0.901900000000000,0.899966666666667,0.648000000000000,41500.000000000341970,0.119866456939034,0.118865036541527,0.121556450714184,0.120634108292293,0.088324925913827,0.087845485539798,0.109915944522349,0.109114876791206,4.577083373333333,0.860781249333333,0.882695342666667,0.623470052000000,0.788982214666667,0.860781249333333,0.860781249333333,0.882695342666667,0.882695342666667,0.623470052000000,0.623470052000000,0.788982214666667,0.788982214666667,2.550877568763466,0.084482553423201,0.092472055106685,0.045593132379868,0.693356327418305,-94.419062405743915,-32.270399999999995,-1.195026580875123,-60.955200000000019,31.075373419124901,-41.258398445994771,0.039015509736514,0.047149160473261,0.033856166351198,0.040509258201058,4.473733271881887,2.928108102939322,1.690359995945769,2.928108102939322,1.690359995945769,2.270807399799345,0.035837013235799,0.035039330641576,0.017076116845526,0.016703718650732,0.041642679670512,0.041254811715175,0.026500073750105,0.026068294063738,0.002354603066449,0.058187166073664,0.037147208224673,0.031283897253843,0.058187166073664,0.037147208224673,0.031283897253843,0.058187166073664,0.037147208224673,0.031283897253843,0.039284797797228,0.039284797797228,0.039284797797228,0.001607670920019,0.012303077891614,0.007416748940499,0.004006961326848,0.005378372065448,4.328766324626862,625.580937594256056,687.729600000000005,718.804973419124963,-60.955200000000012,31.075373419124901,678.741601554005229,689.743161134603724,94.139655119113741,409.189133776701055,511.622045794767928,-495.482961225779036
111.000000000000000,23.129197761194025,0.534333333333333,41500.000000000000000,4.602733333333333,0.899000000000000,0.958933333333333,0.626400000000000,41500.000000000341970,0.105229246963804,0.104631204346358,0.113565297300886,0.112677102474693,0.083775675524252,0.083466250545973,0.100856739929647,0.100258185789008,4.575390533333333,0.888125000000000,0.958515614666667,0.660253862666667,0.835631492444444,0.888125000000000,0.888125000000000,0.995906153720739,0.995690515086306,0.660253862666667,0.660253862666667,0.848095005462469,0.848023125917658,2.547630347974996,0.091817100205270,0.106592635683101,0.051973144272482,0.699503307033962,-92.040051388691182,-31.102170508553257,-1.217048479992002,-58.566188712956603,31.075373419124901,-40.167981907487672,0.038363394010437,0.115430686272470,0.104530952353836,0.080649447197940,10.302311643724170,9.426928138245438,8.462853866389175,3.381271832862284,1.690359995945769,9.192963285370604,0.014098151175263,0.013870074808492,0.038080511116919,0.037278366869918,0.014143654248480,0.013980486898468,0.020436932214331,0.020052946900805,0.003100419896810,0.046536940462380,0.077516365641873,0.060737236241734,0.046536940462380,0.139048254404181,0.060737236241734,0.046536940462380,0.138684954028755,0.060737236241734,0.057834565790451,0.076278474943749,0.076167368765370,0.003760059270084,0.009753891666634,0.014728521805159,0.010664067153162,0.007479133039772,4.343575093283576,627.959948611308846,688.897829491446714,718.782951520008055,-58.566188712956610,31.075373419124901,679.832018092512271,782.101459542194789,232.476965164438298,395.572932738930774,733.130796878044748,-163.537356093443236
112.000000000000000,23.143977378731343,0.387000000000000,41500.000000000000000,4.589666666666667,0.782033333333333,0.780100000000000,0.528000000000000,41500.000000000341970,0.057310419538684,0.057209986268063,0.063908359239764,0.063770794246765,0.040505223931577,0.040468902265415,0.053908000903342,0.053816560926748,4.569791720000000,0.800546864000000,0.787929705333333,0.557324226666667,0.715266932000000,0.800546864000000,0.800546864000000,0.787929705333333,0.787929705333333,0.557324226666667,0.557324226666667,0.715266932000000,0.715266932000000,2.542978625248641,0.074921163682923,0.073108145556156,0.036677540137711,0.681921368656358,-90.833462405743916,-23.904173419124906,9.561773419124876,-68.121705425326411,32.270399999999995,-33.291177301348142,0.068031634798330,0.079789535654746,0.052086082594106,0.019313207915828,4.473733271881887,1.690359995945554,1.690359995945769,5.073288168445277,0.000000000000000,2.153156128452602,0.010906061859314,0.010857040145477,0.010825931918642,0.010758232077303,0.008714327767738,0.008691091231517,0.004580773957354,0.004554600129275,0.005098010556129,0.031006761216125,0.064578850556054,0.065763072423357,0.031006761216125,0.064578850556054,0.065763072423357,0.031006761216125,0.064578850556054,0.065763072423357,0.053528279959258,0.053528279959258,0.053528279959258,0.002825380757746,0.005573194291148,0.012213202165778,0.008790728090211,0.007236948866657,4.358354710820898,629.166537594256056,696.095826580875155,729.561773419124961,-68.121705425326411,32.270399999999995,686.708822698651943,808.005203450720728,368.844949424677907,446.289556483760009,581.401537860201870,156.487333382557495
113.000000000000000,23.158756996268654,0.340000000000000,41500.000000000000000,4.586400000000000,0.798466666666667,0.719200000000000,0.468000000000000,41500.000000000341970,0.041757238862236,0.041680442493035,0.092009288668657,0.091609344830096,0.059160826922524,0.058917237361737,0.064309118151139,0.064069008228289,4.566666720000000,0.707070298666667,0.689335962666667,0.454296877333333,0.616901046222222,0.707070298666667,0.707070298666667,0.689335962666667,0.689335962666667,0.454296877333333,0.454296877333333,0.616901046222222,0.616901046222222,2.536961046428392,0.059359855136559,0.056586259831110,0.024553852051101,0.669365253361791,-88.454451388691169,-17.927999999999997,14.342399999999998,-70.502803171738492,31.075373419124901,-28.401036827029717,0.169503284137309,0.084249866468737,0.096687537976722,0.026210684844162,10.302311643724096,2.928108102939322,2.928108102939447,8.957731794196738,1.690359995945769,4.075186615146431,0.029748785287899,0.029634709479281,0.011904925256612,0.011748327948007,0.046619230472365,0.046249714515253,0.023925647740832,0.023770974728406,0.002221112446681,0.105516448211015,0.115817681194395,0.097630268238235,0.105516448211015,0.115817681194395,0.097630268238235,0.105516448211015,0.115817681194395,0.097630268238235,0.105664497963459,0.105664497963459,0.105664497963459,0.001730273579776,0.018595316786225,0.019747422566555,0.010825940447651,0.012653919403551,4.373134328358205,631.545548611308845,702.072000000000003,734.342399999999998,-70.502803171738492,31.075373419124901,691.598963172970343,750.571235498971873,498.124314753885301,487.996994258658560,351.760640176289542,166.220681539302831
114.000000000000000,23.198519123134329,0.241000000000000,41500.000000000000000,4.583133333333334,0.671833333333333,0.732250000000000,0.510000000000000,41500.000000000341970,0.070219477179609,0.070037609876610,0.024101944096448,0.024094882221256,0.050558407558448,0.050486743442349,0.048293276278169,0.048206411846739,4.560416800000000,0.681171880000000,0.689882818666667,0.459895840000000,0.610316846222222,0.681171880000000,0.681171880000000,0.689882818666667,0.689882818666667,0.459895840000000,0.459895840000000,0.610316846222222,0.610316846222222,2.529355501714276,0.054160766764032,0.056582579501556,0.025279590321264,0.666344609575282,-74.112051388691185,-4.782188712956611,25.099200000000000,-65.719903998105423,31.075373419124901,-15.629936714949936,0.027409730632265,0.055366460966907,0.045820519420888,0.029000000000000,10.302311643724131,3.381271832862176,2.928108102939447,13.245645487060210,1.690359995945769,2.055737432999264,0.011808700461926,0.011728887709250,0.001642574802604,0.001641173125053,0.012055560642380,0.012011105082496,0.007940826173775,0.007899805670750,0.002386723259701,0.068953133751285,0.124366837370579,0.101387755116990,0.068953133751285,0.124366837370579,0.101387755116990,0.068953133751285,0.124366837370579,0.101387755116990,0.090521364388019,0.090521364388019,0.090521364388019,0.002881707703347,0.011585742434611,0.019416629719457,0.010679927346084,0.009923664422347,4.412896455223880,645.887948611308843,715.217811287043446,745.099199999999996,-65.719903998105423,31.075373419124901,704.370063285050037,695.359411574381738,527.691159969795990,359.761254094975811,214.042533687473593,45.610755443529570
115.000000000000000,23.238281250000000,0.157000000000000,41500.000000000000000,4.566800000000000,0.575166666666667,0.528766666666667,0.313600000000000,41500.000000000341970,0.056539203179926,0.056434496086965,0.026881977649444,0.026860861768794,0.025883961243639,0.025875033165220,0.036435047357670,0.036390130340326,4.549349013333333,0.566953138666667,0.516796876000000,0.296647110666667,0.460132375111111,0.566953138666667,0.566953138666667,0.516796876000000,0.516796876000000,0.296647110666667,0.296647110666667,0.460132375111111,0.460132375111111,2.518204624375782,0.037231203179461,0.030710154502334,0.009978682773493,0.649031166207768,-64.554939224360581,11.950262405743956,38.246573419124900,-77.681906465891174,25.099200000000000,-1.957007101637942,0.024664211589534,0.074633928834903,0.051268703904039,0.016522711641858,7.754647485984344,4.473733271881887,1.690359995945985,6.098663843077323,2.928108102939447,3.870812309440738,0.015910894381940,0.015827107511823,0.019461464459515,0.019428929939799,0.003200989547441,0.003197875745045,0.005933566325572,0.005915306909120,0.001127541982426,0.053752049129003,0.051662167023301,0.059918162411135,0.053752049129003,0.051662167023301,0.059918162411135,0.053752049129003,0.051662167023301,0.059918162411135,0.054371657847886,0.054371657847886,0.054371657847886,0.001173042705215,0.007131870707008,0.006475093798297,0.004225821527870,0.004527413859710,4.452658582089551,655.445060775639377,731.950262405743956,758.246573419124957,-77.681906465891174,25.099200000000000,718.042992898362058,662.339376835990151,571.594900109660102,295.852951781231695,132.384615425717811,-12.503354610576023
116.000000000000000,23.318067863805968,0.106000000000000,41500.000000000000000,4.563533333333333,0.472700000000000,0.463033333333333,0.231200000000000,41500.000000000341970,0.077046511032630,0.076815701169821,0.096172456840195,0.095728587364812,0.054300468571193,0.054218630254323,0.075839812148006,0.075587639596319,4.536198000000000,0.456328133333333,0.446484389333333,0.210872407066667,0.371228309911111,0.456328133333333,0.456328133333333,0.446484389333333,0.446484389333333,0.210872407066667,0.210872407066667,0.371228309911111,0.371228309911111,2.504717775954798,0.023660249685378,0.022466161161053,0.004982908474742,0.638956773818993,-23.913651388691196,39.441600000000001,59.760173419124868,-63.350484425829762,20.318573419124903,26.621475570157315,0.022649724060129,0.038943591685068,0.051604650953184,0.000000000000000,10.302311643724131,2.928108102939322,1.690359995945769,7.375343929368610,1.690359995945769,4.338924510639006,0.006479719808600,0.006424781646954,0.004789466639295,0.004721935512079,0.006085420654973,0.006059908692613,0.005191849851184,0.005149139228127,0.005979670692337,0.056637717402097,0.058705824094700,0.048877071598522,0.056637717402097,0.058705824094700,0.048877071598522,0.056637717402097,0.058705824094700,0.048877071598522,0.054043902340350,0.054043902340350,0.054043902340350,0.003517206845350,0.006489537381516,0.006116516315294,0.002418472386119,0.004571647567734,4.532445195895519,696.086348611308836,759.441599999999994,779.760173419124840,-63.350484425829769,20.318573419124903,746.621475570157372,562.206747090440331,561.402135645726048,204.942809939560902,35.192650046796487,-62.152570406243569
117.000000000000000,23.397883628731343,0.067333333333333,41500.000000000000000,4.553733333333334,0.357666666666667,0.305466666666667,0.053600000000000,41500.000000000341970,0.124177237962038,0.123226863992152,0.153995265468685,0.152177928748393,0.213944373678485,0.205221110749652,0.164038959036403,0.160208634496732,4.530729093333334,0.360742170666667,0.317265632000000,0.079947915466667,0.252651906044444,0.360742170666667,0.360742170666667,0.317265632000000,0.317265632000000,0.079947915466667,0.079947915466667,0.252651906044444,0.252651906044444,2.497187104185841,0.013638285875120,0.010590591670864,0.000625976324982,0.630510489514202,46.826222973472483,66.929811287043378,71.711999999999989,-24.441856230097954,7.171199999999999,67.602203063764193,0.018644391471253,0.019739891928107,0.013218169313487,0.000577350269190,87.187857585717367,3.381271832862284,0.000000000000000,85.130777914458861,2.928108102939322,6.340372623482577,0.005691620508070,0.005559327035975,0.012574750321612,0.012123295624686,0.153619286960335,0.145641292368282,0.054067192497017,0.051384735382881,0.002825869957753,0.029145624894460,0.041584280485025,0.013247578695641,0.029145624894460,0.041584280485025,0.013247578695641,0.029145624894460,0.041584280485025,0.013247578695641,0.023606842644880,0.023606842644880,0.023606842644880,0.000507637065156,0.002421428563338,0.002774268666264,0.000200945151798,0.001182843710780,4.612260960820898,766.826222973472454,786.929811287043321,791.711999999999989,-24.441856230097954,7.171199999999999,787.602203063764250,483.463179483776003,682.972983931940689,117.712691393606278,-166.737372786875255,-187.116181571190651
118.000000000000000,23.477757695895523,0.055333333333333,41500.000000000000000,4.543933333333333,0.325766666666667,0.292900000000000,0.129600000000000,41500.000000000341970,0.116200608539063,0.115391433185998,0.151061320588782,0.149336960806927,0.136227873451733,0.132277232615658,0.134496600859859,0.132335208869528,4.520963506666667,0.305195317333333,0.295507830666667,0.118912758266667,0.239871968755555,0.305195317333333,0.305195317333333,0.295507830666667,0.295507830666667,0.118912758266667,0.118912758266667,0.239871968755555,0.239871968755555,2.488450884825374,0.009657801371631,0.008799887899017,0.001510316607967,0.627104722675997,122.864897739020194,94.420626580875137,84.859373419124893,27.483506465891200,-7.171199999999999,100.586260859853724,0.036720611832230,0.007672678802087,0.041845429857990,0.009291573243177,5.445132389649568,1.690359995945985,1.690359995945769,6.098663843077323,2.928108102939322,1.895506219280576,0.017167351973128,0.016842010232067,0.014512714820080,0.014045854144514,0.134806328841501,0.128177860072175,0.041595017661080,0.039503572098900,0.003252593518369,0.039480220735443,0.011209846546223,0.032299625071721,0.039480220735443,0.011209846546223,0.032299625071721,0.039480220735443,0.011209846546223,0.032299625071721,0.006450352062447,0.006450352062447,0.006450352062447,0.002331250832637,0.002874725948780,0.000790597862552,0.000801337659649,0.001138698246536,4.692135027985074,842.864897739020194,814.420626580875137,804.859373419124950,27.483506465891200,-7.171199999999999,820.586260859853724,405.107629921763873,790.843319864664409,54.141745378868109,-368.915480223546922,-293.328607192639993
119.000000000000000,23.557602611940297,0.047666666666667,41500.000000000000000,,0.214600000000000,0.213150000000000,0.248400000000000,41500.000000000341970,0.083274645859496,0.082978167587006,0.086052658639468,0.085696634636707,0.046105853384308,0.046055191946148,0.071811052627757,0.071576664723287,4.509374893333334,0.189179680266667,0.211093741200000,0.240625003333333,0.213632808266667,0.189179680266667,0.189179680266667,0.211093741200000,0.211093741200000,0.240625003333333,0.240625003333333,0.213632808266667,0.213632808266667,2.477083753067114,0.003380858911909,0.004323371004741,0.006197211143241,0.622746298531752,167.857433801580896,138.648084425829779,96.811199999999999,29.886093534108795,-41.818003171738496,134.785486174393895,,0.010253048327205,0.028849956672411,0.000577350269190,12.707801525698605,7.375343929368558,2.928108102939322,6.098663843077262,8.957731794196697,6.622249333113481,0.010501377198064,0.010384937571605,0.022069281232661,0.021856851518239,0.006177212571606,0.006157969177287,0.007500077479817,0.007411475316594,0.002066989432903,0.008496154734324,0.028836280894470,0.018451889058835,0.008496154734324,0.028836280894470,0.018451889058835,0.008496154734324,0.028836280894470,0.018451889058835,0.012806477422456,0.012806477422456,0.012806477422456,0.001284161872190,0.000350627099954,0.001260088614521,0.001054971396836,0.000746978811531,4.771979944029848,887.857433801580783,858.648084425829779,816.811199999999985,29.886093534108792,-41.818003171738496,854.785486174394009,322.398110999387427,737.325346180534325,14.994934486434431,-418.867866890136725,-270.454301549098602
120.000000000000000,23.637418376865671,0.046000000000000,41500.000000000000000,4.530866666666666,0.192850000000000,0.181250000000000,0.259200000000000,41500.000000000341970,0.085939999049800,0.085619973029788,0.047502742634015,0.047446863763809,0.064113975275913,0.063972426024379,0.065852238986576,0.065679754272659,4.506380053333333,0.173398434800000,0.163710935200000,0.261979145466667,0.199696171822222,0.173398434800000,0.173398434800000,0.163710935200000,0.163710935200000,0.261979145466667,0.261979145466667,0.199696171822222,0.199696171822222,2.471491822020558,0.002734715193998,0.002460249139190,0.007610289125546,0.621074268869823,-157.564923373565506,167.848118127732164,103.982399999999984,34.670451388691191,-64.578691133931045,159.584942294487234,0.022556706319851,0.002050609665441,0.044123463146041,0.000000000000000,10.101701426486279,11.560246743829554,2.928108102939447,10.302311643724131,10.161519765021296,7.829868247990241,0.007287477474665,0.007211162989358,0.007139819391847,0.007116559625001,0.012729477954635,0.012652715250807,0.002788191755048,0.002764591045075,0.002743668374227,0.023887377389060,0.022921166167210,0.035155473661558,0.023887377389060,0.022921166167210,0.035155473661558,0.023887377389060,0.022921166167210,0.035155473661558,0.008497944905118,0.008497944905118,0.008497944905118,0.001395446686248,0.000912545351420,0.000821335681513,0.002096732071897,0.000572171985465,4.851795708955223,922.435076626434352,887.848118127732278,823.982399999999984,34.670451388691191,-64.578691133931045,879.584942294487178,261.766486358992495,636.308203308088196,-6.185532770721693,-381.310568422851702,-204.505324164915692
121.000000000000000,23.717204990671643,0.036333333333333,41500.000000000000000,4.521066666666667,0.173033333333333,0.119866666666667,0.254400000000000,41500.000000000341970,0.135443170736077,0.134191827862953,0.405469062536207,0.360558468000052,0.042166321044042,0.042127730653501,0.194359518105442,0.178959342172168,4.502734306666667,0.153710936933333,0.111601561466667,0.238964832266667,0.168092443555555,0.153710936933333,0.153710936933333,0.111601561466667,0.111601561466667,0.238964832266667,0.238964832266667,0.168092443555555,0.168092443555555,2.465737068596285,0.002007106824246,0.000917673467887,0.006320275056740,0.618745530986290,-127.184017912012678,-159.439810799035371,107.567999999999984,34.687770508553257,-98.012493534108799,-173.948752654857401,0.021766105148449,0.029336382417287,0.027678150227210,0.007505553499465,9.483866134719412,3.984955717164680,2.928108102939447,9.426928138245438,6.098663843077323,4.707861085661961,0.014240279276295,0.013874936372388,0.238625140183384,0.187871251573174,0.005286251201519,0.005272784077582,0.081367799308969,0.064046607303549,0.001033369987823,0.008881802593866,0.031424024873246,0.027478235733373,0.008881802593866,0.031424024873246,0.027478235733373,0.008881802593866,0.031424024873246,0.027478235733373,0.016461858756920,0.016461858756920,0.016461858756920,0.002299425756818,0.000340927422395,0.000684228972889,0.001591720738928,0.001053960998015,4.931582322761194,952.815982087987436,920.560189200964601,827.567999999999984,34.687770508553257,-98.012493534108799,906.051247345142428,215.952810995129767,547.469348800706030,-16.598190279034498,-341.022208445619526,-152.399557262317671
122.000000000000000,23.796991604477611,0.028333333333333,41500.000000000000000,4.524333333333334,0.141133333333333,0.093766666666667,0.193600000000000,41500.000000000341970,0.130022489128560,0.128838159035183,1.139069833887102,0.748879983920787,0.092314622585508,0.091821796798918,0.453802315200390,0.323179979918296,4.493229040000000,0.125976561733333,0.071093750666667,0.167936206000000,0.121668839466667,0.125976561733333,0.125976561733333,0.071093750666667,0.071093750666667,0.167936206000000,0.167936206000000,0.121668839466667,0.121668839466667,2.456577941023230,0.001119012692658,0.000232165843440,0.003011903258841,0.615235255704542,-103.982399999999998,19.858769126866772,108.761462405743941,-8.679513665972422,32.837097358275884,15.747109753857018,0.013394526245199,0.006036831398452,0.019983993594875,0.000577350269190,2.928108102939322,83.209511346109082,4.473733271881887,87.718724842537071,61.574828278167018,99.660800631668366,0.027942711528274,0.027199661414840,0.133813525646881,0.039907515136980,0.033837882150130,0.033409376374308,0.048573767155130,0.023029776448564,0.002743643695817,0.007042956032227,0.003315254433227,0.032535276670399,0.007042956032227,0.003315254433227,0.032535276670399,0.007042956032227,0.003315254433227,0.032535276670399,0.010027164242209,0.010027164242209,0.010027164242209,0.001131107346682,0.000199237234205,0.000025150245016,0.001229701013495,0.000573324324233,5.011368936567163,976.017600000000016,1099.858769126866946,828.761462405743941,-8.679513665972422,32.837097358275891,735.747109753856989,172.713673799840763,481.644387111561628,-17.331016265150538,-320.186242471798494,-116.700554999850681
123.000000000000000,23.876807369402982,0.026333333333333,41500.000000000000000,4.511266666666667,0.116966666666667,0.087000000000000,0.148800000000000,41500.000000000341970,0.191820192706397,0.187809018775383,1.102131596592337,0.692859317571508,0.186644165272927,0.183076185495397,0.493531984857220,0.354581507280763,4.489322813333334,0.113671873200000,0.072109374533333,0.145149738133333,0.110310328622222,0.113671873200000,0.113671873200000,0.072109374533333,0.072109374533333,0.145149738133333,0.145149738133333,0.110310328622222,0.110310328622222,2.451868889629818,0.000788435910422,0.000242345134089,0.002123360950147,0.613755757906119,-98.001515574170199,54.465934654353362,94.445993291957720,-143.517140283700542,63.517885453832434,67.086130721125869,0.021376232907913,0.005800000000000,0.031384072393493,0.000577350269190,7.375343929368509,38.889970168428434,11.863639299250099,60.403380117478079,77.355526632617952,47.867666609230668,0.058830541419638,0.056140842380721,0.597908740457868,0.159876897326639,0.047902375656217,0.045307216643788,0.207217890320747,0.063363966862234,0.001127622810932,0.013160527282726,0.012139140650411,0.023604211106108,0.013160527282726,0.012139140650411,0.023604211106108,0.013160527282726,0.012139140650411,0.023604211106108,0.009911292749345,0.009911292749345,0.009911292749345,0.001000359361743,0.000290067203698,0.000096384334896,0.000755026769837,0.000212973760017,5.091184701492534,981.998484425829588,1134.465934654353532,814.445993291957734,-143.517140283700542,63.517885453832434,787.086130721125869,135.861697049724171,424.058659299515114,-14.436361502467662,-298.926896521065373,-85.854132937916972
124.000000000000000,23.956623134328360,0.024333333333333,41500.000000000000000,4.504733333333333,0.112133333333333,0.104400000000000,0.127200000000000,41500.000000000341970,0.271305115548398,0.259547391303337,0.210325893726017,0.204162568718661,0.256030818467914,0.245027300937195,0.245887275914109,0.236245753653065,4.484505080000001,0.103398437600000,0.106796875066667,0.120019533333333,0.110071615333333,0.103398437600000,0.103398437600000,0.106796875066667,0.106796875066667,0.120019533333333,0.120019533333333,0.110071615333333,0.110071615333333,2.447957640793055,0.000660274328017,0.000858122420583,0.001470039607072,0.612736519287182,-125.970375435230821,159.090900696031667,104.589660458041763,76.432371350479627,-54.599854268413822,167.134161588379811,0.006697263122600,0.000000000000000,0.050911688245431,0.000577350269190,12.338840919330003,15.562933579180056,22.879417647799091,11.863524689349328,42.356304402187803,8.943203464793140,0.099425710896629,0.087864157492685,0.091966975413951,0.084906380969556,0.114730457040608,0.101510272731749,0.051722760640183,0.046160896005023,0.000902052061469,0.021438053833863,0.018254310729442,0.035713494125489,0.021438053833863,0.018254310729442,0.035713494125489,0.021438053833863,0.018254310729442,0.035713494125489,0.013888913660864,0.013888913660864,0.013888913660864,0.001136180381465,0.000447213959682,0.000354225729009,0.000779483075575,0.000256197290934,5.171000466417908,954.029624564769165,1239.090900696031667,824.589660458041749,-283.567628649520373,-54.599854268413822,887.134161588379811,99.076836150270537,379.169509171391837,-14.212038423663216,-290.582955202328321,-68.031596765692484
125.000000000000000,24.036468050373131,0.022333333333333,41500.000000000000000,4.511266666666667,0.098600000000000,0.101500000000000,0.132800000000000,41500.000000000341970,0.785938444317721,0.544468842769617,0.091191649379901,0.090706033014690,0.188264071441015,0.184473751186338,0.355131388379546,0.273216208990215,4.481770720000000,0.082539063333333,0.098085938400000,0.113932291066667,0.098185764266667,0.082539063333333,0.082539063333333,0.098085938400000,0.098085938400000,0.113932291066667,0.113932291066667,0.098185764266667,0.098185764266667,2.442550219056147,0.000333765804763,0.000739023642756,0.001300344391303,0.611230838223742,-118.864951534364536,-179.535953421972067,47.696454406419967,59.537435868723492,-105.193896756208076,-168.870077223534764,0.020912197397691,0.037922420808804,0.009991996797437,0.000577350269190,13.608622670644213,6.766963283418002,5.984310030351284,18.950404139705409,56.887236554218909,14.037033076410836,0.585660903475411,0.276194238165858,0.036245565722226,0.035874452061662,0.054780737391972,0.051483890688764,0.170532691698982,0.067339553443832,0.003712572688797,0.020192440128033,0.027870678542054,0.011553332783090,0.020192440128033,0.027870678542054,0.011553332783090,0.020192440128033,0.027870678542054,0.011553332783090,0.004188857806834,0.004188857806834,0.004188857806834,0.000620327636191,0.000291982831172,0.000501500441810,0.000307063883657,0.000213349224328,5.250845382462682,961.135048465635577,1260.464046578027819,767.696454406420003,-300.462564131276508,-105.193896756208076,911.129922776465150,61.657552528628003,329.394423880795330,-13.569600903985702,-279.598313152689343,-37.938561861082349
126.000000000000000,24.116283815298505,0.020666666666667,41500.000000000000000,4.494933333333333,0.095700000000000,0.122766666666667,0.093600000000000,41500.000000000341970,0.722794355840490,0.498270059408823,0.103012044192587,0.102466960150184,0.183616194937038,0.179830561692007,0.336474198323372,0.260189193750338,4.473046720000000,0.084101562133333,0.112734374666667,0.094596354933333,0.097144097244444,0.084101562133333,0.084101562133333,0.112734374666667,0.112734374666667,0.094596354933333,0.094596354933333,0.097144097244444,0.097144097244444,2.435203819987790,0.000388404362658,0.001024708226980,0.000857128302561,0.609368515219997,-160.368616783172996,-166.642097543047498,25.172119588235542,7.157060775639422,170.681388049916166,-155.553096351840452,0.014500000000000,0.004429823171791,0.022894540834007,0.000577350269190,23.923497090332923,14.169186970842723,41.080994273651022,7.754647485984344,16.573144871318991,41.680818125277128,0.633601373018127,0.290891055817159,0.005310737096934,0.005226232190077,0.069665494321200,0.066851431688952,0.187582084341939,0.074569489105768,0.001408267313830,0.023770678629682,0.030354277634542,0.005943674227715,0.023770678629682,0.030354277634542,0.005943674227715,0.023770678629682,0.030354277634542,0.005943674227715,0.004244623086926,0.004244623086926,0.004244623086926,0.001262087010359,0.000326277254583,0.000648757770286,0.000104158117635,0.000409408811817,5.330661147388057,919.631383216827203,1273.357902456952388,745.172119588235546,-352.842939224360578,-189.318611950083834,924.446903648159605,25.004794120468432,289.487079947331040,-14.393250672982504,-276.871236812967254,-18.791930798371141
127.000000000000000,24.196070429104481,0.010000000000000,41500.000000000000000,4.488400000000000,0.141133333333333,0.103433333333333,0.119200000000000,41500.000000000341970,0.231640358186928,0.225267623518448,0.166456291418558,0.163768079885411,0.054697836077940,0.054525068484919,0.150931495227808,0.147853590629593,4.468619733333334,0.128203122266667,0.111054685466667,0.115462238666667,0.118240015466667,0.128203122266667,0.128203122266667,0.111054685466667,0.111054685466667,0.115462238666667,0.115462238666667,0.118240015466667,0.118240015466667,2.428275416337108,0.001140146837855,0.000904053856915,0.001310570238821,0.607907546817675,-176.168775435230827,-157.288696520700199,32.100086192602731,-17.899553511875865,-170.455684701845712,-172.811408578469951,0.026313938005045,0.015971954587130,0.015429841217589,0.000000000000000,12.338840919330003,19.209963994358787,18.400936579336893,10.578220455986560,39.430451063144858,31.581632628554484,0.044084204397198,0.040628113680371,0.051323638551872,0.048859162775184,0.038516957130594,0.038247321587981,0.020654438414709,0.019782985653831,0.001193389998506,0.010245698816302,0.009802042867633,0.016320379657593,0.010245698816302,0.009802042867633,0.016320379657593,0.010245698816302,0.009802042867633,0.016320379657593,0.007979734282211,0.007979734282211,0.007979734282211,0.001340486319113,0.000298210442760,0.000205815899597,0.000395794042904,0.000386415694582,5.410447761194032,903.831224564769173,1282.711303479299659,752.100086192602703,-377.899553511875922,-170.455684701845712,907.188591421529964,-20.517504339704828,269.680125077806224,-16.441669808998995,-303.687511357713447,-25.111215576146947
128.000000000000000,24.275857042910449,0.009000000000000,41500.000000000000000,4.494933333333333,0.177866666666667,0.088933333333333,0.132800000000000,41500.000000000341970,0.128070725615149,0.126896352425908,0.340436406792656,0.318186410487831,0.083725863835111,0.083388492868778,0.184077665414305,0.176157085260839,4.466275986666667,0.175625006933333,0.084687501200000,0.118945312000000,0.126419273377778,0.175625006933333,0.175625006933333,0.084687501200000,0.084687501200000,0.118945312000000,0.118945312000000,0.126419273377778,0.126419273377778,2.424552802121032,0.002785872552167,0.000482463583119,0.001401122493300,0.607305565187405,-163.269703479299807,-128.358200900099291,29.905193291957769,-37.035103998105427,158.373003605625058,-143.767627811379725,0.031943909174259,0.026945562405215,0.015429841217589,0.000000000000000,19.209963994358770,32.642263364527921,11.863639299250131,13.245645487060155,39.211084244573776,48.430169388658811,0.032937084991034,0.032059424260701,0.128656617101265,0.112069887371687,0.023587473339960,0.023340381205560,0.039407637712756,0.034093444152377,0.001193411820510,0.029024999092648,0.022345765869640,0.015141127556965,0.029024999092648,0.022345765869640,0.015141127556965,0.029024999092648,0.022345765869640,0.015141127556965,0.007782717075549,0.007782717075549,0.007782717075549,0.002290525377604,0.001230973243585,0.000369332086025,0.000334526593863,0.000769495966726,5.490234375000000,916.730296520700222,1311.641799099900709,749.905193291957744,-397.035103998105399,-201.626996394374913,936.232372188620388,-59.485905205840027,220.314649007486878,-9.271142847569536,-294.667687563111940,-4.744581220816826
129.000000000000000,24.355672807835820,0.008333333333333,41500.000000000000000,4.485133333333334,0.205900000000000,0.068150000000000,0.121200000000000,41500.000000000341970,0.118160923793013,0.117278842586454,0.632005704119614,0.448334475365694,0.042933417685484,0.042872152119575,0.264366681866037,0.202828490023908,4.460807253333333,0.213515610533333,0.065546873866667,0.115983072400000,0.131681852266667,0.213515610533333,0.213515610533333,0.065546873866667,0.065546873866667,0.115983072400000,0.115983072400000,0.131681852266667,0.131681852266667,2.418399406071591,0.004480925720062,0.000226646129357,0.001343934695537,0.606112728154137,-152.995251388691173,-65.093257360593398,45.433696001894560,-90.939047658618847,153.676224300873059,-64.499894041548188,0.012640806936268,0.010253048327205,0.001697056274848,0.000577350269190,10.302311643724131,41.708335152258883,13.245645487060210,56.419820072643589,54.384763447402825,64.567671127972474,0.024464198919278,0.024012917601400,0.602983014947283,0.304882789834367,0.023038699141547,0.022976887549773,0.194460393938415,0.095762685537625,0.002957732187020,0.024941953582592,0.012784898601934,0.000369722395952,0.024941953582592,0.012784898601934,0.000369722395952,0.024941953582592,0.012784898601934,0.000369722395952,0.004212459075443,0.004212459075443,0.004212459075443,0.001106257927866,0.001149499195277,0.000118931085147,0.000014816562038,0.000072341241170,5.570050139925371,927.004748611308855,1374.906742639406730,765.433696001894532,-450.939047658618904,-206.323775699126912,1015.500105958451968,-68.503360893286299,143.865114171947454,2.133396614752201,-232.467859383249589,25.411936538887176
130.000000000000000,24.435546875000000,0.008000000000000,41500.000000000000000,4.481866666666667,0.249400000000000,0.070566666666667,0.159600000000000,41500.000000000341970,0.104432591506620,0.103735348655468,0.618794270298414,0.510472034704179,0.073682813053527,0.073380015821438,0.265636558286187,0.229195799727028,4.451171986666666,0.239765624666667,0.067695312533333,0.135546877733333,0.147669271644444,0.239765624666667,0.239765624666667,0.067695312533333,0.067695312533333,0.135546877733333,0.135546877733333,0.147669271644444,0.147669271644444,2.413720562838140,0.005724860808270,0.000251453029755,0.001918495804610,0.605403843120194,-165.900840988817862,121.637848192269757,58.586648479991993,52.332249584959015,-60.911439587146660,138.178817959867899,0.013289469515372,0.001674315780650,0.022061731573020,0.000000000000000,9.392687578870046,102.083155394444887,8.462853866389132,111.159732253096678,114.683289677245924,61.791240458968417,0.036328428592580,0.035741360812507,0.244214156421664,0.138802437049720,0.036155666443324,0.035758484999857,0.082622360981477,0.050604181958544,0.001562400000170,0.034332328661898,0.008613345905257,0.025819139820855,0.034332328661898,0.008613345905257,0.025819139820855,0.034332328661898,0.008613345905257,0.025819139820855,0.009420050840574,0.009420050840574,0.009420050840574,0.000532446531230,0.001852316225750,0.000090988845961,0.000782434174713,0.000505333468442,5.649924207089551,914.099159011181996,1201.637848192269757,778.586648479991936,-307.667750415040985,-60.911439587146660,858.178817959867956,-56.212058277407777,83.729979146380174,14.609470551051343,-166.099526524982139,25.510546326613849
131.000000000000000,24.515420942164180,0.007000000000000,41500.000000000000000,4.472066666666667,0.267766666666667,0.089900000000000,0.100800000000000,41500.000000000341970,0.080602680854111,0.080294725334684,0.323709742321698,0.306259713738439,0.044687755365588,0.044606186223528,0.149666726180465,0.143720208432217,4.452604160000000,0.266406265333333,0.085039062266667,0.119954426533333,0.157133251377778,0.266406265333333,0.266406265333333,0.085039062266667,0.085039062266667,0.119954426533333,0.119954426533333,0.157133251377778,0.157133251377778,2.409647410589755,0.007243547625304,0.000445956702652,0.001483043041932,0.604704989489911,-154.427337594256073,93.629551548498114,74.104137594256031,113.374573769915926,-20.477745101800000,113.982621517477924,0.010184465294424,0.020506096654410,,0.000000000000000,4.473733271881887,23.480664441838371,4.473733271881806,19.636591891325956,20.944697609403143,14.886458456798415,0.023919567546622,0.023649723915942,0.082391930088316,0.070413252590388,0.028226572070221,0.028119503395833,0.041983231810363,0.037892850578701,0.004009083761460,0.017930206478339,0.011446241707332,0.025722059854957,0.017930206478339,0.011446241707332,0.025722059854957,0.017930206478339,0.011446241707332,0.025722059854957,0.007210786352234,0.007210786352234,0.007210786352234,0.001391280717775,0.001045566230343,0.000206377229364,0.000618836022565,0.000592583558286,5.729798274253731,925.572662405744040,1173.629551548498057,794.104137594256031,-246.625426230084088,-20.477745101800000,833.982621517477924,-37.886882143927323,22.753739202864381,29.329667712670929,-73.359849689649764,16.965674448330333
132.000000000000000,24.595236707089555,0.007000000000000,41500.000000000000000,4.478600000000000,0.262933333333333,0.074433333333333,0.160000000000000,41500.000000000341970,0.081874322835416,0.081521629515027,0.463559483385018,0.394617321061678,0.107354184161932,0.106722236421970,0.217595996794122,0.194287062332892,4.444921959999999,0.261992197333333,0.077226562800000,0.136653645733333,0.158624135288889,0.261992197333333,0.261992197333333,0.077226562800000,0.077226562800000,0.136653645733333,0.136653645733333,0.158624135288889,0.158624135288889,2.405437462807067,0.006977056783052,0.000378739599361,0.001900593034323,0.603673463055951,-140.973171350479618,106.422178537012840,82.482939224360564,113.424953403209201,-27.648945101799995,124.473310802304084,0.019309151543590,0.006036831398452,0.015979987484351,0.000000000000000,11.863524689349328,12.223373894213839,7.754647485984344,16.736063283579547,20.944697609403164,8.050628033019633,0.030436166313462,0.030054937936751,0.307364322725179,0.211000555912964,0.013252480697569,0.013013911698659,0.110496453299504,0.078017518296076,0.001953020002765,0.031845926048121,0.021142845691292,0.019099308907663,0.031845926048121,0.021142845691292,0.019099308907663,0.031845926048121,0.021142845691292,0.019099308907663,0.015736857540115,0.015736857540115,0.015736857540115,0.000749519268017,0.001974089315304,0.000270638662559,0.000556686232851,0.000374338830188,5.809614039179106,939.026828649520439,1186.422178537012769,802.482939224360621,-246.575046596790799,-27.648945101799995,844.473310802304127,-20.206120606691002,-53.216884384353762,45.091201497351904,10.577990788866371,24.281694026733248
133.000000000000000,24.675081623134329,0.005666666666667,41500.000000000000000,4.478600000000000,0.262450000000000,0.095700000000000,0.161600000000000,41500.000000000341970,0.083884955715474,0.083572557607399,0.247597628931381,0.238940743990408,0.072386069281448,0.072126645347955,0.134622884642768,0.131546648981921,4.439323013333333,0.261054701333333,0.091562497866667,0.156087249333333,0.169568149511111,0.261054701333333,0.261054701333333,0.091562497866667,0.091562497866667,0.156087249333333,0.156087249333333,0.169568149511111,0.169568149511111,2.400101768835695,0.006839930916432,0.000577201782721,0.002563690193262,0.602520647932027,-143.409860775639430,141.278400000000033,95.614611287043360,75.311739224360565,-47.814093534108792,148.563314348158030,0.010253048327205,0.004101219330882,0.009991996797437,0.000577350269190,7.754647485984296,2.928108102939322,3.381271832862176,7.754647485984344,6.098663843077262,2.248193920869701,0.014924967290561,0.014755326429892,0.079563537303197,0.071495775747964,0.032777376438264,0.032567066180674,0.029631426327508,0.026960914131898,0.002743727221816,0.006039826015826,0.012183179853702,0.021415997307217,0.006039826015826,0.012183179853702,0.021415997307217,0.006039826015826,0.012183179853702,0.021415997307217,0.004527942326780,0.004527942326780,0.004527942326780,0.001683499929223,0.000440045475432,0.000166159659813,0.000727099828944,0.000632702373257,5.889458955223880,936.590139224360428,1221.278399999999920,815.614611287043431,-284.688260775639435,-47.814093534108800,868.563314348157974,3.571673562103570,-128.646140451572137,62.613740460217741,86.800214450206568,26.037611615773130
134.000000000000000,24.754868236940300,0.005000000000000,41500.000000000000000,4.478600000000000,0.292900000000000,0.111650000000000,0.179200000000000,41500.000000000341970,0.069908336266661,0.069727545325039,0.211925311593017,0.207118438817134,0.120749402419301,0.119869864319783,0.134194350092993,0.132238616153985,4.438932373333333,0.251015628000000,0.096601562533333,0.153873698533333,0.167163629688889,0.251015628000000,0.251015628000000,0.096601562533333,0.096601562533333,0.153873698533333,0.153873698533333,0.167163629688889,0.167163629688889,2.396233703265175,0.006394140452573,0.000665431037759,0.002432009932449,0.601431321171989,-140.323902260979850,146.768419215954623,102.787373419124876,75.269153511875857,-45.411506465891165,153.966203629540473,,0.006151828996323,0.021510927455598,0.000000000000000,5.445132389649635,6.588666840676800,1.690359995945769,10.578220455986523,6.098663843077262,2.966521133109147,0.012188796161731,0.012090410509919,0.032306300431878,0.030068263147087,0.008618830189233,0.008425935445501,0.007233515087999,0.006558015585191,0.001578627396865,0.017904795961919,0.009847469294189,0.003544443263318,0.017904795961919,0.009847469294189,0.003544443263318,0.017904795961919,0.009847469294189,0.003544443263318,0.004890038200751,0.004890038200751,0.004890038200751,0.000926001529700,0.000868757698750,0.000177899443965,0.000115697822589,0.000047951942832,5.969245569029852,939.676097739019951,1226.768419215954509,822.787373419124833,-284.730846488124143,-45.411506465891165,873.966203629540473,38.857499429193012,-133.425865076888840,81.607297834558267,178.179272975661434,83.115963826699897
135.000000000000000,24.834654850746272,0.004000000000000,41500.000000000000000,4.454100000000000,0.238766666666667,0.111166666666667,0.157200000000000,41500.000000000341970,0.072453801214852,0.072264059672112,0.187250914000472,0.183979648985275,0.113722405658903,0.112880216696169,0.124475706958076,0.123041308451185,4.431770813333333,0.237578132000000,0.094335937200000,0.160449222800000,0.164121097333333,0.237578132000000,0.237578132000000,0.094335937200000,0.094335937200000,0.160449222800000,0.160449222800000,0.164121097333333,0.164121097333333,2.390743904306007,0.005734828183904,0.000635773445401,0.002675291775207,0.599947449427630,-136.252800000000008,156.327279261704689,107.567999999999984,69.335596828261487,-51.366629491446730,161.098097838211629,0.025002866502330,0.006036831398452,0.015273506473629,0.000000000000000,5.859089547525857,7.484024763155762,0.000000000000000,8.957731794196697,9.426928138245476,4.190609086468021,0.002084346555807,0.002067826619002,0.020592828798043,0.019574395173927,0.031732766529688,0.031059065703722,0.006442769536428,0.006320951188571,0.000813076321469,0.006779014641687,0.002053289682323,0.008944485407998,0.006779014641687,0.002053289682323,0.008944485407998,0.006779014641687,0.002053289682323,0.008944485407998,0.000194121279399,0.000194121279399,0.000194121279399,0.001530251551622,0.000334351428889,0.000069367944948,0.000345602452889,0.000381204243938,6.049032182835823,943.747200000000021,1236.327279261704689,827.567999999999984,-290.664403171738513,-51.366629491446730,881.098097838211629,75.427394582019588,-113.112634890800123,91.710437421720599,215.459916919853868,185.658903335906871
136.000000000000000,24.914470615671643,0.003333333333333,41500.000000000000000,4.452466666666667,0.229100000000000,0.096666666666667,0.144000000000000,41500.000000000341970,0.098165772708202,0.097638621201302,0.225146535115975,0.218811622629279,0.111350191939776,0.110635500937379,0.144887499921318,0.142361914922653,4.431249866666667,0.216914085333333,0.085507811600000,0.141080727866667,0.147834208266667,0.216914085333333,0.216914085333333,0.085507811600000,0.085507811600000,0.141080727866667,0.141080727866667,0.147834208266667,0.147834208266667,2.389053303860261,0.004643126473432,0.000489862648121,0.002031381923576,0.599054418726348,-134.346361419278566,157.556491668227068,107.567999999999984,69.327693534108789,-51.471582146090952,162.280753457440085,0.010456098698845,0.006036831398452,0.007200000000000,0.000577350269190,5.440908054036888,9.013701418264723,2.928108102939322,6.098663843077262,13.886216722842583,4.483031233358587,0.024067719464658,0.023677483808493,0.066296912147760,0.062138707304849,0.017064842911405,0.016771788539430,0.027953955824758,0.026526873558441,0.003767013229886,0.005000783280486,0.011314108912520,0.007570930252680,0.005000783280486,0.011314108912520,0.007570930252680,0.005000783280486,0.011314108912520,0.007570930252680,0.003092217987579,0.003092217987579,0.003092217987579,0.001805171112597,0.000288076248813,0.000171211245817,0.000200454852087,0.000399763181371,6.128847947761194,945.653638580721577,1237.556491668227181,827.567999999999984,-290.672306465891211,-51.471582146090952,882.280753457440028,95.115603584131364,-98.469101065590621,104.278946107965567,189.067993296378290,203.193183403628439
137.000000000000000,24.994286380597011,0.003000000000000,41500.000000000000000,4.452466666666667,0.249400000000000,0.098600000000000,0.154400000000000,41500.000000000341970,0.064772469070770,0.064627472847823,0.192705491404262,0.188905291544577,0.119616780411019,0.118768949571769,0.125698246962017,0.124100571321390,4.424609146666667,0.231757830666667,0.092460936533333,0.144563801200000,0.156260856133333,0.231757830666667,0.231757830666667,0.092460936533333,0.092460936533333,0.144563801200000,0.144563801200000,0.156260856133333,0.156260856133333,2.384182109900590,0.005406168642971,0.000616595893282,0.002105260055181,0.598077533623006,-122.387159011182121,153.228662405743989,117.131337594256024,83.689193291957736,-38.246573419124900,164.692210120885875,0.012640806936268,0.013289469515372,0.007714920608794,0.000000000000000,9.392687578870046,4.473733271881887,4.473733271881887,11.863639299250131,1.690359995945985,2.353214908014213,0.012186015025391,0.012108120395721,0.042431997407639,0.040079581020650,0.003163769845057,0.003096777311909,0.015152413563328,0.014421279234150,0.001790106819755,0.006841459412861,0.014644217450926,0.003125507926170,0.006841459412861,0.014644217450926,0.003125507926170,0.006841459412861,0.014644217450926,0.003125507926170,0.006365909140645,0.006365909140645,0.006365909140645,0.000998574102323,0.000360393515048,0.000243309729972,0.000086402554851,0.000176159995401,6.208663712686565,957.612840988817766,1233.228662405743989,837.131337594256024,-276.310806708042264,-38.246573419124900,884.692210120885875,107.827462527296120,-60.725403655272203,100.319947409167980,163.049076452135523,165.611752082764184
138.000000000000000,25.074072994402982,0.003000000000000,41500.000000000000000,4.449200000000000,0.231033333333333,0.078300000000000,0.172800000000000,41500.000000000341970,0.069838059974954,0.069641760646297,0.297846454907677,0.284154965732748,0.069990484599921,0.069811603742914,0.145891666494184,0.141202776707320,4.423567693333333,0.216328124533333,0.072265624266667,0.177343762533333,0.155312503777778,0.216328124533333,0.216328124533333,0.072265624266667,0.072265624266667,0.177343762533333,0.177343762533333,0.155312503777778,0.155312503777778,2.380870649764306,0.004657308149434,0.000304992955986,0.003320687980531,0.597288409712565,-115.940493534108796,-167.339153421972043,109.960137594256040,52.604896001894559,-84.813484808580071,-174.201272726220907,0.007298173287428,0.007672678802087,0.016627687752661,0.000000000000000,6.098663843077323,6.766963283418056,4.473733271881887,13.245645487060182,11.109849662763992,2.173536310116983,0.019156801821593,0.018992275330090,0.072914478600913,0.063336820978937,0.010839319884470,0.010760861076301,0.026953918782943,0.023946533026358,0.001255682140883,0.014849568726781,0.011296493357489,0.011098505413004,0.014849568726781,0.011296493357489,0.011098505413004,0.014849568726781,0.011296493357489,0.011098505413004,0.002638413668186,0.002638413668186,0.002638413668186,0.000762221789567,0.000744684302141,0.000110166154092,0.000435648162577,0.000114100955296,6.288450326492534,964.059506465891218,1272.660846578027986,829.960137594256025,-307.395103998105469,-84.813484808580071,905.798727273779150,110.471342248300061,-45.081336851818378,72.117149377801070,151.842778414444183,115.426558183635336
139.000000000000000,25.153859608208961,0.002000000000000,41500.000000000000000,4.455733333333334,0.243600000000000,0.092800000000000,0.177600000000000,41500.000000000341970,0.041344361658140,0.041283949342914,0.352808704107088,0.328741974416677,0.077432173960006,0.077166552536150,0.157195079908411,0.149064158765247,4.420052040000000,0.236171869333333,0.078242188266667,0.166503915733333,0.160305991111111,0.236171869333333,0.236171869333333,0.078242188266667,0.078242188266667,0.166503915733333,0.166503915733333,0.160305991111111,0.160305991111111,2.376963628589923,0.005666767401829,0.000371696561576,0.002861888334066,0.596465995221848,-107.567999999999998,171.301693485177111,118.324799999999982,82.639113807397280,-54.929821462987150,176.961032675887054,0.010045894683899,0.016404877323528,0.008313843876331,0.000000000000000,5.859089547525920,14.558077429569362,0.000000000000000,18.400936579336850,12.223373894213839,7.198169732194232,0.023518893503316,0.023433437306554,0.124568230502234,0.105961501627288,0.021589628424493,0.021408873761087,0.055336689992713,0.048979145612261,0.002600911174492,0.006752560141184,0.011137335803538,0.014640966048433,0.006752560141184,0.011137335803538,0.014640966048433,0.006752560141184,0.011137335803538,0.014640966048433,0.004937174208361,0.004937174208361,0.004937174208361,0.000111217205168,0.000422910134984,0.000140928985827,0.000582679810332,0.000084661179062,6.368236940298512,972.432000000000016,1251.301693485177111,838.324799999999982,-277.360886192602720,-54.929821462987157,896.961032675887054,103.249629317479958,-28.148386513136760,60.135876831051057,129.332845569684878,74.490399070769612
140.000000000000000,25.233646222014929,0.002000000000000,41500.000000000000000,4.439400000000000,0.242633333333333,0.076366666666667,0.165600000000000,41500.000000000341970,0.071149446287702,0.070934903284078,0.493051919470036,0.431335616092223,0.058097064035959,0.057981999356988,0.207432809931232,0.186750839577763,4.414453106666667,0.244140594666667,0.067539062400000,0.165592454400000,0.159090703822222,0.244140594666667,0.244140594666667,0.067539062400000,0.067539062400000,0.165592454400000,0.165592454400000,0.159090703822222,0.159090703822222,2.371174207411216,0.006072246089447,0.000249584895074,0.002833255604786,0.595082323500131,-99.187603171738473,147.375403646548989,114.739199999999983,112.179668502420327,-28.372798912945285,158.982506206061885,0.018644391471253,0.012073662796904,0.004156921938165,0.000000000000000,8.957731794196738,34.041347963033694,2.928108102939322,42.424796935282771,36.298016423839975,22.287363505989489,0.022876852444552,0.022721579321969,0.197580904515471,0.151778784157508,0.017826890251249,0.017749694513161,0.079222063012273,0.063884266927688,0.002066989435999,0.006935214132155,0.011455838707327,0.010203259218671,0.006935214132155,0.011455838707327,0.010203259218671,0.006935214132155,0.011455838707327,0.010203259218671,0.005587084778831,0.005587084778831,0.005587084778831,0.000285213999990,0.000311209539550,0.000130185788701,0.000417560239228,0.000138128596952,6.448023554104481,980.812396828261626,1227.375403646549103,834.739199999999983,-247.820331497579673,-28.372798912945285,878.982506206061998,108.815224684868554,0.592183648189348,52.966608737609931,107.033964236970860,44.778491541127273
141.000000000000000,25.313461986940300,0.002000000000000,41500.000000000000000,4.439400000000000,0.243600000000000,0.085066666666667,0.172800000000000,41500.000000000341970,0.101994684069033,0.101404288080388,0.637259063302669,0.528735026416293,0.176677008082970,0.173809264381799,0.305310251818224,0.267982859626160,4.407682333333334,0.237539064000000,0.077148437600000,0.157454425333333,0.157380642311111,0.237539064000000,0.237539064000000,0.077148437600000,0.077148437600000,0.157454425333333,0.157454425333333,0.157380642311111,0.157380642311111,2.367054286531287,0.005771839209330,0.000307166416749,0.002492073541430,0.593906341424699,-99.203337594256041,159.158610900748954,118.804348996611282,95.665378537012842,-46.685204921837617,170.921068829382307,0.005022947341950,0.019309151543590,0.006788225099391,0.000000000000000,4.473733271881969,13.462457691759560,3.532693557123925,12.223373894213809,16.383928392886595,7.426152018059902,0.024860749947438,0.024420205971221,0.179994244603882,0.107015928075896,0.032088932461752,0.030486401693901,0.062928364126603,0.041212967224551,0.000596747372121,0.007177207474296,0.016593655721837,0.019281937253588,0.007177207474296,0.016593655721837,0.019281937253588,0.007177207474296,0.016593655721837,0.019281937253588,0.003639886474590,0.003639886474590,0.003639886474590,0.000746563043267,0.000401620194274,0.000154315204872,0.000685342516839,0.000363095309679,6.527839319029852,980.796662405743973,1239.158610900748954,838.804348996611338,-264.334621462987172,-46.685204921837617,890.921068829382307,121.867847656059894,64.862204722689057,47.651314985870158,55.982210398562081,-6.300162938101167
142.000000000000000,25.393336054104481,0.001000000000000,41500.000000000000000,4.442666666666667,0.255200000000000,0.087000000000000,0.156800000000000,41500.000000000341970,0.102143380501729,0.101592062866060,0.578666548320924,0.489655448006699,0.159560171342546,0.157480523214106,0.280123366721733,0.249576011362288,4.407682426666667,0.241523445333333,0.076914061600000,0.160319019600000,0.159585508844444,0.241523445333333,0.241523445333333,0.076914061600000,0.076914061600000,0.160319019600000,0.160319019600000,0.159585508844444,0.159585508844444,2.363541941345390,0.005850238759749,0.000330794576343,0.002508623302103,0.593057899495896,-98.004662405743915,164.926311606868637,122.869783982352843,95.779234310900037,-44.932370538739605,176.447241459531142,0.007672678802087,0.008700000000000,0.028632848269077,0.000000000000000,4.473733271881887,23.794938158574400,3.005815338487636,17.251389040245822,24.106478053983288,13.963184625503962,0.014909220049298,0.014661477090237,0.202216366743838,0.125118118632879,0.023899938016594,0.022977800773288,0.059984470343600,0.034679502777339,0.002288835704137,0.013697932648712,0.009209725947037,0.015819222983839,0.013697932648712,0.009209725947037,0.015819222983839,0.013697932648712,0.009209725947037,0.015819222983839,0.003716703313874,0.003716703313874,0.003716703313874,0.001293959603905,0.000734288180728,0.000132115716789,0.000569019538798,0.000439353340972,6.607713386194032,981.995337594255943,1244.926311606868694,842.869783982352828,-264.220765689099949,-44.932370538739612,896.447241459531142,125.576629424618659,55.128895781267602,49.363490165104849,62.814228811338580,11.757572189590988
143.000000000000000,25.473239272388057,0.001000000000000,41500.000000000000000,4.426333333333333,0.276466666666667,0.100533333333333,0.162000000000000,41500.000000000341970,0.136100377892500,0.134785961278481,0.507415607499363,0.430701332592353,0.110258119007891,0.109562581899384,0.251258034799918,0.225016625256739,4.405989786666667,0.265312528000000,0.091914061066667,0.150032558666667,0.169086382577778,0.265312528000000,0.265312528000000,0.091914061066667,0.091914061066667,0.150032558666667,0.150032558666667,0.169086382577778,0.169086382577778,2.360538893745052,0.006836176034144,0.000448180632910,0.002212223852864,0.592508868566243,-78.854753511875842,121.981940981007995,127.168087335305799,157.666683001091542,8.350303998105431,142.704418595257948,0.007298173287428,0.014881644174396,0.022061731573020,0.000000000000000,10.578220455986560,12.800997117956568,5.120836887536944,18.653988851342131,13.245645487060182,15.529111633537603,0.023063825947260,0.022372633169310,0.281060037164659,0.182370776925248,0.017288591751649,0.016993198591520,0.085041947908774,0.052718514603101,0.003912722888083,0.005639653974649,0.006342576836103,0.017834065822597,0.005639653974649,0.006342576836103,0.017834065822597,0.005639653974649,0.006342576836103,0.017834065822597,0.005659111495851,0.005659111495851,0.005659111495851,0.002590461065531,0.000391622064627,0.000102231024402,0.000580668842101,0.000651088295599,6.687616604477608,1001.145246488124030,1201.981940981007938,847.168087335305813,-202.333316998908487,8.350303998105431,862.704418595257948,128.840314582859719,-16.458212953973089,53.193791252600022,137.922951737069297,73.498353711646416
144.000000000000000,25.553113339552240,0.001000000000000,41500.000000000000000,4.423066666666667,0.303050000000000,0.098600000000000,0.165600000000000,41500.000000000341970,0.155419357283985,0.153527814849062,0.685825653987487,0.528014948955770,0.044447228537933,0.044374936067986,0.295230746603135,0.241972566624273,4.400130506666667,0.279218753333333,0.089804687066667,0.152018229600000,0.173680556666667,0.279218753333333,0.279218753333333,0.089804687066667,0.089804687066667,0.152018229600000,0.152018229600000,0.173680556666667,0.173680556666667,2.356122265879726,0.007792595162228,0.000460997327894,0.002317061029322,0.591673229849793,-68.126400000000004,130.772626967664792,136.732348996611222,111.228527857451880,21.274664055920908,-173.236596003957374,0.014354267658087,,,0.000000000000000,2.928108102939322,83.198374155305345,3.532693557123925,59.239263378974009,49.521510884394850,79.178561213681164,0.017933418234848,0.017268702900463,0.396320009688338,0.194768896996070,0.024206266727266,0.024106402604423,0.134679088396145,0.067442832998718,0.001626261531899,0.008847742726161,0.017032280322619,0.007813925468809,0.008847742726161,0.017032280322619,0.007813925468809,0.008847742726161,0.017032280322619,0.007813925468809,0.005368536984766,0.005368536984766,0.005368536984766,0.000653507428325,0.000626258636327,0.000197846549553,0.000278263728361,0.000204987864577,6.767490671641792,1011.873600000000010,1210.772626967664792,856.732348996611222,-248.771472142548163,21.274664055920908,906.763403996042598,142.665692727282476,-32.409071369607773,57.210136885187239,175.195368283154494,90.586440491221836
145.000000000000000,25.632958255597018,0.001000000000000,41500.000000000000000,4.423066666666667,0.316100000000000,0.118900000000000,0.150400000000000,41500.000000000341970,0.069272840559573,0.069104277287138,0.150611347978959,0.148831041974353,0.063442356257568,0.063245800294711,0.094442181598700,0.093727039852068,4.395963920000000,0.299101572000000,0.111093748933333,0.144401042666667,0.184865454533333,0.299101572000000,0.299101572000000,0.111093748933333,0.111093748933333,0.144401042666667,0.144401042666667,0.184865454533333,0.184865454533333,2.352234331943309,0.009430848269049,0.000907566047648,0.002094761459248,0.591166876929814,-45.403603171738496,129.081599999999980,144.619026580875129,-174.441143589404163,15.551596828261497,138.555963949435409,0.007672678802087,0.015068842025849,0.010822199406775,0.000000000000000,8.957731794196738,8.795845666513525,1.690359995945769,17.753339277220537,8.957731794196738,16.886871516567442,0.006563175622138,0.006516074722350,0.026249110995673,0.025298329149279,0.034487855980745,0.034305822415057,0.012928318418025,0.012693696870867,0.000902086703593,0.003323512816531,0.006379995884354,0.006351661365185,0.003323512816531,0.006379995884354,0.006351661365185,0.003323512816531,0.006379995884354,0.006351661365185,0.002877573416350,0.002877573416350,0.002877573416350,0.000212026958528,0.000203317140735,0.000108844830527,0.000208423958270,0.000094924374151,6.847335587686569,1034.596396828261504,1209.081599999999980,864.619026580875129,-174.441143589404163,15.551596828261497,858.555963949435409,148.850756756150986,-23.889642990563519,61.978179534392439,174.021908061274644,85.990559304194704
146.000000000000000,25.712774020522385,0.001000000000000,41500.000000000000000,4.414900000000000,0.306433333333333,0.131466666666667,0.135200000000000,41500.000000000341970,0.035801305475357,0.035777634627502,0.039641696786461,0.039604715781686,0.052740602981224,0.052655513622557,0.042727868414348,0.042679288010582,4.395052413333333,0.295585936000000,0.121914063600000,0.130305990400000,0.182601996666667,0.295585936000000,0.295585936000000,0.121914063600000,0.121914063600000,0.130305990400000,0.130305990400000,0.182601996666667,0.182601996666667,2.349860800604321,0.009185594689109,0.001161528525246,0.001728712801409,0.590484159155022,-29.878262405743957,131.955045628426660,150.838611287043364,-162.542315574170203,17.927999999999997,132.762381604622874,0.008859646343581,0.001674315780650,0.007714920608794,0.000000000000000,4.473733271881806,4.650271905409870,3.381271832862284,7.375343929368558,2.928108102939447,6.967793755465530,0.004573397859088,0.004564479287559,0.011978841799847,0.011946736633895,0.014819062926767,0.014749484681024,0.005925153952231,0.005905845357140,0.001761391311133,0.011211085976401,0.003015917656136,0.013272748564069,0.011211085976401,0.003015917656136,0.013272748564069,0.011211085976401,0.003015917656136,0.013272748564069,0.009131035438484,0.009131035438484,0.009131035438484,0.000207093926166,0.000740088263544,0.000081688138218,0.000389192650902,0.000310565844243,6.927151352611936,1050.121737594256047,1211.955045628426888,870.838611287043364,-162.542315574170203,17.927999999999997,852.762381604622874,149.876679857265117,-11.670429928018166,68.414015829573145,164.252933842015636,80.449565229158523
147.000000000000000,25.792589785447760,0.001000000000000,41500.000000000000000,4.414900000000000,0.319966666666667,0.124700000000000,0.160000000000000,41500.000000000341970,0.023877453209818,0.023870566576990,0.055393220832630,0.055258614210041,0.052400308964475,0.052321739393687,0.043890327668974,0.043816973393573,4.391146253333333,0.309140633333333,0.122031248666667,0.153450529333333,0.194874137111111,0.309140633333333,0.309140633333333,0.122031248666667,0.122031248666667,0.153450529333333,0.153450529333333,0.194874137111111,0.194874137111111,2.346402408375504,0.010193171786793,0.001156700493100,0.002455993494525,0.590052068537481,-19.121462405743927,130.791360439243078,153.943887697894411,-148.678034860130367,23.878806708042219,126.448618504341198,0.010184465294424,0.007672678802087,0.011085125168441,0.000000000000000,4.473733271881806,15.354711411167608,3.767130609098845,19.164288595711412,11.863639299250067,20.698856789071492,0.001876253181465,0.001874706980196,0.028952539968570,0.028774873496381,0.011317300017694,0.011267759864836,0.011155648263927,0.011097538338499,0.002600955229244,0.016617140948542,0.010988369726848,0.014642377776404,0.016617140948542,0.010988369726848,0.014642377776404,0.016617140948542,0.010988369726848,0.014642377776404,0.005108628876317,0.005108628876317,0.005108628876317,0.000333047297550,0.001250016249459,0.000271617936956,0.000511711027539,0.000269583349880,7.006967117537311,1060.878537594256159,1210.791360439243135,873.943887697894411,-148.678034860130367,23.878806708042219,846.448618504341198,148.426488577061718,-2.257446000221534,73.093205740992744,155.660691725515903,75.663103561204451
148.000000000000000,25.872434701492537,0.001000000000000,41500.000000000000000,4.413266666666667,0.318033333333333,0.122766666666667,0.162400000000000,41500.000000000341970,0.038671963972789,0.038641330056139,0.108163968433535,0.107490599619725,0.079241804962326,0.078990285371909,0.075359245789550,0.075040738349257,4.391276479999999,0.306562508000000,0.110312498666667,0.155305994800000,0.190727000488889,0.306562508000000,0.306562508000000,0.110312498666667,0.110312498666667,0.155305994800000,0.155305994800000,0.190727000488889,0.190727000488889,2.343979521070051,0.009899069258691,0.000905077073915,0.002498434072758,0.589320525368854,-11.951826580875093,144.385016034185867,165.897611230007669,-157.053676022702660,21.513600000000000,142.548932644143861,0.006036831398452,0.004429823171791,0.004995998398719,0.000000000000000,1.690359995945769,5.281110709779208,0.678828465307578,6.756039259545624,2.928108102939571,7.035583183105127,0.006806099253460,0.006791622853404,0.021036609021335,0.020676692860659,0.007078263876720,0.007012632461449,0.008417759909669,0.008305736722922,0.000813069916797,0.002352532681948,0.002778933855113,0.008177710042237,0.002352532681948,0.002778933855113,0.008177710042237,0.002352532681948,0.002778933855113,0.008177710042237,0.002042389909508,0.002042389909508,0.002042389909508,0.001526770837161,0.000169686984734,0.000052770954008,0.000288451686365,0.000439310877021,7.086812033582088,1068.048173419125078,1224.385016034185810,885.897611230007669,-157.053676022702660,21.513600000000000,862.548932644143861,142.382480758424208,9.444769048549460,75.178904621011498,139.720800672167911,66.216692254029155
149.000000000000000,25.952279617537314,0.001000000000000,41500.000000000000000,4.410000000000000,0.320450000000000,0.118900000000000,0.175200000000000,41500.000000000341970,0.028796373513341,0.028784125717638,0.071632995996221,0.071446812282312,0.100802067295564,0.100279752344278,0.067077145601709,0.066836896781409,4.384635600000000,0.315820354666667,0.111093750666667,0.158040369866667,0.194984825066667,0.315820354666667,0.315820354666667,0.111093750666667,0.111093750666667,0.158040369866667,0.158040369866667,0.194984825066667,0.194984825066667,2.340190974000025,0.010590968498374,0.000932764108805,0.002509989820793,0.588556174106999,-5.969906465891171,153.953574433027370,170.678175258870965,-158.912221462987191,16.737684425829769,151.300160790944858,0.002050609665441,0.000000000000000,0.003394112549695,0.000000000000000,6.098663843077323,8.004951170038677,2.113281202510559,12.223373894213839,7.375343929368509,12.371715560474968,0.003285134529933,0.003280810548607,0.006579538674076,0.006526977743091,0.011883629880200,0.011696788834949,0.005135825444595,0.005078396732450,0.002386841097685,0.003380215414755,0.010660199701496,0.009303701175952,0.003380215414755,0.010660199701496,0.009303701175952,0.003380215414755,0.010660199701496,0.009303701175952,0.004616300185207,0.004616300185207,0.004616300185207,0.001591742003114,0.000249765281642,0.000245724878940,0.000373770020628,0.000346608441276,7.166656949626866,1074.030093534108801,1233.953574433027370,890.678175258870965,-158.912221462987191,16.737684425829769,871.300160790944915,137.546333802590198,12.361119192812112,75.007060235670906,131.283905122171291,62.178390357858646
150.000000000000000,26.032095382462689,0.002000000000000,41500.000000000000000,4.416533333333334,0.333500000000000,0.147900000000000,0.164800000000000,41500.000000000341970,0.026673264057741,0.026657019084598,0.070613308778386,0.070385722788955,0.137203792097817,0.135920371798736,0.078163454977981,0.077654371224097,4.385416906666666,0.322929656000000,0.143164061066667,0.154134123733333,0.206742613600000,0.322929656000000,0.322929656000000,0.143164061066667,0.143164061066667,0.154134123733333,0.154134123733333,0.206742613600000,0.206742613600000,2.339070406562584,0.011224903597812,0.001755941514487,0.002407266412302,0.588614629521796,13.158353421972066,149.164575258870968,173.785712302105594,-137.443115574170207,25.099200000000000,136.257217237628424,0.005022947341950,0.022649724060129,0.027608694282780,0.000000000000000,6.766963283418002,2.113281202510559,3.767130609098941,7.375343929368558,2.928108102939447,1.964715314863341,0.015202822616288,0.015180038416343,0.026456409956475,0.026208729439031,0.008744197760747,0.008507536414309,0.016078945798034,0.015924169154983,0.004852852268484,0.021887824248033,0.015589607099463,0.027930608858466,0.021887824248033,0.015589607099463,0.027930608858466,0.021887824248033,0.015589607099463,0.027930608858466,0.020612618879406,0.020612618879406,0.020612618879406,0.001279492348842,0.001633110212938,0.000441411478292,0.000846368525099,0.000869877396330,7.246472714552240,1093.158353421972151,1229.164575258871082,893.785712302105594,-137.443115574170207,25.099200000000000,856.257217237628424,129.624490111293198,27.490575572282069,70.391321440251886,108.437783360258436,40.655358441662969
151.000000000000000,26.111911147388057,0.002000000000000,41500.000000000000000,4.410000000000000,0.320933333333333,0.143066666666667,0.162400000000000,41500.000000000341970,0.028682143033237,0.028668791663320,0.048069220966976,0.048013231667957,0.150156609867891,0.148416151844432,0.075635991289368,0.075032725058570,4.382552319999999,0.321835982666667,0.146953124000000,0.155338559600000,0.208042555422222,0.321835982666667,0.321835982666667,0.146953124000000,0.146953124000000,0.155338559600000,0.155338559600000,0.208042555422222,0.208042555422222,2.337194025126701,0.011188436147977,0.001874471862698,0.002431397831205,0.588172082742145,23.905737594256038,159.900429046924273,-177.850497488396485,-135.940087602730955,22.714893534108800,146.252267687403787,0.012073662796904,0.016992449303539,0.014664242223859,0.000000000000000,4.473733271881806,8.753838827570851,3.097990744490565,12.883825492109557,6.098663843077262,11.269265178877264,0.007388290152537,0.007379010234954,0.003380510599388,0.003368574033805,0.023028632033687,0.022249722847298,0.006095766299085,0.005835757682219,0.000983091757264,0.001290833276388,0.006329208563713,0.021210612977763,0.001290833276388,0.006329208563713,0.021210612977763,0.001290833276388,0.006329208563713,0.021210612977763,0.008026247402569,0.008026247402569,0.008026247402569,0.000177198038122,0.000027530270026,0.000136177412474,0.000633643215040,0.000171232814397,7.326288479477608,1103.905737594255925,1239.900429046924501,902.149502511603600,-135.940087602730955,22.714893534108800,866.252267687403787,118.905814763624221,40.989483018604922,65.420622801217178,87.178347554234051,21.535752059762583
152.000000000000000,26.191726912313431,0.002000000000000,41500.000000000000000,4.400200000000000,0.313200000000000,0.140166666666667,0.163200000000000,41500.000000000341970,0.046019691820383,0.045964333973884,0.077524811656142,0.077193085739467,0.133144674387789,0.131884402932092,0.085563059288104,0.085013940881815,4.378255306666667,0.303750002666667,0.130859376133333,0.162044287866667,0.198884555555556,0.303750002666667,0.303750002666667,0.130859376133333,0.130859376133333,0.162044287866667,0.162044287866667,0.198884555555556,0.198884555555556,2.333019375916242,0.009813097289704,0.001417929737622,0.002683545959407,0.586733487225744,26.295788712956607,155.382093534108776,-177.134400000000028,-127.652097488396478,27.488211287043384,141.329524550215638,0.015068842025849,0.014881644174396,0.014987995196156,0.000000000000000,3.381271832862176,6.098663843077323,2.928108102939447,3.097990744490329,3.381271832862284,5.201867094921577,0.012057147203336,0.012017200378749,0.035593963668911,0.035221766714145,0.027382046988622,0.026658045771106,0.006974297089495,0.006993993419882,0.002743727221816,0.007991997013876,0.009146881448793,0.018993172844023,0.007991997013876,0.009146881448793,0.018993172844023,0.007991997013876,0.009146881448793,0.018993172844023,0.001071244211212,0.001071244211212,0.001071244211212,0.001702522108036,0.000540444129766,0.000290246214974,0.000680261033924,0.000428155572071,7.406104244402982,1106.295788712956892,1235.382093534108890,902.865599999999972,-127.652097488396478,27.488211287043384,861.329524550215638,112.741905293271884,28.872964884301840,61.213377348639369,95.089760233181195,31.678829507667899
153.000000000000000,26.271571828358208,0.003000000000000,41500.000000000000000,4.400200000000000,0.317066666666667,0.159500000000000,0.159600000000000,41500.000000000341970,0.036752671406052,0.036727832897755,0.071479099129163,0.071273441721258,0.133664072736203,0.132481023516138,0.080631947757140,0.080160766045050,4.376432320000000,0.312343770666667,0.149218748933333,0.147428387200000,0.202996968933333,0.312343770666667,0.312343770666667,0.149218748933333,0.149218748933333,0.147428387200000,0.147428387200000,0.202996968933333,0.202996968933333,2.329435295620881,0.010467288558779,0.001936922500645,0.002121187529885,0.585990173552547,39.470046488124126,168.766611287043361,-169.483211230007669,-129.033810900748961,20.320137594256039,152.846513441998923,0.006036831398452,0.010045894683899,0.028849956672411,0.000000000000000,10.578220455986592,3.381271832862284,0.678828465307578,13.462457691759560,4.473733271881887,6.006269666576889,0.001063145789912,0.001060959118497,0.018024090234060,0.017868765615332,0.006102240430965,0.005939399882237,0.007656275210152,0.007553441280721,0.002004586700944,0.004944622088474,0.012819227505581,0.015797788344228,0.004944622088474,0.012819227505581,0.015797788344228,0.004944622088474,0.012819227505581,0.015797788344228,0.010712512053885,0.010712512053885,0.010712512053885,0.000607807166578,0.000459009443691,0.000376558112617,0.000433922223490,0.000318977278587,7.485949160447760,1119.470046488123899,1248.766611287043361,910.516788769992445,-129.033810900748961,20.320137594256039,872.846513441998923,104.181157574073040,30.633386758582677,57.637075403435119,85.178681402236634,23.764363448854084
154.000000000000000,26.351445895522385,0.003333333333333,41500.000000000000000,4.396933333333333,0.340266666666667,0.168200000000000,0.193600000000000,41500.000000000341970,0.055425755842005,0.055335905473994,0.073014220715539,0.072809274727015,0.103559390190314,0.103004710314442,0.077333122249286,0.077049963505150,4.374088520000000,0.323945314666667,0.158437500533333,0.196256509866667,0.226213108355555,0.323945314666667,0.323945314666667,0.158437500533333,0.158437500533333,0.196256509866667,0.196256509866667,0.226213108355555,0.226213108355555,2.327293069117639,0.011385398539345,0.002276405987092,0.003956207000792,0.586227770161217,46.612799999999993,156.335775258870967,-167.808037150678757,-108.763026580875120,35.855999999999995,142.755050556143431,0.012073662796904,0.008700000000000,0.008428523002282,0.000577350269190,0.000000000000000,2.113281202510559,1.011465240154053,1.690359995945769,2.928108102939322,1.083980787766428,0.009372271000255,0.009326663450189,0.012614646662395,0.012523228346992,0.006136165907169,0.006038922966102,0.003776441937966,0.003770815069110,0.000813204423992,0.008378976361322,0.003575659725513,0.005927602246849,0.008378976361322,0.003575659725513,0.005927602246849,0.008378976361322,0.003575659725513,0.005927602246849,0.004717837593620,0.004717837593620,0.004717837593620,0.000558309503532,0.000648876001196,0.000126135589819,0.000255871452611,0.000118620150834,7.565823227611936,1126.612800000000107,1236.335775258871081,912.191962849321158,-108.763026580875120,35.855999999999995,862.755050556143487,88.643321027317143,52.872143029353538,58.388464374808791,50.951202336660003,-2.284814772807039
155.000000000000000,26.431349113805972,0.004000000000000,41500.000000000000000,4.393666666666667,0.335433333333333,0.169166666666667,0.180000000000000,41500.000000000341970,0.064116256164842,0.063969593590688,0.067913786183636,0.067709896374580,0.085653554174357,0.085339916319703,0.072561198840945,0.072339802094990,4.371354040000000,0.319804666666667,0.166054684533333,0.181412779733333,0.222424043644444,0.319804666666667,0.319804666666667,0.166054684533333,0.166054684533333,0.181412779733333,0.181412779733333,0.222424043644444,0.222424043644444,2.324980000292868,0.011094589634522,0.002528878326060,0.003387763243198,0.585497807874162,57.369599999999991,163.506415363147084,-161.116838224293076,-107.567999999999998,34.659411287043383,149.733164351701816,0.016992449303539,0.010979222801880,0.008313843876331,0.000000000000000,2.928108102939447,3.838117216653945,1.473293410845215,5.859089547525920,3.381271832862284,2.959038330604612,0.015833566967676,0.015746137021543,0.025924698379764,0.025705096949520,0.003697532866310,0.003656495600707,0.010902908319888,0.010818706174531,0.002004586700943,0.006671465220147,0.015204145623886,0.011753000980850,0.006671465220147,0.015204145623886,0.011753000980850,0.006671465220147,0.015204145623886,0.011753000980850,0.010340565174315,0.010340565174315,0.010340565174315,0.000528935416774,0.000498337400939,0.000522045317118,0.000468520134922,0.000420026763197,7.645726445895527,1137.369599999999991,1243.506415363147198,918.883161775706981,-107.567999999999998,34.659411287043383,869.733164351701816,77.011462141221273,43.863866034958846,55.423969851847687,53.429559968475246,6.686631668704763
156.000000000000000,26.511223180970148,0.005000000000000,41500.000000000000000,4.390400000000000,0.321900000000000,0.157566666666667,0.188000000000000,41500.000000000341970,0.070554717239791,0.070370322005467,0.090876480968401,0.090473869097535,0.059883194893071,0.059774893264960,0.073771464367088,0.073539694789321,4.368359266666666,0.310585925333333,0.146171875200000,0.190039073333333,0.215598957955556,0.310585925333333,0.310585925333333,0.146171875200000,0.146171875200000,0.190039073333333,0.190039073333333,0.215598957955556,0.215598957955556,2.324746950102258,0.010396185778505,0.001877896965953,0.003780122149448,0.585200288749041,58.570893534108791,163.512985828480851,-159.441561775706930,-105.177426580875135,38.245011287043383,150.219418221831916,0.013289469515372,0.016490098038924,0.007332121111929,0.000000000000000,6.098663843077262,5.648330103086337,1.473293410845215,1.690359995945769,3.381271832862284,3.948329597498705,0.011543243892753,0.011452476477252,0.018400131290478,0.018182318332777,0.004533976185790,0.004509709434067,0.009964093740518,0.009872714551191,0.001033453141527,0.008515517170209,0.012469506571502,0.015975358714903,0.008515517170209,0.012469506571502,0.015975358714903,0.008515517170209,0.012469506571502,0.015975358714903,0.005681049877753,0.005681049877753,0.005681049877753,0.001142161371022,0.000650961772286,0.000377830654511,0.000649940545165,0.000515882324513,7.725600513059700,1138.570893534108791,1243.512985828480851,920.558438224293013,-105.177426580875135,38.245011287043383,870.219418221831916,68.308038324442350,25.969960356419502,54.065463069348880,32.454148697529490,34.695983545197379
157.000000000000000,26.591097248134322,0.006000000000000,41500.000000000000000,4.387133333333334,0.343650000000000,0.156600000000000,0.210000000000000,41500.000000000341970,0.053620439353930,0.053539232693809,0.068055142208783,0.067877919569944,0.054003695534858,0.053912276758908,0.058559759032524,0.058443143007554,4.370312413333334,0.326874989333333,0.149140625066667,0.209635402800000,0.228550339066667,0.326874989333333,0.326874989333333,0.149140625066667,0.149140625066667,0.209635402800000,0.209635402800000,0.228550339066667,0.228550339066667,2.321140654028877,0.011682551849426,0.001961502692973,0.004666507134499,0.584862803926444,62.150226580875085,166.614512302105595,-152.750362849321277,-105.183693534108798,41.830611287043382,154.800681218519401,0.006151828996323,0.004101219330882,0.008485281374239,0.000000000000000,1.690359995945769,3.767130609098845,1.011465240153692,6.098663843077323,3.381271832862284,2.303507255277008,0.009007660634601,0.008969412348254,0.017704476379162,0.017595608532918,0.015104923113663,0.015027380269940,0.002099395742314,0.002098578026075,0.001562560000171,0.011523980346544,0.006849539716801,0.017823335067597,0.011523980346544,0.006849539716801,0.017823335067597,0.011523980346544,0.006849539716801,0.017823335067597,0.007718427444385,0.007718427444385,0.007718427444385,0.000910735979551,0.000871778293773,0.000223319087013,0.000835922015710,0.000319657218097,7.805474580223873,1142.150226580875142,1246.614512302105595,927.249637150678836,-105.183693534108798,41.830611287043382,874.800681218519458,67.468039963958290,27.203374045318011,59.006766103522750,21.213668434475608,40.383466460481522
158.000000000000000,26.670942164179099,0.009333333333333,41500.000000000000000,4.393666666666666,0.345100000000000,0.163366666666667,0.216000000000000,41500.000000000341970,0.056371343543613,0.056281742175344,0.070477882870307,0.070250620466089,0.032127507315807,0.032105015496407,0.052992244576576,0.052879126045947,4.364583200000000,0.326874994666667,0.152070312000000,0.207063795733333,0.228669700800000,0.326874994666667,0.326874994666667,0.152070312000000,0.152070312000000,0.207063795733333,0.207063795733333,0.228669700800000,0.228669700800000,2.318934291753373,0.011640475144482,0.002065403944146,0.004521351282842,0.584290380531211,65.735826580875113,169.484723345516329,-151.075188769992309,-105.172715574170198,40.631915574170222,157.129983193675230,0.021894519862285,0.004429823171791,0.012000000000000,0.004041451884327,1.690359995945769,6.457196931869361,0.678828465307578,7.375343929368558,7.375343929368558,3.832687866175585,0.002108762802428,0.002098848567721,0.027309280806769,0.027085301481032,0.013339338404278,0.013315103108797,0.007718662903882,0.007649298094446,0.002541522494569,0.017489752557193,0.015796134089450,0.018244806220997,0.017489752557193,0.015796134089450,0.018244806220997,0.017489752557193,0.015796134089450,0.018244806220997,0.011887968420612,0.011887968420612,0.011887968420612,0.001414200604128,0.001423503110139,0.000501335577513,0.000800262869059,0.000847311203991,7.885319496268650,1145.735826580875255,1249.484723345516159,928.924811230007549,-105.172715574170198,40.631915574170222,877.129983193675230,75.470032757675654,27.621699538764915,66.188995917324974,51.516843250240640,39.999156890362087
159.000000000000000,26.750757929104481,0.019666666666667,41500.000000000000000,4.395300000000000,0.372166666666667,0.172550000000000,0.252000000000000,41500.000000000341970,0.056082279627327,0.055989553778353,0.083307063710895,0.083009969944822,0.023586177488519,0.023578371080644,0.054325173608914,0.054192631601273,4.362890520000001,0.368671850666667,0.160546873200000,0.245931028000000,0.258383250622222,0.368671850666667,0.368671850666667,0.160546873200000,0.160546873200000,0.245931028000000,0.245931028000000,0.258383250622222,0.258383250622222,2.315251359303228,0.015129651572920,0.002328035661768,0.006537626345057,0.584811668220743,63.347337594256061,172.588601163466251,-146.294437150678760,-108.752046578027958,43.027199999999993,161.404464858110032,0.010184465294424,0.014354267658087,0.007200000000000,0.000577350269190,4.473733271881806,2.364494096135189,1.011465240153692,6.766963283418002,2.928108102939447,1.816352485760610,0.009199274725222,0.009154848554993,0.010741077017970,0.010627239522225,0.007493377954567,0.007487969360003,0.007961887884387,0.007918060900138,0.002706294746993,0.005472813417210,0.009641478479036,0.006609231816804,0.005472813417210,0.009641478479036,0.006609231816804,0.005472813417210,0.009641478479036,0.006609231816804,0.003948469528678,0.003948469528678,0.003948469528678,0.000310212660444,0.000463700965392,0.000318977262467,0.000372312444376,0.000126654332814,7.965135261194032,1143.347337594256032,1252.588601163465910,933.705562849321154,-108.752046578027958,43.027199999999993,881.404464858110032,82.555967304163460,29.723299605469041,73.754763862358232,58.370800285622295,46.310820911254950
160.000000000000000,26.830544542910449,0.031000000000000,41500.000000000000000,4.387133333333334,0.407450000000000,0.205900000000000,0.280800000000000,41500.000000000341970,0.044142979878229,0.044099429902333,0.075054821593489,0.074843852147337,0.020776762096461,0.020768919663672,0.046658187856059,0.046570733904447,4.360807066666667,0.382304692000000,0.185820319466667,0.258528682666667,0.275551231377778,0.382304692000000,0.382304692000000,0.185820319466667,0.185820319466667,0.258528682666667,0.258528682666667,0.275551231377778,0.275551231377778,2.315497807598152,0.016360947478578,0.003244557353271,0.007367930467005,0.585617810724251,69.322988712956601,167.571062405743987,-147.009600000000006,-99.187603171738473,45.419337594256042,157.647375235354616,0.010253048327205,0.008202438661764,0.003394112549695,0.008717797887081,3.381271832862176,4.473733271881806,0.000000000000000,8.957731794196738,4.473733271881887,2.828676124481066,0.003683762193360,0.003672557667265,0.002493762200773,0.002473138771991,0.012835337270582,0.012826407972842,0.002569512837701,0.002575756849592,0.002151295790479,0.010564024626491,0.016795208496988,0.015648238713370,0.010564024626491,0.016795208496988,0.015648238713370,0.010564024626491,0.016795208496988,0.015648238713370,0.013019461121774,0.013019461121774,0.013019461121774,0.002384020354842,0.001016190411751,0.000730554638186,0.001006840462924,0.000356721458104,8.044921875000000,1149.322988712956885,1247.571062405743987,932.990400000000022,-99.187603171738473,45.419337594256042,877.647375235354616,93.043335678136842,45.176702714396015,92.053822286042305,54.800787959856166,50.012105653833260
161.000000000000000,26.910360307835820,0.053333333333333,41500.000000000000000,4.387133333333334,0.423400000000000,0.209766666666667,0.312000000000000,41500.000000000341970,0.046332352895987,0.046281657656826,0.070310077991665,0.070123680355478,0.034632614412461,0.034607785804500,0.050425015100038,0.050337707938935,4.359635253333334,0.442890648000000,0.218984370666667,0.343717452000000,0.335197490222222,0.442890648000000,0.442890648000000,0.218984370666667,0.218984370666667,0.343717452000000,0.343717452000000,0.335197490222222,0.335197490222222,2.314725316101109,0.022420680722757,0.004747287054400,0.013549506297843,0.588860697544027,69.319862405743947,161.862733186624439,-145.098853982289683,-93.225599999999957,52.582706465891192,154.581938983722466,0.042719667601703,0.023440420929099,0.021331666601557,0.015885003409925,4.473733271881806,9.478955150231986,4.396210897403368,5.859089547525920,6.098663843077323,7.425400189050158,0.004754429514347,0.004738977990888,0.013738317436706,0.013632393632896,0.010577825967641,0.010555052878585,0.006024988367870,0.005989401848320,0.003412858554897,0.025589926828691,0.012702449616153,0.048565377214219,0.025589926828691,0.012702449616153,0.048565377214219,0.025589926828691,0.012702449616153,0.048565377214219,0.028613871152858,0.028613871152858,0.028613871152858,0.003971557479008,0.002721184624298,0.000613417101417,0.004118287090580,0.000861254354835,8.124737639925371,1149.319862405744061,1241.862733186624382,934.901146017710403,-93.225599999999957,52.582706465891192,874.581938983722466,112.344105145156405,80.236221099556133,123.655437919868760,39.969176224234843,45.719822824415360
162.000000000000000,26.990205223880604,0.189666666666667,41500.000000000000000,4.396933333333333,0.622533333333333,0.294833333333333,0.548000000000000,41500.000000000341970,0.030301876214876,0.030279462393920,0.194400130098701,0.190808904039528,0.123522278602842,0.122476944628388,0.116074761638806,0.114521770353945,4.366015413333334,0.654921862666667,0.341289076000000,0.549869796000000,0.515360244888889,0.654921862666667,0.654921862666667,0.341289076000000,0.341289076000000,0.549869796000000,0.549869796000000,0.515360244888889,0.515360244888889,2.319429189269263,0.050148003415171,0.011713476987168,0.035736867811137,0.604256884370685,72.907026580875112,164.221502511603546,-136.732788769992339,-88.444973419124878,59.760173419124868,158.761854360450570,0.062490345921057,0.064150552089077,0.036106509108470,0.016743157806499,1.690359995945554,3.097990744490565,0.678828465307578,1.690359995945769,1.690359995945769,2.256624841323423,0.016031841389668,0.016001385494515,0.010273523350656,0.009702413697625,0.030884244925980,0.030171266290525,0.018726158788392,0.018289877453335,0.007234519707108,0.043830684791780,0.033749676679892,0.031804214564339,0.043830684791780,0.033749676679892,0.031804214564339,0.043830684791780,0.033749676679892,0.031804214564339,0.036370016862414,0.036370016862414,0.036370016862414,0.004902303306870,0.006920161721220,0.002376131882962,0.003659309487225,0.003684836003631,8.204582555970156,1152.907026580875026,1244.221502511603603,943.267211230007774,-88.444973419124892,59.760173419124868,878.761854360450570,153.074624589997256,117.937603338723420,163.290016091459620,40.347647814064203,47.811912418062320
163.000000000000000,27.030054804104481,0.338666666666667,41500.000000000000000,4.403466666666667,0.823600000000000,0.491066666666667,0.796000000000000,41500.000000000341970,0.060492648520843,0.060348232925920,0.196038814458584,0.192246300613599,0.163913988672556,0.161676656948122,0.140148483883994,0.138090396829214,4.383984533333333,0.775156248000000,0.409804681333333,0.736946613333333,0.640635847555556,0.775156248000000,0.775156248000000,0.409804681333333,0.409804681333333,0.736946613333333,0.736946613333333,0.640635847555556,0.640635847555556,2.336992737643950,0.071349999565676,0.018879889909785,0.062679523309418,0.622475537607207,82.473494574673566,168.523199999999946,-130.276626580875103,-81.267506465891174,63.347337594256061,164.209200757547478,0.061106791766546,0.042257819789162,0.030859682435177,0.063579346751389,5.073288168445349,2.928108102939322,1.690359995945554,6.098663843077262,4.473733271881806,1.228042451002508,0.023277889950794,0.023125795473823,0.027133496160673,0.025654616353920,0.022898530933778,0.022062263037615,0.004216376042945,0.004401533295309,0.009186133723418,0.068673090746501,0.047041092431919,0.128992669030199,0.068673090746501,0.047041092431919,0.128992669030199,0.068673090746501,0.047041092431919,0.128992669030199,0.080189771081913,0.080189771081913,0.080189771081913,0.009995112489121,0.013128841399115,0.005197545279704,0.020370613725660,0.007024458593587,8.244432136194032,1162.473494574673623,1248.523200000000088,949.723373419124755,-81.267506465891174,63.347337594256068,884.209200757547478,182.391538987292762,148.756936529560306,191.944163094120086,39.200081329120401,46.412914778133540
164.000000000000000,27.069933535447760,0.486000000000000,41500.000000000000000,4.423066666666667,0.948300000000000,0.573233333333333,0.972000000000000,41500.000000000341970,0.075541203462326,0.075271276757034,0.243781525349862,0.236500440956021,0.215661280622362,0.210514431571759,0.178328003144850,0.174095383094938,4.396614920000000,0.896289078666667,0.542265618666667,0.938085936000000,0.792213544444444,0.896289078666667,0.896289078666667,0.542265618666667,0.542265618666667,0.938085936000000,0.938085936000000,0.792213544444444,0.792213544444444,2.352745106767822,0.094006792728222,0.033807181506808,0.095821528460474,0.644095152365832,94.426893534108800,174.510353421972013,-120.709106465891182,-74.102573419124880,65.735826580875113,171.631810526741845,0.020300000000000,0.101720712410666,0.016970562748477,0.028827070610799,6.098663843077262,6.766963283418002,6.098663843077323,1.690359995945554,1.690359995945769,6.472050742109579,0.027192567862378,0.026948158670054,0.040238337191709,0.036738872397317,0.039815978514427,0.037312461571597,0.026306053345059,0.024921230612745,0.004176690419554,0.080547998568909,0.059871711396022,0.073735884756711,0.080547998568909,0.059871711396022,0.073735884756711,0.080547998568909,0.059871711396022,0.073735884756711,0.071046786697521,0.071046786697521,0.071046786697521,0.004764078326361,0.015142184680981,0.006347171151300,0.012902644175057,0.009598284864275,8.284310867537311,1174.426893534108785,1254.510353421972013,959.290893534108818,-74.102573419124880,65.735826580875113,891.631810526741788,183.169977096258634,164.990175002087199,212.305102775761043,27.240939288584741,48.901285708429896
165.000000000000000,27.084771455223880,0.581666666666667,41500.000000000000000,4.444300000000000,0.974400000000000,0.566466666666667,0.945600000000000,41500.000000000341970,0.134647930817518,0.133254014337802,0.261742150832777,0.251463678730167,0.259107841468825,0.250540159195052,0.218499307706373,0.211752617421007,4.416406133333333,0.996679688000000,0.496093702666667,0.972265634666667,0.821679675111111,1.096342720535142,1.095222641470126,0.496093702666667,0.496093702666667,1.075765970309684,1.071756311291838,0.889400797837164,0.887690885142877,2.373960374089677,0.114188786285331,0.028898929100785,0.100034753404732,0.654270710720131,99.228570508553275,-167.523421462987159,-107.567999999999998,-84.857811287043361,63.339506465891191,-172.901419039976020,0.071212569115290,0.100305350472113,0.107304426749319,0.005131601439447,9.426928138245438,12.223373894213839,5.859089547525920,3.381271832862284,6.098663843077262,10.359993493061475,0.037966786851492,0.036856202272791,0.087496568062983,0.077784845686677,0.036251629623876,0.033078743570376,0.044460559627946,0.040553253982237,0.006777098239728,0.172663473006325,0.093176379059025,0.119596984985318,0.253256436957141,0.093176379059025,0.284192397760933,0.252333705245632,0.093176379059025,0.277477528231051,0.128130187569872,0.197120011523737,0.195115656539233,0.005625436844921,0.036252386747813,0.010568318405711,0.022270006996764,0.017636662165861,8.299148787313428,1179.228570508553275,1272.476578537012983,972.432000000000016,-84.857811287043361,63.339506465891198,907.098580960024037,179.529307092874660,181.150148461711069,207.840273716967204,6.330017907478577,24.495985091929697
166.000000000000000,27.099638526119403,0.639333333333333,41500.000000000000000,4.459000000000000,1.031433333333333,0.611900000000000,1.092000000000000,41500.000000000341970,0.106519129112393,0.105895290054781,0.204500249747845,0.199970622121779,0.210829333386508,0.205600605039663,0.173949570748915,0.170488839072074,4.433203080000000,1.047187496000000,0.599999996000000,1.056380204000000,0.901189232000000,1.126521723649496,1.126021827405939,0.599999996000000,0.599999996000000,1.279381560171187,1.273841899280333,1.001967759940228,0.999954574228757,2.389022855952273,0.124860932560858,0.041365080812494,0.123007980630795,0.669564212489105,105.183693534108784,-169.486835713887984,-108.761462405743956,-81.275337594256044,63.344211287043379,-173.905651071842186,0.089915590046072,0.043306235116897,0.019200000000000,0.049812983581927,6.098663843077323,4.769839827688890,4.473733271881887,4.473733271881806,3.381271832862284,4.415971578801939,0.015228872172668,0.014950921030115,0.045463842181436,0.042660313666240,0.060811850724656,0.056950216077975,0.033549218030678,0.031724813464201,0.005123021722226,0.060237436075437,0.041142481121493,0.008637082956317,0.122585392029259,0.041142481121493,0.072801203755716,0.122194162830133,0.041142481121493,0.068761781579215,0.021871351973624,0.031913199123113,0.031374503038888,0.004047046039754,0.015440313748467,0.005121948315759,0.002757461779949,0.005911322791015,8.314015858208954,1185.183693534108897,1270.513164286111987,971.238537594255945,-81.275337594256044,63.344211287043379,906.094348928157615,190.545856686709186,183.133323525427841,209.246126356243593,18.508051575613536,24.033532741872929
167.000000000000000,27.114505597014929,0.683000000000000,41500.000000000000000,4.472066666666667,1.145500000000000,0.569850000000000,0.984800000000000,41500.000000000341970,0.077903536026911,0.077546617053601,0.205765488016199,0.201442363251139,0.219801930019659,0.214418822256417,0.167823651354256,0.164469267520386,4.448567733333333,1.028476552000000,0.624765634666667,1.026790329333333,0.893344172000000,1.049169285272366,1.049141221475314,0.624765634666667,0.624765634666667,1.126532181620597,1.123550290881883,0.933489033853210,0.932485715674621,2.407082753813050,0.122407705437268,0.045566583421243,0.115545634098549,0.672650669192528,102.741484808580083,-176.903596828261499,-112.343915574170239,-77.686611287043362,66.929811287043378,-179.772169535851532,0.012303657992646,0.071771338290435,0.001385640646055,0.034828149534536,11.109849662763992,8.957731794196697,7.375343929368509,3.381271832862284,3.381271832862284,8.605440547267941,0.038207167491638,0.037742990169104,0.023270622909167,0.021845459357012,0.036708101978733,0.034337738205315,0.009573899105410,0.009454298665167,0.004355696626779,0.145750170545369,0.190238467415991,0.157198710610295,0.180557019188789,0.190238467415991,0.324371176936808,0.180509539562652,0.190238467415991,0.319287153796268,0.164056401234681,0.230420926567764,0.228739381066079,0.003921406435140,0.033972128759693,0.026935454993370,0.033020268705534,0.024207596329632,8.328882929104481,1182.741484808580026,1263.096403171738302,967.656084425829818,-77.686611287043362,66.929811287043378,900.227830464148383,221.687791744443558,179.952837470613304,225.279527503458667,53.098551204377600,42.714995767805249
168.000000000000000,27.129372667910449,0.735333333333333,41500.000000000000000,4.494933333333333,1.219933333333333,0.719200000000000,1.177200000000000,41500.000000000341970,0.083398985350450,0.083062048181658,0.231674631223946,0.225663615911493,0.227817249811991,0.222035278989498,0.180963622128796,0.176920314360883,4.462369826666666,1.158320292000000,0.711289069333333,1.184667969333334,1.018092443555555,1.254944031572437,1.254553003658402,0.711289069333333,0.711289069333333,1.455249655123356,1.448350049206212,1.140494252009709,1.138064040732649,2.421053397978006,0.152135486991756,0.057413695644673,0.151511201303063,0.695528445479374,117.129773419124874,-162.311383982352851,-99.200211287043359,-77.688173419124880,64.540799999999990,-165.719994256434404,0.026153648566373,0.045113412639702,0.001697056274848,0.039068316233661,1.690359995945554,3.005815338487636,3.381271832862284,1.690359995945769,2.928108102939322,2.079703069122743,0.023728259726673,0.023439050438759,0.012748917366948,0.011763241859398,0.021353759756593,0.019844399960867,0.016302742412038,0.015560049516164,0.004176816986047,0.053276011853227,0.052100398075535,0.053457068529858,0.064061292884080,0.052100398075535,0.089290694705692,0.063885040328911,0.052100398075535,0.087261835800988,0.017337005043921,0.013075471988726,0.013183714946536,0.003741550777709,0.014055820218715,0.011657428194643,0.013523113503600,0.003049509036441,8.343750000000000,1197.129773419124831,1277.688616017647064,980.799788712956570,-77.688173419124894,64.540799999999990,914.280005743565653,260.175696701691777,206.149647571284760,245.864662768843118,64.120982905943947,36.340732753433258
169.000000000000000,27.144239738805972,0.777666666666667,41500.000000000000000,4.501466666666667,1.260533333333333,0.772850000000000,1.256400000000000,41500.000000000341970,0.096089339931858,0.095620619275132,0.170796902257119,0.167574231985030,0.207403030615711,0.203058786659761,0.158096424268229,0.155417879306641,4.477343760000000,1.274296873333333,0.802226542666667,1.308919224000000,1.128480880000000,1.396699835591314,1.396103245428570,0.802226542666667,0.802226542666667,1.580564276611851,1.574867919159564,1.259830218289944,1.257732569084934,2.439352910214684,0.179645648269579,0.074240013208934,0.189550646857307,0.720697304637626,131.949594092605253,-147.973235713887988,-86.054399999999987,-75.297599999999989,63.345773419124896,-151.561012170488340,0.122534294519262,0.178403040893366,0.066185194719061,0.031895663237082,4.060632678171564,4.769839827688813,5.859089547525857,2.928108102939322,1.690359995945554,4.856669395685842,0.017077848242251,0.016820845263563,0.070800140781814,0.067768800082546,0.010983610501668,0.010327464935756,0.021088705168108,0.019989838763893,0.002949084538361,0.007241940295183,0.083403373347267,0.031108147483193,0.018766095274210,0.083403373347267,0.049138553982918,0.018467536642556,0.083403373347267,0.048281872934136,0.037810748990452,0.037391432275053,0.037180254790903,0.004841354542320,0.000618491440532,0.014856658111035,0.005438911302986,0.005494445220851,8.358617070895527,1211.949594092605139,1292.026764286111984,993.945600000000013,-75.297599999999989,63.345773419124903,928.438987829511575,301.636836118923384,242.813195073111274,285.733889881252253,70.670112861567304,43.134181308827920
170.000000000000000,27.159106809701491,0.841666666666667,41500.000000000000000,4.514533333333334,1.260533333333333,0.736600000000000,1.254000000000000,41500.000000000341970,0.109741164010762,0.108977522331229,0.248900046821632,0.241450210437056,0.227395395672336,0.221519439258159,0.195345535501576,0.190649057342148,4.489322813333334,1.230742213333333,0.726718744000000,1.155371108000000,1.037610688444444,1.368171524217886,1.367195466310678,0.726718744000000,0.726718744000000,1.417005189733698,1.410303577175018,1.170631819317195,1.168072595828565,2.449190476525441,0.168929306300689,0.057796188833878,0.147054177846751,0.705742537376690,128.369445628426661,-143.141053036668410,-84.845203171738476,-82.482939224360578,62.150226580875085,-148.471485414139920,0.035792783257709,0.020300000000000,0.018667619023325,0.026312227829154,4.650271905409948,11.539646944415894,8.957731794196738,7.754647485984344,1.690359995945769,10.171522176100082,0.032485112412127,0.031948186849059,0.019329561695838,0.017604144446348,0.032487436053670,0.029940628739162,0.006787298909501,0.005559848990912,0.006080912599975,0.122423994057522,0.026750695173870,0.062276592659182,0.170205829316908,0.026750695173870,0.051360102130383,0.169566410557710,0.026750695173870,0.052582558314259,0.058290622592552,0.066693647006059,0.067307349852024,0.006246378588858,0.030146238506644,0.006395680436281,0.018639847818047,0.014038613947662,8.373484141791046,1208.369445628426320,1296.858946963331618,995.154796828261624,-82.482939224360578,62.150226580875085,931.528514585859966,362.824790244783799,302.862848630953522,341.459374605787218,67.089053684407190,39.860128464550144
171.000000000000000,27.173973880597018,0.898333333333333,41500.000000000000000,4.522700000000000,1.335450000000000,0.862750000000000,1.269600000000000,41500.000000000341970,0.093142725246360,0.092412007381298,0.214213535343329,0.209309220364528,0.202431171653723,0.198251369518214,0.169929144081137,0.166657532421347,4.497265680000001,1.218476552000000,0.812031230666667,1.227897156000000,1.086134979555555,1.337026595467370,1.336040760452678,0.812031230666667,0.812031230666667,1.476855191243795,1.471700600308864,1.208637672459277,1.206590863809403,2.460344891831781,0.169410513601240,0.070818720564549,0.169060565156792,0.717408672788590,132.465723373565538,-149.478650499839915,-86.102189099251049,-75.283460775639412,65.735826580875113,-152.124169790684903,0.096378654275726,0.157896944238956,0.074670476093299,0.018448125469362,10.101701426486242,15.088639354453949,13.462457691759560,7.754647485984344,1.690359995945769,13.866966056736809,0.057165141252148,0.056092976160868,0.028302005020772,0.026489873544873,0.028958868450627,0.027178315695592,0.022139511079429,0.021394088615452,0.002439411510672,0.133563963175554,0.037721333092216,0.034309755026570,0.219762218961606,0.037721333092216,0.068209094386612,0.218273624707375,0.037721333092216,0.066255303695100,0.041627241539293,0.058159809497688,0.058261165717179,0.001516049120114,0.032831564113906,0.006147288832782,0.010079623856672,0.007127443751704,8.388351212686569,1212.465723373565652,1290.521349500160113,993.897810900748823,-75.283460775639412,65.735826580875113,927.875830209315041,437.865874679497210,404.545970132479908,426.741784002893780,39.844134423789910,27.029890618533955
172.000000000000000,27.188840951492537,0.927000000000000,41500.000000000000000,4.537400000000000,1.323366666666667,0.841000000000000,1.310400000000000,41500.000000000341970,0.129352672149128,0.128195551887154,0.200792758028434,0.196648599015910,0.191848099531955,0.188286393683948,0.173997843236506,0.171043514862337,4.516666626666667,1.339960936000000,0.893828154666667,1.311751310666667,1.181846800444444,1.514552530345852,1.512967960196497,0.893828154666667,0.893828154666667,1.564736216627686,1.559988643493492,1.324372300546735,1.322261586118885,2.481969563439638,0.196663569337032,0.090359923254040,0.193521382034413,0.740628609516281,160.617795514682200,-120.008308002847045,-58.570893534108805,-74.102573419124894,64.540799999999990,-123.594299711605444,0.083363441227755,0.014500000000000,0.064443463594068,0.021656407827708,8.143464358195162,6.321184231576482,6.098663843077323,1.690359995945554,2.928108102939322,6.532299284765227,0.026340936754711,0.025629831705937,0.034092282643826,0.031994796835831,0.026527543062977,0.025022898716892,0.028486484086733,0.027064364423490,0.012416333250317,0.072000918661139,0.051319086511096,0.075350673779276,0.117395465007843,0.051319086511096,0.125629252364360,0.116337070744628,0.051319086511096,0.123323897901907,0.065530378920817,0.096985078436120,0.095874158844540,0.009603376667792,0.015105018443527,0.009039240829327,0.014382172162646,0.009209600120253,8.403218283582088,1240.617795514682484,1319.991691997153112,1021.429106465891209,-74.102573419124894,64.540799999999990,956.405700288394428,554.032610908005154,533.954151439545967,538.394880598862073,18.038360801186169,6.040107656746841
173.000000000000000,27.203708022388060,0.942666666666667,41500.000000000000000,4.557000000000000,1.340766666666666,0.928966666666667,1.330800000000000,41500.000000000341970,0.125676030719140,0.124630510872624,0.189463013761163,0.184691614405024,0.206501337088944,0.202234207101628,0.173880127189749,0.170518777459759,4.521223666666667,1.313671890666667,0.855937498666667,1.302799469333333,1.157469619555555,1.479589494586499,1.478199036296446,0.855937498666667,0.855937498666667,1.571873169764188,1.566311286430868,1.302466721005784,1.300149273797994,2.490274988734371,0.193400423216054,0.080624485173914,0.188712601290748,0.738253124603772,161.832616017647126,-118.324799999999996,-54.980588712956617,-75.297599999999989,63.344211287043379,-121.514882467311566,0.059526576697584,0.106170633102253,0.059396969619670,0.012701705922172,3.005815338487636,0.000000000000000,3.381271832862176,2.928108102939322,3.381271832862284,0.970380277005140,0.023470720031270,0.022969266053114,0.090589750908929,0.085095481045895,0.001092077529032,0.001025657330646,0.031393154562948,0.029476479863285,0.003544520144298,0.059321525511107,0.072684505742420,0.060524213908672,0.094360233879033,0.072684505742420,0.074466802443407,0.093706952584285,0.072684505742420,0.074120671180033,0.058240239073163,0.069318537496711,0.069095865256781,0.002916252286593,0.011876905864152,0.010626690288339,0.015242500919425,0.007528614036411,8.418085354477611,1241.832616017647069,1321.675199999999904,1025.019411287043567,-75.297599999999989,63.344211287043379,958.485117532688378,669.852854661097808,650.399256049255200,629.315924451388128,-8.494117541391461,-33.750458165779037
174.000000000000000,27.218575093283579,0.931333333333333,41500.000000000000000,4.566800000000000,1.335933333333333,0.817800000000000,1.299200000000000,41500.000000000341970,0.115322177211819,0.114474267970514,0.158531590504411,0.155731613643859,0.206844849278021,0.202526958243053,0.160232872331417,0.157577613285809,4.539843853333333,1.291484364000000,0.828476565333333,1.245507822666666,1.121822917333333,1.442443234089764,1.441311614385828,0.828476565333333,0.828476565333333,1.503556709684223,1.498154470749287,1.258158836369107,1.255980883489483,2.510410946021171,0.182979042273745,0.077819317443892,0.179073852571339,0.737570789577537,172.307884808580127,-107.582139224360560,-41.858970508553256,-77.688173419124880,64.540799999999990,-110.236335914244279,0.112777317459378,0.129074435888754,0.119261728982939,0.023713568549110,11.109849662764026,7.754647485984344,9.426928138245438,1.690359995945769,2.928108102939322,8.545615898793498,0.028696519496916,0.028183975370717,0.077318340177552,0.074723425688153,0.012704956736634,0.011927603921205,0.038220290327867,0.036995901245239,0.012855234298065,0.106490657321012,0.076791931926245,0.102703995612735,0.154541222047676,0.076791931926245,0.131641057016645,0.153802432658374,0.076791931926245,0.130718285324763,0.095096460108981,0.120934655035672,0.120371254774683,0.010235064934999,0.028216710824437,0.012416982639120,0.020434755346060,0.012367958906033,8.432952425373131,1252.307884808580184,1332.417860775639383,1038.141029491446716,-77.688173419124894,64.540799999999990,969.763664085755636,593.582249394356040,624.490363082892145,566.134022712598380,-74.602620684275280,-77.331189296000957
175.000000000000000,27.233471315298505,0.927666666666667,41500.000000000000000,4.570066666666666,1.342700000000000,0.822150000000000,1.396800000000000,41500.000000000341970,0.132144622957515,0.129900443101628,0.170944456299649,0.168011946425514,0.199996930208773,0.196078331871165,0.167695336488646,0.164663573799436,4.555989653333334,1.292226569333334,0.819687505333333,1.215820309333333,1.109244794666667,1.476142636415108,1.472728312424799,0.819687505333333,0.819687505333333,1.458755769231224,1.454005740229619,1.251528636993222,1.248807185995917,2.528206549841968,0.173082663593103,0.077649246215122,0.172749214759090,0.737921918602321,-174.504084425829774,-94.415915574170199,-29.875115574170223,-78.883199999999988,65.735826580875113,-97.141469793240162,0.008202438661764,0.096378654275726,,0.009609023536933,7.375343929368610,7.375343929368509,7.375343929368558,5.859089547525920,1.690359995945769,6.821721311690371,0.089236494154376,0.085866772476769,0.056763597204167,0.054643571377689,0.013938002003863,0.013165326334765,0.049209958436879,0.047314906024996,0.015548208025484,0.231855980777139,0.136835884873671,0.153233701258780,0.386001982843149,0.136835884873671,0.183107955256323,0.380676641240087,0.136835884873671,0.182536422430876,0.172094478401217,0.231930687717686,0.229965249533217,0.015225926685151,0.064235526105872,0.024546769642277,0.036888030627973,0.027074936696307,8.447848647388057,1265.495915574170340,1345.584084425829815,1050.124884425829805,-78.883199999999988,65.735826580875113,982.858530206759610,440.820422510354547,532.271933642266958,444.646486145713425,-120.354049094162278,-103.703946039953962
176.000000000000000,27.248338386194025,0.859666666666667,41500.000000000000000,4.586400000000000,1.241200000000000,0.829400000000000,1.200000000000000,41500.000000000341970,0.105071724027076,0.104279639217561,0.162209900903022,0.158110166412629,0.190687780486458,0.187246085963653,0.152656468472185,0.149878630531281,4.552343906666667,1.281132838666667,0.791874984000000,1.206380225333333,1.093129349333333,1.418882167694633,1.417806771081795,0.791874984000000,0.791874984000000,1.437580990900577,1.433363483973512,1.216112714198404,1.214348413018436,2.522617224336536,0.176294495590456,0.072600333228801,0.172982967141282,0.736123755074269,-179.535953421972067,-95.642970508553262,-32.284539224360600,-80.078226580875096,65.735826580875113,-99.318342122094293,0.101995931291400,0.086125605948522,0.084852813742386,0.030892285984260,6.766963283418002,9.426928138245476,7.754647485984344,1.690359995945985,1.690359995945769,8.708025067899380,0.044730068397646,0.043815563395558,0.117058352084922,0.112258383922473,0.019502878608595,0.018467912112503,0.057110599406102,0.054804307083722,0.013671854285726,0.117083757458853,0.089412946589368,0.140494737845815,0.183182526738043,0.089412946589368,0.184597920862573,0.181992504431884,0.089412946589368,0.183107796451940,0.114398933741518,0.151733853436273,0.150838629801381,0.013578585885547,0.033819013807240,0.014651865256381,0.032424691434317,0.016835052271277,8.462715718283576,1260.464046578027819,1344.357029491446610,1047.715460775639258,-80.078226580875096,65.735826580875113,980.681657877905650,264.260330811834137,483.281502644509601,407.094992564634595,-229.338171954393601,-84.661392890439402
177.000000000000000,27.263205457089551,0.794333333333333,41500.000000000000000,4.586399999999999,1.196250000000000,0.719200000000000,1.096800000000000,41500.000000000341970,0.079556625808745,0.079300836950699,0.101420450549259,0.100849119398322,0.171003145282973,0.168555168218181,0.117326740546992,0.116235041522401,4.564453240000000,1.202734401333333,0.747578118666667,1.133138024000000,1.027816848000000,1.298371096309040,1.298063953922502,0.747578118666667,0.747578118666667,1.326966052117516,1.324189694388625,1.124305089031074,1.123277255659265,2.536361443656629,0.150295594615764,0.066359769480246,0.149026682856961,0.725510872652400,-164.222624741129039,-82.468799999999987,-16.734537594256039,-78.869060775639412,65.735826580875113,-85.161060510543592,0.051265241636025,0.057417070632348,,0.038214307966171,2.113281202510386,5.859089547525857,4.473733271881887,7.754647485984296,1.690359995945769,4.817714643953301,0.008209824958079,0.008135260893711,0.023490065054427,0.023142698106225,0.002819472062458,0.002700141633742,0.007407489999276,0.007271919917740,0.003197382046862,0.027974300444019,0.042934846231914,0.035492676650186,0.028740648916093,0.042934846231914,0.044410928929056,0.028736542734226,0.042934846231914,0.044201879700243,0.020849103199038,0.020772074790986,0.020727725621843,0.004751333473479,0.011457006060849,0.006387965587892,0.018039217543323,0.005238292668043,8.477582789179102,1275.777375258870961,1357.531199999999899,1063.265462405743847,-78.869060775639412,65.735826580875113,994.838939489456379,154.163825811621791,435.813266408367781,389.090625615725003,-287.649730404006732,-47.247988019921422
178.000000000000000,27.278101679104481,0.764333333333333,41500.000000000000000,4.596200000000000,1.200600000000000,0.772366666666667,1.100800000000000,41500.000000000341970,0.090276119055634,0.089809758422449,0.091454700794284,0.090734711253209,0.150746122878679,0.148845212439724,0.110825647576199,0.109796560705127,4.572265640000000,1.144140644000000,0.739179681333333,1.072037752000000,0.985119359111111,1.245664997634375,1.245157068399518,0.739179681333333,0.739179681333333,1.172910171591928,1.172028969436168,1.052584950186545,1.052121906389673,2.542720390289915,0.137799992489170,0.064909324643608,0.130997060252383,0.719106691918769,-162.792000000000030,-81.284753421972042,-20.320137594256067,-80.076662405743932,60.955199999999991,-85.139754817603844,0.008202438661764,0.060298618005169,0.091871214207716,0.033501243758006,2.928108102939322,6.766963283418110,4.473733271881887,4.473733271881887,0.000000000000000,5.373954558537323,0.032842043773786,0.032357968778965,0.058528118973705,0.057456371295612,0.038755663791499,0.037386723352238,0.042317332941260,0.041348407739686,0.004133835237936,0.081486570759849,0.063780197718080,0.153911326721767,0.052885926505525,0.063780197718080,0.242545540440467,0.053360523776409,0.063780197718080,0.241736848326538,0.097158705103182,0.116984380418185,0.116885176155688,0.005429190096852,0.020747126011870,0.012337754482603,0.028109262677975,0.013944659560778,8.492479011194032,1277.208000000000084,1358.715246578027973,1059.679862405743961,-80.076662405743932,60.955199999999991,994.860245182396397,273.755817104189191,435.888428428668703,402.881741488912724,-171.892823165244863,-29.462759803368957
179.000000000000000,27.292968750000000,0.672666666666667,41500.000000000000000,4.589666666666667,1.180300000000000,0.788800000000000,1.076000000000000,41500.000000000341970,0.113863676500814,0.112996589264187,0.158328899549725,0.156248858723359,0.173387013575837,0.170716732869116,0.148526529875459,0.146654060285554,4.572656266666667,1.126015644000000,0.734921885333333,1.044661442666667,0.968532990666667,1.202579432761629,1.202223196615932,0.734921885333333,0.734921885333333,1.167622643053851,1.165826889806845,1.035041320382938,1.034323990585370,2.544598678449383,0.137630518328344,0.064573164439454,0.127576346238687,0.718594676863967,-152.749050381020254,-66.917203171738493,-5.969906465891171,-83.665388712956599,62.151788712956630,-71.452098852600699,0.093026286607604,0.115854909261541,0.125727323999201,0.026857649437978,5.007328718691256,8.957731794196697,6.098663843077323,3.381271832862176,3.381271832862176,7.533533117992001,0.034504272985427,0.033746333339268,0.029368914907020,0.028181428446402,0.027764289114029,0.026637089131456,0.010433722169904,0.010256251615480,0.008203100000203,0.178058088419870,0.125532734567476,0.123868384017014,0.243685800742430,0.125532734567476,0.217158916622606,0.243320148533919,0.125532734567476,0.215866708370900,0.141840682111955,0.190310695075101,0.189904974353614,0.007847349110839,0.041771418169398,0.023495318858737,0.036377351379459,0.023376523205727,8.507346082089551,1287.250949618979803,1373.082796828261507,1074.030093534108801,-83.665388712956599,62.151788712956630,1008.547901147399216,405.935172725636221,422.937270026588521,322.270847378858889,-32.146177036077006,-108.518292665826962
180.000000000000000,27.307864972014929,0.566000000000000,41500.000000000000000,4.596200000000000,1.109733333333334,0.728866666666667,1.052000000000000,41500.000000000341970,0.113902123789332,0.113051925720574,0.071129335154950,0.070806814759844,0.163732619067053,0.161486069838034,0.116254692670445,0.115114936772818,4.574999960000000,1.085195286666667,0.714531262666667,1.016080694666667,0.938602414666667,1.208095112090161,1.207187711053493,0.714531262666667,0.714531262666667,1.120800610792573,1.119648091714215,1.014475661849800,1.013789021811458,2.544529253364587,0.122389977794403,0.059499792649384,0.110814249218598,0.709308318256743,-152.996753421972045,-68.126400000000004,-10.756799999999998,-83.665388712956599,57.369599999999991,-73.443575591009321,0.064216067563604,0.021376232907913,0.037283776632739,0.084480767041972,6.766963283418056,8.795845666513609,8.795845666513568,3.381271832862176,0.000000000000000,8.421869355991205,0.032205201315655,0.031502138075063,0.044409302324982,0.043994963664845,0.024605005702093,0.023562704567850,0.033142538155789,0.032433527693228,0.002706294746106,0.033152526493328,0.044778595347229,0.061985511791302,0.004623890179174,0.044778595347229,0.151508731235942,0.004936007470803,0.044778595347229,0.150509983156107,0.046024581999342,0.064594369753481,0.064508828088885,0.002955577496223,0.010569675642544,0.008320649978636,0.005564376578640,0.005425437462340,8.522242304104481,1287.003246578027984,1371.873599999999897,1069.243199999999888,-83.665388712956599,57.369599999999991,1006.556424408990779,506.070929832370894,377.402640218191664,144.107801817612199,118.651030207648560,-245.140031346166523
181.000000000000000,27.322761194029852,0.411000000000000,41500.000000000000000,4.592933333333334,0.916400000000000,0.728866666666667,0.966400000000000,41500.000000000341970,0.117497928574015,0.116674827022371,0.050496163494211,0.050415190264097,0.169984784078100,0.167553387827135,0.112659625382109,0.111547801704535,4.572526026666666,1.032656261333333,0.731914026666667,0.954166624000000,0.906245637333333,1.153966010569627,1.153116267181009,0.731914026666667,0.731914026666667,0.954166624000000,0.954166624000000,0.946682220412098,0.946398972615892,2.543144588159802,0.114893039162831,0.062610487065559,0.097147587145082,0.704448925383319,-147.490216017647128,-62.156493534108805,-9.563337594256041,-83.662262405743931,51.394988712956611,-68.966280341123181,0.036910973977938,0.046880841858198,0.050476132973912,0.019052558883258,3.005815338487636,6.098663843077323,4.473733271881887,4.473733271881887,3.381271832862176,5.257264401786643,0.013368083675097,0.013093008043640,0.018641295444601,0.018575832465547,0.013159162531554,0.012599724496898,0.006015362389601,0.005904842108020,0.001926815131489,0.024334121229995,0.018440693858438,0.065613547997364,0.029058702077042,0.018440693858438,0.065613547997364,0.028919270737681,0.018440693858438,0.065613547997364,0.019174526701958,0.023815793573180,0.023719902042273,0.002058470896502,0.004648888240292,0.002818728393819,0.010017431169077,0.001763120280732,8.537138526119403,1292.509783982352928,1377.843506465891096,1070.436662405744073,-83.662262405743931,51.394988712956611,1011.033719658876748,586.536783704628760,316.353161124745384,13.470236909881351,263.056411801509057,-302.719328137764478
182.000000000000000,27.337657416044777,0.382333333333333,41500.000000000000000,4.592933333333334,0.892233333333333,0.667000000000000,0.817600000000000,41500.000000000341970,0.108375167044046,0.107716580886415,0.071232043185357,0.070935863663853,0.131299114070544,0.130138911939757,0.103635441433316,0.102930452163342,4.568880266666667,0.843515625333333,0.623124994666667,0.792122401333333,0.752921007111111,0.843515625333333,0.843515625333333,0.623124994666667,0.623124994666667,0.792122401333333,0.792122401333333,0.752921007111111,0.752921007111111,2.539804933999414,0.082617356822931,0.044858039083144,0.073899163651190,0.685294873389170,-150.841737594256074,-65.749996828261473,-15.543693534108796,-84.857811287043361,50.198399999999992,-73.240296990855910,0.071644283326259,0.060900000000000,0.146386884658428,0.051694616096198,4.473733271881806,8.957731794196738,6.098663843077323,3.381271832862284,2.928108102939447,7.540551650530614,0.016146187335588,0.015855489024138,0.041828843222324,0.041529634298877,0.018240660016402,0.017740069845635,0.017481620408347,0.017271733439186,0.000813063512731,0.124004592435992,0.087661608785963,0.158537400104658,0.124004592435992,0.087661608785963,0.158537400104658,0.124004592435992,0.087661608785963,0.158537400104658,0.122485201224684,0.122485201224684,0.122485201224684,0.000583886011502,0.023441706043435,0.014162631342086,0.027432415626047,0.016212441006635,8.552034748134329,1289.158262405743926,1374.250003171738626,1064.456306465891203,-84.857811287043361,50.198399999999992,1006.759703009144005,627.193960947071901,286.207249383631279,-52.359476810881461,332.409787775786754,-342.955885248572258
183.000000000000000,27.352553638059700,0.341333333333333,41500.000000000000000,4.592933333333334,0.952166666666667,0.716300000000000,0.807600000000000,41500.000000000341970,0.129478084776044,0.128380924010155,0.082605246098184,0.082284383477983,0.145659477048732,0.144067239562972,0.119247602640986,0.118244182350370,4.566406386666666,0.951953130666666,0.664843760000000,0.872558604000000,0.829785164888889,0.996318730341547,0.995942288961761,0.664843760000000,0.664843760000000,0.872558604000000,0.872558604000000,0.844573698113849,0.844448217653920,2.537358078758019,0.100350982390871,0.051068508804638,0.086490865549301,0.693817108875707,-146.774877652430689,-58.570893534108805,-9.572753421972038,-87.249426580875095,50.198399999999992,-66.767313958368220,0.095758567936939,0.073821947955876,0.025455844122716,0.021455380055672,2.369343747688564,6.098663843077323,6.766963283418056,1.690359995945769,0.000000000000000,5.926664299593633,0.014313637029689,0.013966237284881,0.022844864926560,0.022639245453124,0.022416530477974,0.021658668534757,0.017023970743929,0.016675300128637,0.003197333179344,0.060862227222161,0.027540907106313,0.031227403600760,0.134262672024293,0.027540907106313,0.031227403600760,0.133623586948529,0.027540907106313,0.031227403600760,0.033573849076281,0.056269570785563,0.056066419678283,0.000976415727933,0.008636467306197,0.004630492494953,0.003092047163624,0.003791727287343,8.566930970149251,1293.225122347569368,1381.429106465891209,1070.427246578027962,-87.249426580875095,50.198399999999992,1013.232686041631609,618.113343673790951,307.263300344700838,-25.281667967306021,303.299186811505365,-341.403546124271998
184.000000000000000,27.392461520522389,0.241333333333333,41500.000000000000000,4.586400000000000,0.810066666666667,0.617700000000000,0.684000000000000,41500.000000000341970,0.099457656394125,0.098944760791875,0.060644087589097,0.060503857456368,0.105099900294504,0.104471716771135,0.088400548092575,0.087973445006459,4.560026280000000,0.831562512000000,0.604804654666667,0.683691397333333,0.706686188000000,0.831562512000000,0.831562512000000,0.604804654666667,0.604804654666667,0.683691397333333,0.683691397333333,0.706686188000000,0.706686188000000,2.529575517498780,0.079837849976127,0.042094660367907,0.055436414503469,0.676736110586571,-131.465906465891209,-38.221206708042217,4.794796828261497,-93.211460775639395,43.027199999999993,-48.719602555446585,0.051984741351028,0.012303657992646,0.061094025894518,0.045003703551300,6.098663843077323,11.863639299250099,8.957731794196697,7.754647485984344,2.928108102939322,10.425973923385964,0.015898721464470,0.015661337296402,0.022501116550752,0.022389110076963,0.022726258549873,0.022356015779206,0.017847636741353,0.017630170621150,0.003608346806614,0.085434714301707,0.014810685848179,0.027396549160207,0.085434714301707,0.014810685848179,0.027396549160207,0.085434714301707,0.014810685848179,0.027396549160207,0.033380955013440,0.033380955013440,0.033380955013440,0.002330422809107,0.015093916799623,0.002300317215137,0.004847105475759,0.004673981115585,8.606838852611940,1308.534093534108706,1401.778793291957754,1084.794796828261497,-93.211460775639395,43.027199999999993,1031.280397444553500,525.605270474507051,309.500648226388876,76.739613632114924,210.358564406306414,-235.248405345797352
185.000000000000000,27.432369402985081,0.169000000000000,41500.000000000000000,4.573333333333333,0.707600000000000,0.503633333333333,0.486400000000000,41500.000000000341970,0.109438070949034,0.108746733851355,0.078230633594638,0.077988734280993,0.085102333308813,0.084758436394617,0.090923679284161,0.090497968175655,4.548567906666666,0.607499993333333,0.436992200000000,0.468652324000000,0.504381505777778,0.607499993333333,0.607499993333333,0.436992200000000,0.436992200000000,0.468652324000000,0.468652324000000,0.504381505777778,0.504381505777778,2.518538877178237,0.041768209717025,0.021306601547832,0.026063235249975,0.651919230923267,-118.324799999999996,-19.124588712956609,19.123026580875120,-99.201773419124862,38.246573419124900,-31.877702395421750,0.040288087569404,0.033486315612998,0.047355675478236,0.016093476939431,2.928108102939447,3.381271832862176,1.690359995945769,1.690359995945985,1.690359995945985,2.701323285349955,0.019783488869574,0.019423059305632,0.006791872554152,0.006727087259881,0.021015730663130,0.020775779581177,0.008980011598692,0.008850978311530,0.005528926949538,0.037762192623038,0.031794558411015,0.052326176949645,0.037762192623038,0.031794558411015,0.052326176949645,0.037762192623038,0.031794558411015,0.052326176949645,0.032209407452386,0.032209407452386,0.032209407452386,0.002103450641977,0.005719093949500,0.003289061334100,0.005790490226499,0.002471085820854,8.646746735074629,1321.675199999999904,1420.875411287043107,1099.123026580875148,-99.201773419124862,38.246573419124900,1048.122297604578307,503.056618057507876,277.828438192420435,75.185724066601324,220.508619370743645,-204.647666119337799
186.000000000000000,27.472277285447763,0.124000000000000,41500.000000000000000,4.570066666666666,0.516200000000000,0.423400000000000,0.435200000000000,41500.000000000341970,0.072721259523572,0.072523582298102,0.077257631633987,0.077007051683180,0.066810708443931,0.066624829814029,0.072263199867163,0.072051821265104,4.539583480000000,0.535625010666667,0.420507802666667,0.423502586666667,0.459878466666667,0.535625010666667,0.535625010666667,0.420507802666667,0.420507802666667,0.423502586666667,0.423502586666667,0.459878466666667,0.459878466666667,2.508883891516680,0.033150724851715,0.019635240600811,0.021078842500792,0.645687174867500,-112.347062405743955,-15.526446578027929,21.527739224360573,-96.811199999999957,37.051026580875089,-28.578441021262648,0.046671083124350,0.026100000000000,0.033969397992899,0.003000000000000,4.473733271881887,6.766963283418056,7.754647485984344,2.928108102939322,1.690359995945769,6.925977430389939,0.009293062436561,0.009221241495398,0.016397396391721,0.016236850479197,0.023034632571557,0.022845580798261,0.015439065242730,0.015303004516424,0.000596690634751,0.063674412840690,0.056185538625564,0.054878160689058,0.063674412840690,0.056185538625564,0.054878160689058,0.063674412840690,0.056185538625564,0.054878160689058,0.058136507951623,0.058136507951623,0.058136507951623,0.003450838938779,0.007747776266460,0.005349519926761,0.005494873032651,0.005374173499226,8.686654617537314,1327.652937594255945,1424.473553421972156,1101.527739224360630,-96.811199999999957,37.051026580875089,1051.421558978737266,484.177282254181591,269.226329298846395,99.260140066413442,210.223569796872226,-171.684616230546851
187.000000000000000,27.552151352611940,0.077333333333333,41500.000000000000000,4.557000000000000,0.410833333333333,0.328666666666667,0.276800000000000,41500.000000000341970,0.042970397413217,0.042925034060141,0.078933788061789,0.078679867754255,0.145146290350041,0.142245042128325,0.089016825275016,0.087949981314240,4.530598933333334,0.388749998666667,0.324882802666667,0.260904948266667,0.324845916533333,0.388749998666667,0.388749998666667,0.324882802666667,0.324882802666667,0.260904948266667,0.260904948266667,0.324845916533333,0.324845916533333,2.495683523261532,0.017276591570654,0.011433273331445,0.007998063414968,0.633097862894650,-83.741982146090933,17.757686192602733,44.206303998105433,-99.201773419124862,26.300493534108824,0.259430408401158,0.020368930588849,0.006697263122600,0.054587910749542,0.003511884584284,13.886216722842557,18.400936579336875,13.245645487060182,1.690359995945985,6.098663843077323,15.908546817625243,0.011774221944964,0.011743896877643,0.010996906803190,0.010902087211087,0.096475361976041,0.092172982037450,0.031120491410083,0.029719709994254,0.003712712974919,0.080154214195517,0.050608505453901,0.092571455588825,0.080154214195517,0.050608505453901,0.092571455588825,0.080154214195517,0.050608505453901,0.092571455588825,0.073854244414948,0.073854244414948,0.073854244414948,0.003509982756749,0.007355424381865,0.003765366696563,0.005331168331104,0.004073720025008,8.766528684701491,1356.258017853908996,1457.757686192602705,1124.206303998105568,-99.201773419124862,26.300493534108824,1080.259430408401158,437.064532753149308,255.594320730373511,128.726835733425105,177.542388414957628,-128.215529133254762
188.000000000000000,27.632025419776124,0.054333333333333,41500.000000000000000,4.537400000000000,0.271633333333333,0.248433333333333,0.140000000000000,41500.000000000341970,0.073528520017866,0.073291505880841,0.051003975933911,0.050912031180432,0.229490226145126,0.222922228410568,0.118007574032301,0.115708588490614,4.518489333333334,0.265468753333333,0.243476568400000,0.146614587733333,0.218519969822222,0.265468753333333,0.265468753333333,0.243476568400000,0.243476568400000,0.146614587733333,0.146614587733333,0.218519969822222,0.218519969822222,2.484810581714324,0.007329773172268,0.005944943182097,0.002084134921495,0.625042358247546,-64.613204921837635,28.684799999999999,45.392406708042216,-93.225599999999957,17.927999999999997,8.191263276560562,0.032336408788444,0.004429823171791,0.004995998398719,0.001527525231652,16.383928392886595,14.698601002084390,11.863639299250099,2.928108102939322,2.928108102939447,13.819983908584067,0.023323587584803,0.023135247071977,0.023350322858005,0.023271958313341,0.062388196921308,0.058321600935304,0.035188149567050,0.033772091558691,0.003712755061425,0.033549465717388,0.021548592169882,0.032379546452885,0.033549465717388,0.021548592169882,0.032379546452885,0.033549465717388,0.021548592169882,0.032379546452885,0.028302170181093,0.028302170181093,0.028302170181093,0.002276349167473,0.002098747432223,0.001095405435171,0.001104772526450,0.001558036528167,8.846402751865675,1375.386795078162322,1468.684799999999996,1125.392406708042017,-93.225599999999957,17.927999999999997,1088.191263276560903,391.110319762532527,234.421355390581084,168.798611339704621,154.308190959787908,-67.349099930319824
189.000000000000000,27.711899486940300,0.045333333333333,41500.000000000000000,4.530866666666666,0.189466666666667,0.182700000000000,0.060000000000000,41500.000000000341970,0.142244380304646,0.140753396996354,0.045189954774134,0.045125768440965,0.843930475825829,0.561379528423764,0.343788270301537,0.249086231287027,4.514843600000000,0.182539069733333,0.196328131866667,0.080696614533333,0.153187938711111,0.182539069733333,0.182539069733333,0.196328131866667,0.196328131866667,0.080696614533333,0.080696614533333,0.153187938711111,0.153187938711111,2.478354980766997,0.003068071380678,0.003758029022732,0.000586475219579,0.621441889097497,22.699148611308800,46.612799999999993,43.027199999999993,-24.520775910345090,-3.585599999999999,37.518433305189092,0.004429823171791,,,0.006658328118479,10.302311643724131,0.000000000000000,2.928108102939322,10.406620156657301,2.928108102939197,3.080912633394727,0.023550004145384,0.022894898844039,0.019335180718567,0.019258583835082,0.666990401270285,0.250067658689588,0.234251548823145,0.095150074235437,0.003847118190230,0.019139404656920,0.022607588590112,0.020361347543026,0.019139404656920,0.022607588590112,0.020361347543026,0.019139404656920,0.022607588590112,0.020361347543026,0.018154273865671,0.018154273865671,0.018154273865671,0.001206189363748,0.000819280985549,0.000979854181615,0.000253029894843,0.000644641163928,8.926276819029852,1462.699148611308829,1486.612800000000107,1123.027199999999993,-24.520775910345090,-3.585599999999999,1117.518433305189092,347.731006363566848,223.197688078815190,212.453417077841550,123.619434794735085,-12.504232872593896
190.000000000000000,27.791744402985085,0.036000000000000,41500.000000000000000,4.522700000000000,0.152250000000000,0.176900000000000,0.133200000000000,41500.000000000341970,0.238367534560338,0.231234228893733,0.085633471294288,0.085188407186756,0.226772631075008,0.219737710425254,0.183591212309878,0.178720115501914,4.503255120000000,0.133398438133333,0.157812496400000,0.117610677733333,0.136273870755555,0.133398438133333,0.133398438133333,0.157812496400000,0.157812496400000,0.117610677733333,0.117610677733333,0.136273870755555,0.136273870755555,2.466948506044728,0.001241743477889,0.002309536175461,0.001433538836065,0.617983331133536,83.662262405743945,60.955199999999991,31.124578537012841,20.320137594256039,-31.086353421972063,58.693811834948150,0.006151828996323,0.020506096654410,0.015273506473629,0.000000000000000,4.473733271881887,5.859089547525857,12.223373894213839,4.473733271881887,6.766963283418056,6.038591311411300,0.055370760297305,0.050849934716299,0.038230747906581,0.037681874449301,0.082390966426318,0.075076372785370,0.036101401526480,0.033537280339206,0.001626312771394,0.015913499217081,0.030812140034725,0.012647269089731,0.015913499217081,0.030812140034725,0.012647269089731,0.015913499217081,0.030812140034725,0.012647269089731,0.018963684634294,0.018963684634294,0.018963684634294,0.001047935822074,0.000450397785760,0.001109256552384,0.000291112622944,0.000193730019112,9.006121735074636,1523.662262405743832,1500.955200000000104,1111.124578537012894,20.320137594256039,-31.086353421972063,1138.693811834948292,310.844055920801111,221.571117239996966,238.467218310813195,89.181726577192634,14.800614932780364
191.000000000000000,27.871589319029852,0.034666666666667,41500.000000000000000,4.532500000000000,0.165300000000000,0.140650000000000,0.150000000000000,41500.000000000341970,0.150839918345079,0.149046297203529,0.087330101670154,0.086899601483515,0.161983257954924,0.159341377450186,0.133384425990052,0.131762425379077,4.499999960000000,0.132499999466667,0.122929687200000,0.166210933200000,0.140546873288889,0.132499999466667,0.132499999466667,0.122929687200000,0.122929687200000,0.166210933200000,0.166210933200000,0.140546873288889,0.140546873288889,2.462904128995207,0.001289778223575,0.001205676057344,0.002900020032910,0.617074900827259,107.567999999999984,60.839700696031628,1.201293534108828,46.660589099251041,-63.267617853909030,57.262860253455074,0.000000000000000,0.010253048327205,0.005091168824543,0.000577350269190,2.928108102939322,15.562933579180031,6.098663843077262,13.462457691759532,13.886216722842583,8.982365797361204,0.026983466245888,0.026005763026803,0.033043726822296,0.032578895754985,0.062732289413304,0.060733865736844,0.002107565708830,0.001952554427278,0.000390680000000,0.018361575030630,0.016699526590057,0.038495513710750,0.018361575030630,0.016699526590057,0.038495513710750,0.018361575030630,0.016699526590057,0.038495513710750,0.012879483657624,0.012879483657624,0.012879483657624,0.002104855764235,0.000463136747760,0.000348314584976,0.001525338364758,0.000213129212040,9.085966651119405,1547.567999999999984,1500.839700696031514,1081.201293534108800,46.660589099251041,-63.267617853909037,1137.262860253455074,271.464650726777109,214.590959978959290,263.543918415764892,57.037783784606049,46.989744811797053
192.000000000000000,27.951434235074625,0.033000000000000,41500.000000000000000,4.524333333333334,0.178833333333333,0.190433333333333,0.180800000000000,41500.000000000341970,0.141626706132579,0.139488986712835,0.022402213571588,0.022396550274130,0.122508320773922,0.121506223629370,0.095512413492696,0.094463920205445,4.496093640000001,0.154257812666667,0.145898437866667,0.188639327733333,0.162931859422222,0.154257812666667,0.154257812666667,0.145898437866667,0.145898437866667,0.188639327733333,0.188639327733333,0.162931859422222,0.162931859422222,2.456596497619744,0.001988734136133,0.001948823094418,0.003659777547060,0.616048458099339,138.413785828480826,77.681906465891188,26.260040980136463,62.150226580875085,-48.773425119997938,81.081454934288388,0.018644391471253,0.012073662796904,0.027608694282780,0.000000000000000,5.648330103086337,6.098663843077323,19.182679282614306,1.690359995945769,22.578162332255115,4.979296145090342,0.071398769323322,0.068602105998213,0.001409381613941,0.001408349221496,0.027559506209855,0.026867120900061,0.020116737509088,0.019272239024691,0.002029824982800,0.025619969035479,0.042532442763583,0.025812548384871,0.025619969035479,0.042532442763583,0.025812548384871,0.025619969035479,0.042532442763583,0.025812548384871,0.021567520113567,0.021567520113567,0.021567520113567,0.001247900122146,0.000814038507567,0.001139975542427,0.001106589026037,0.000410964386753,9.165811567164177,1578.413785828480968,1517.681906465891188,1106.260040980136409,62.150226580875085,-48.773425119997938,1161.081454934288331,240.088777724247848,219.485843076448873,281.169155024202098,20.030703484972648,60.602107180681180
193.000000000000000,28.031279151119403,0.024666666666667,41500.000000000000000,4.514533333333334,0.158533333333333,0.175450000000000,0.182400000000000,41500.000000000341970,0.162695801378565,0.160574337417887,0.061024592238790,0.060901168507766,0.102042489394475,0.101499063828336,0.108587627670610,0.107658189917997,4.489843693333333,0.144140623466667,0.181132810533333,0.177376322933333,0.167549918977778,0.144140623466667,0.144140623466667,0.181132810533333,0.181132810533333,0.177376322933333,0.177376322933333,0.167549918977778,0.167549918977778,2.451565425310082,0.001545368849899,0.003025355061927,0.003180573562928,0.614829180696209,143.423999999999978,92.040051388691154,68.441891368313577,51.388715574170220,-23.864180787621365,100.522416588491183,0.008371578903250,0.002050609665441,0.010182337649086,0.006350852961086,2.928108102939322,10.302311643724131,24.232683761428675,7.375343929368610,14.797040364760807,12.649367637453144,0.008096542449264,0.007782365649119,0.012690844835100,0.012610985328896,0.012675486868738,0.012467707548942,0.001960827776290,0.001933775143648,0.000390620008362,0.007042960850869,0.019536363198794,0.010431570175982,0.007042960850869,0.019536363198794,0.010431570175982,0.007042960850869,0.019536363198794,0.010431570175982,0.002852444385030,0.002852444385030,0.002852444385030,0.001516187194071,0.000267682774730,0.000709603731686,0.000391157461769,0.000460546437725,9.245656483208954,1583.423999999999978,1532.040051388691154,1148.441891368313691,51.388715574170227,-23.864180787621365,1180.522416588491296,213.421504981830395,221.144780632550493,291.998429979867979,-9.388964276902140,69.629278019946355
194.000000000000000,28.111153218283579,0.018666666666667,41500.000000000000000,4.504733333333333,0.126633333333333,0.225233333333333,0.189600000000000,41500.000000000341970,0.208350543433507,0.193048130074211,0.070965069097722,0.070760067917757,0.083927568638174,0.083615367647031,0.121081060389801,0.115807855212999,4.484635333333333,0.105312500000000,0.204726559600000,0.190169267866667,0.166736109155556,0.105312500000000,0.105312500000000,0.204726559600000,0.204726559600000,0.190169267866667,0.190169267866667,0.166736109155556,0.166736109155556,2.444134872050892,0.000742030918148,0.004003322503161,0.003792292411641,0.613168129470961,146.294624741129041,121.910399999999981,118.475843524612458,25.099200000000000,-5.064556812295848,128.647266864584708,0.010979222801880,0.006697263122600,0.027678150227210,0.000577350269190,2.113281202510386,5.859089547525920,32.760208001088976,2.928108102939447,29.352202898873450,13.010764623622103,0.229727532195148,0.203712266415099,0.019297576276103,0.019134052213632,0.014906709825777,0.014753032963151,0.078618097009839,0.069972862373594,0.001478926846782,0.030885594815977,0.024165915190873,0.029200409543447,0.030885594815977,0.024165915190873,0.029200409543447,0.030885594815977,0.024165915190873,0.029200409543447,0.016288634949413,0.016288634949413,0.016288634949413,0.000531090214590,0.000557459610583,0.001056322925971,0.001235403416015,0.000303234455832,9.325530550373131,1586.294624741128928,1561.910399999999981,1198.475843524612628,25.099200000000000,-5.064556812295848,1208.647266864584708,181.877438586650896,197.290801046859997,301.601405294058168,-16.279232408440585,103.651516980307605
195.000000000000000,28.191027285447760,0.017333333333333,41500.000000000000000,4.511266666666667,0.104400000000000,0.214600000000000,0.208800000000000,41500.000000000341970,0.200933197662410,0.195479205753823,0.074738165330710,0.074514500586505,0.094885643047734,0.094455831193002,0.123519002013618,0.121483179177777,4.480468613333334,0.094687499200000,0.208164058400000,0.201888020800000,0.168246526133333,0.094687499200000,0.094687499200000,0.208164058400000,0.208164058400000,0.201888020800000,0.201888020800000,0.168246526133333,0.168246526133333,2.440574767810415,0.000504083762183,0.004154032322373,0.004216582412908,0.612362366576970,146.783711918366748,135.528779514663938,-179.230698089078430,10.752105425326420,45.441897472462642,154.003916503980577,0.017640011337865,0.023018036406262,0.024357339756221,0.000577350269190,6.453624913833981,6.761145288338645,21.598020005603328,5.073288168445349,16.205118367410471,9.789441851240721,0.094081864915780,0.089294496251865,0.014725405110026,0.014605549143076,0.007772420204627,0.007672502971074,0.036210745623222,0.034548097236543,0.003197399150643,0.016899803568917,0.022596940486612,0.016351014921611,0.016899803568917,0.022596940486612,0.016351014921611,0.016899803568917,0.022596940486612,0.016351014921611,0.017342470219287,0.017342470219287,0.017342470219287,0.000719582877117,0.000276221992029,0.001022833199628,0.000631604705168,0.000630801749218,9.405404617537313,1586.783711918366635,1575.528779514663938,1260.769301910921513,10.752105425326420,45.441897472462642,1234.003916503980463,149.660182214318411,170.136266468129179,303.211373668818851,-19.857310691142519,134.395529094179665
196.000000000000000,28.270901352611940,0.016000000000000,41500.000000000000000,4.498200000000000,0.145000000000000,0.236833333333333,0.206400000000000,41500.000000000341970,0.122259271698412,0.121144648661202,0.091421515585063,0.091033196095659,0.057596736142063,0.057494054312130,0.090425841141846,0.089890633022997,4.479296746666667,0.128085934800000,0.218164047333333,0.179166678933333,0.175138887022222,0.128085934800000,0.128085934800000,0.218164047333333,0.218164047333333,0.179166678933333,0.179166678933333,0.175138887022222,0.175138887022222,2.435719685516656,0.001187429589488,0.004532605935925,0.003370454525921,0.611202543891998,131.954476022702636,143.203677926885803,-160.390446578027934,-10.756799999999998,54.979026580875122,157.338946539197309,0.019016571720476,0.009322195735627,0.010182337649086,0.000000000000000,6.756039259545624,7.447746279208199,6.766963283418110,2.928108102939322,1.690359995945769,6.861010090773332,0.041411055926643,0.040333506266502,0.009793281789915,0.009668463071733,0.011274785199854,0.011215331273405,0.013550950150329,0.013168498580494,0.000781220004181,0.023568675834460,0.010573087393725,0.018135246454356,0.023568675834460,0.010573087393725,0.018135246454356,0.023568675834460,0.010573087393725,0.018135246454356,0.014075933776903,0.014075933776903,0.014075933776903,0.000732235327724,0.000516628456120,0.000483528418240,0.000759370033341,0.000520679570301,9.485278684701491,1571.954476022702693,1583.203677926885803,1279.609553421971896,-10.756799999999998,54.979026580875122,1237.338946539197195,120.365400395014163,150.837674243201036,303.543525058696105,-30.136057499210619,154.380470351195726
197.000000000000000,28.350804570895523,0.015000000000000,41500.000000000000000,4.512900000000000,0.165300000000000,0.242150000000000,0.226800000000000,41500.000000000341970,0.100726278195406,0.099825256762777,0.072515419658692,0.072312351708368,0.054867750472006,0.054767426962894,0.076036482775368,0.075635011811347,4.471484333333333,0.143828121600000,0.224453099600000,0.214388023066667,0.194223081422222,0.143828121600000,0.143828121600000,0.224453099600000,0.224453099600000,0.214388023066667,0.214388023066667,0.194223081422222,0.194223081422222,2.430396463733969,0.001613119244784,0.004914497815258,0.004890457072398,0.610453634466602,144.625293534108778,162.306497739020188,-121.948291133931036,-19.129293534108825,74.096306465891189,179.103685620201986,0.024607315985292,0.002050609665441,0.032244069222107,0.000000000000000,6.098663843077262,5.445132389649635,10.161519765021255,6.098663843077262,6.098663843077323,5.597272693105221,0.061634408957035,0.060426981802920,0.013331911777576,0.013215301338068,0.018691040320469,0.018618457521721,0.018593026412879,0.018176047405733,0.004504854803669,0.005040877965987,0.002205919368850,0.021574805739578,0.005040877965987,0.002205919368850,0.021574805739578,0.005040877965987,0.002205919368850,0.021574805739578,0.009373558749190,0.009373558749190,0.009373558749190,0.002186371676262,0.000155434516668,0.000125039539747,0.001061931857225,0.000869463712589,9.565181902985074,1584.625293534108778,1602.306497739020188,1318.051708866068793,-19.129293534108825,74.096306465891189,1259.103685620201986,92.039880951055238,138.671899412523999,305.831310441466485,-46.346127535542529,167.444643559372651
198.000000000000000,28.430707789179099,0.014000000000000,41500.000000000000000,4.488400000000000,0.198650000000000,0.240700000000000,0.242400000000000,41500.000000000341970,0.072594387817519,0.072398548195882,0.032858564532779,0.032840457024607,0.054868926175438,0.054786281818825,0.053440626175245,0.053341762346438,4.464583173333334,0.181953135733333,0.230507795066667,0.233463573466667,0.215308168088889,0.181953135733333,0.181953135733333,0.230507795066667,0.230507795066667,0.233463573466667,0.233463573466667,0.215308168088889,0.215308168088889,2.425218537049929,0.003059177937503,0.005398018848542,0.005823680566737,0.609874853600678,145.580097488396518,176.173383965814139,-99.211251388691153,-31.073811287043384,83.741982146090947,-170.264047027593932,0.014354267658087,0.035160631393648,0.021331666601557,0.000000000000000,3.097990744490329,5.281110709779208,10.302311643724131,3.381271832862176,13.886216722842583,3.071599589698839,0.008587769408106,0.008519060779647,0.003455392215048,0.003450121122575,0.002086541532370,0.002077255064410,0.002122620514563,0.002099826220017,0.000982993749997,0.032307513594948,0.031543425883732,0.021354028101548,0.032307513594948,0.031543425883732,0.021354028101548,0.032307513594948,0.031543425883732,0.021354028101548,0.025840700115108,0.025840700115108,0.025840700115108,0.001436274748689,0.001341598038781,0.001751181180697,0.001143978947049,0.001181895753191,9.645085121268650,1585.580097488396632,1616.173383965814082,1340.788748611308847,-31.073811287043387,83.741982146090947,1269.735952972406039,50.092298278725139,112.732085340379840,314.675652205090046,-61.176151881705273,201.006674170845429
199.000000000000000,28.510581856343283,0.012333333333333,41500.000000000000000,4.491666666666667,0.205900000000000,0.236350000000000,0.246000000000000,41500.000000000341970,0.087314046335576,0.086980922709920,0.050028214289192,0.049953414779202,0.053049193791141,0.052969506381090,0.063463818138636,0.063301281290071,4.462760320000000,0.179921874800000,0.218593743200000,0.238476563466667,0.212330727155556,0.179921874800000,0.179921874800000,0.218593743200000,0.218593743200000,0.238476563466667,0.238476563466667,0.212330727155556,0.212330727155556,2.420650819046234,0.002937242652523,0.004674605265183,0.006130279518903,0.608598236620711,150.838611287043364,-177.371312302105594,-86.054399999999987,-31.075373419124901,90.824046578027961,-163.044317366868540,0.016404877323528,0.006151828996323,0.025455844122716,0.000577350269190,3.381271832862284,3.767130609098941,5.859089547525920,1.690359995945769,6.766963283418056,3.230900106534601,0.005052533235263,0.004995418205431,0.015556703039559,0.015492497536373,0.009775935443305,0.009730272818182,0.006932513158047,0.006893392685254,0.002004481470705,0.022162488528180,0.012076751390365,0.017500950924536,0.022162488528180,0.012076751390365,0.017500950924536,0.022162488528180,0.012076751390365,0.017500950924536,0.016268503635569,0.016268503635569,0.016268503635569,0.000974462577274,0.000918197328981,0.000489589056907,0.000979879757655,0.000462925612811,9.724959188432834,1590.838611287043250,1622.628687697894293,1353.945600000000013,-31.075373419124901,90.824046578027961,1276.955682633131119,7.351719323560246,90.064659699264666,319.615268685223782,-80.788645633562027,230.095712350950151
200.000000000000000,28.590455923507463,0.010333333333333,41500.000000000000000,4.478600000000000,0.193333333333333,0.185600000000000,0.253200000000000,41500.000000000341970,0.095428741373670,0.094971136379388,0.089790231506664,0.089424948870973,0.039118757314859,0.039083430508374,0.074779243398398,0.074493171919578,4.458333360000000,0.170976561600000,0.170195307600000,0.234863321466667,0.192011730222222,0.170976561600000,0.170976561600000,0.170195307600000,0.170195307600000,0.234863321466667,0.234863321466667,0.192011730222222,0.192011730222222,2.417515365709880,0.002636566656209,0.002628282620206,0.005886413080092,0.607166657016597,152.271108546988785,-166.121646578027907,-52.599953421972060,-40.638188712956605,111.643995143035795,-155.769537285947166,0.031811999832348,0.010456098698845,0.005091168824543,0.000577350269190,2.702089111299032,6.766963283418110,6.766963283418110,3.381271832862284,7.087123122985031,5.369053785940073,0.016982475506061,0.016773680668039,0.007911575594859,0.007817083219929,0.011878978293589,0.011851953662770,0.002414437912432,0.002345297592953,0.001626303163374,0.015733268384000,0.009258799041107,0.019141417101141,0.015733268384000,0.009258799041107,0.019141417101141,0.015733268384000,0.009258799041107,0.019141417101141,0.012160716511698,0.012160716511698,0.012160716511698,0.002003847307933,0.000615805987546,0.000360325371287,0.000979827402505,0.000105663702450,9.804833255597014,1592.271108546988899,1633.878353421972179,1387.400046578027514,-40.638188712956605,111.643995143035795,1284.230462714052919,-32.812343152792891,74.187012710757699,301.971914449874021,-106.276266230058766,231.587758232491723
201.000000000000000,28.670329990671643,0.009000000000000,41500.000000000000000,4.475333333333333,0.220400000000000,0.208800000000000,0.266400000000000,41500.000000000341970,0.080063449229921,0.079788455288770,0.070416903874052,0.070229463048017,0.063361358731203,0.063227779381708,0.071280570611726,0.071081899239498,4.452343813333333,0.199882819066667,0.184257815866667,0.244433609466667,0.209524748133333,0.199882819066667,0.199882819066667,0.184257815866667,0.184257815866667,0.244433609466667,0.244433609466667,0.209524748133333,0.209524748133333,2.411155255562878,0.003877591627578,0.003164949622416,0.006402184845650,0.606149995414630,166.611010799035398,-144.625293534108806,-46.608105425326414,-49.001811287043381,97.995246578027960,-135.933770726887474,0.008700000000000,0.011600000000000,0.006349803146555,0.000000000000000,3.984955717164680,6.098663843077262,5.073288168445422,3.381271832862392,6.766963283418056,5.456150497782591,0.015924988983133,0.015779696893938,0.014206810775136,0.014112519453787,0.010269352303697,0.010202784174444,0.009901723704243,0.009822571731360,0.002174826233917,0.018755990332365,0.016057840046450,0.015545172963569,0.018755990332365,0.016057840046450,0.015545172963569,0.018755990332365,0.016057840046450,0.015545172963569,0.015335396687499,0.015335396687499,0.015335396687499,0.000944120352589,0.000814241648240,0.000686434738059,0.000889764452143,0.000570369196781,9.884707322761194,1606.611010799035512,1655.374706465891222,1393.391894574673643,-49.001811287043381,97.995246578027960,1304.066229273112640,-47.024179674364859,52.523846081481679,270.751304021356191,-99.598766020884440,220.836618986087188
202.000000000000000,28.750204057835820,0.007666666666667,41500.000000000000000,4.478600000000000,0.191400000000000,0.162400000000000,0.246000000000000,41500.000000000341970,0.149002654972474,0.147318794209839,0.086579606494271,0.086019237520487,0.068745928296549,0.068578607404807,0.101442729921098,0.100638879711711,4.451562600000000,0.179531250800000,0.142148437866667,0.222395802666667,0.181358497111111,0.179531250800000,0.179531250800000,0.142148437866667,0.142148437866667,0.222395802666667,0.222395802666667,0.181358497111111,0.181358497111111,2.408069688873866,0.002907341416677,0.001667336435153,0.005226391425629,0.604467689537831,162.548588712956644,-143.906505157020547,-29.878262405743957,-53.783999999999992,112.841617912012680,-139.475569757279885,0.007672678802087,0.015345357604175,0.005091168824543,0.000577350269190,3.381271832862176,5.898384525298658,4.473733271881806,2.928108102939447,9.483866134719451,7.441232205286390,0.019978101105476,0.019305910345403,0.050751103531546,0.049969186751796,0.008912837558838,0.008847867360733,0.020813565314059,0.020348194423941,0.004894460956306,0.011319969318815,0.016389917157619,0.007050437061544,0.011319969318815,0.016389917157619,0.007050437061544,0.011319969318815,0.016389917157619,0.007050437061544,0.010154445063689,0.010154445063689,0.010154445063689,0.000774448274064,0.000474121257873,0.000455637439977,0.000380528510369,0.000421451654689,9.964581389925373,1602.548588712956644,1656.093494842979680,1410.121737594256047,-53.783999999999992,112.841617912012680,1300.524430242720200,-23.595730770666705,43.372032942490478,231.287871251175602,-68.914493172456076,190.616953209690905
203.000000000000000,28.830048973880604,0.006333333333333,41500.000000000000000,4.478600000000000,0.193333333333333,0.121800000000000,0.208800000000000,41500.000000000341970,0.174621932701202,0.171791585713225,0.107594037846730,0.106743006947491,0.084023778001699,0.083716878016834,0.122079916183210,0.120750490225850,4.442838600000000,0.162187499066667,0.101132813200000,0.196614580533333,0.153311630933333,0.162187499066667,0.162187499066667,0.101132813200000,0.101132813200000,0.196614580533333,0.196614580533333,0.153311630933333,0.153311630933333,2.403094036734985,0.002287051966815,0.000729301316206,0.004014646544428,0.602531259140609,166.635105824321499,-140.762700289993433,-9.561773419124876,-53.783999999999992,132.496886192602688,-145.402127802328181,0.021958445603761,0.022649724060129,0.028295582694124,0.000577350269190,12.408719152387178,19.635563678501164,1.690359995945554,8.795845666513568,18.400936579336829,29.552249393167589,0.037279424104819,0.035552913098196,0.047527806413635,0.046686145545834,0.011876159523245,0.011743600088942,0.022888406238788,0.022136892283203,0.001578729670590,0.027173604308613,0.016885170559061,0.022054360618133,0.027173604308613,0.016885170559061,0.022054360618133,0.027173604308613,0.016885170559061,0.022054360618133,0.019583141724463,0.019583141724463,0.019583141724463,0.001180754073916,0.000963717066987,0.000332901971092,0.000954068982064,0.000770234398438,10.044426305970156,1606.635105824321499,1659.237299710006482,1430.438226580875153,-53.783999999999992,132.496886192602688,1294.597872197671677,-7.991203625550042,26.430036958914570,165.431914889442851,-36.566503286286462,141.289371504492578
204.000000000000000,28.909864738805972,0.005000000000000,41500.000000000000000,4.472066666666667,0.172066666666667,0.112133333333333,0.221600000000000,41500.000000000341970,0.136304993381483,0.134925183612252,0.113141786285194,0.112397610136603,0.090789785602492,0.090411046045638,0.113412188423056,0.112577946598164,4.440494853333333,0.173828122400000,0.102695311333333,0.210416642800000,0.162313358844444,0.173828122400000,0.173828122400000,0.102695311333333,0.102695311333333,0.210416642800000,0.210416642800000,0.162313358844444,0.162313358844444,2.399288455099154,0.002677412221984,0.000740950372245,0.004647904520381,0.601838680553441,171.394384636852919,-134.350708002847057,-4.753829491446737,-54.977462405743935,129.560076654483623,-137.297369710427233,0.009322195735627,0.010979222801880,0.013646977687386,0.000000000000000,3.838117216653851,6.321184231576541,9.426928138245438,4.473733271881969,6.457196931869419,5.366169135582855,0.031131587669199,0.030163252359055,0.015854107335263,0.015575033832649,0.008792712416833,0.008685722102201,0.011151622630653,0.010800794952197,0.000596616441387,0.017611425433419,0.010000380173828,0.008536025624875,0.017611425433419,0.010000380173828,0.008536025624875,0.017611425433419,0.010000380173828,0.008536025624875,0.003835027682795,0.003835027682795,0.003835027682795,0.000549730923433,0.000675278139117,0.000181842778927,0.000391946846966,0.000071809438801,10.124242070895528,1611.394384636852919,1665.649291997152886,1435.246170508553405,-54.977462405743935,129.560076654483623,1302.702630289572880,3.700833430439161,8.304852675770235,104.587385796578019,-6.634593449962495,99.933627316830894
205.000000000000000,28.989709654850746,0.004000000000000,41500.000000000000000,4.462266666666666,0.167233333333333,0.094733333333333,0.199200000000000,41500.000000000341970,0.179766129301289,0.176833523376873,0.132746152518335,0.131313107068241,0.098654130000096,0.098172235823422,0.137055470606573,0.135439622089512,4.434895880000000,0.141914062533333,0.090312500266667,0.193001297866667,0.141742620222222,0.141914062533333,0.141914062533333,0.090312500266667,0.090312500266667,0.193001297866667,0.193001297866667,0.141742620222222,0.141742620222222,2.395276531376412,0.001487774854609,0.000527257592504,0.003920800817563,0.600303091160272,164.937599999999946,-166.131062405743904,13.147373419124904,-28.689494574673603,-179.526537594256069,165.750515731284509,0.008371578903250,0.015971954587130,0.020922714928995,0.000000000000000,0.000000000000000,4.473733271881806,1.690359995945769,5.073288168445349,4.473733271881887,5.230954495949464,0.023890171687361,0.022699061861794,0.048154723185331,0.047066588310747,0.007460204642202,0.007356845827908,0.022952456284735,0.022220266766696,0.002151398679185,0.008262343092544,0.002696161609006,0.010742763629107,0.008262343092544,0.002696161609006,0.010742763629107,0.008262343092544,0.002696161609006,0.010742763629107,0.006809783539483,0.006809783539483,0.006809783539483,0.001510149340937,0.000272294590647,0.000045718531862,0.000510215069650,0.000400955852368,10.204086986940297,1604.937599999999975,1633.868937594256067,1453.147373419124960,-28.689494574673606,180.473462405743902,1245.750515731284395,12.189095876596184,-0.232931678230671,72.036720017689731,10.580234647979466,71.568721951551083
206.000000000000000,29.069554570895523,0.003333333333333,41500.000000000000000,4.465533333333333,0.131950000000000,0.094250000000000,0.199200000000000,41500.000000000341970,0.250310523916359,0.240285339842435,0.266435850491951,0.252431194560238,0.120497035278743,0.119615540901998,0.212414469895684,0.204110691768224,4.433463506666667,0.132968747333333,0.075703124800000,0.183235676400000,0.130635849511111,0.132968747333333,0.132968747333333,0.075703124800000,0.075703124800000,0.183235676400000,0.183235676400000,0.130635849511111,0.130635849511111,2.391015330266921,0.001330506141714,0.000407568295340,0.003491729737181,0.599061283610289,160.644911848917218,-177.082522721493348,11.965996828261495,-19.608429461260386,-170.082123773847627,159.409508807079305,0.018455486988969,0.043062802974261,0.020784609690826,0.000577350269190,6.086537579732765,28.017799080996198,8.957731794196656,24.106478053983320,32.903396110600283,29.351939258998684,0.106247793009184,0.094646379181325,0.153308068809536,0.138873759480089,0.011688565344741,0.011425395953678,0.024420231117230,0.021826837039415,0.001626277544005,0.027115001843710,0.028811686425946,0.023398038648988,0.027115001843710,0.028811686425946,0.023398038648988,0.027115001843710,0.028811686425946,0.023398038648988,0.010682363094689,0.010682363094689,0.010682363094689,0.000121778032720,0.000704763768076,0.000412240586670,0.000982375822901,0.000262880076304,10.283931902985074,1600.644911848917218,1622.917477278506567,1451.965996828261495,-19.608429461260386,189.917876226152401,1239.409508807079419,16.572613161270056,-8.242189444372343,50.394364947074791,25.412042503159451,52.999155077447881
207.000000000000000,29.149428638059700,0.003000000000000,41500.000000000000000,4.452466666666666,0.148866666666667,0.093766666666667,0.210400000000000,41500.000000000341970,0.208840141905392,0.204344304220893,0.143734968821111,0.142191203093150,0.100734177453686,0.100203522936389,0.151103096060063,0.148913010083477,4.432031213333333,0.136171871466667,0.091328125066667,0.208268202933333,0.145256066488889,0.136171871466667,0.136171871466667,0.091328125066667,0.091328125066667,0.208268202933333,0.208268202933333,0.145256066488889,0.145256066488889,2.390335332698513,0.001372320678591,0.000575185332038,0.004583163089035,0.599216500449544,162.313016034185864,-175.388269373090765,13.225850499839908,-22.474933299079250,-170.200889412230737,160.501503425249211,0.004429823171791,0.016992449303539,0.019398969044771,0.000000000000000,5.281110709779139,22.653227021207179,15.088639354453949,20.080882523833441,37.365696560101213,36.948149074646722,0.021226023638136,0.019857504037120,0.024146498959212,0.023350181924054,0.015540806108550,0.015314640068584,0.017651479015407,0.016922097489280,0.001790106819755,0.007801554544608,0.015330674747540,0.014465093087582,0.007801554544608,0.015330674747540,0.014465093087582,0.007801554544608,0.015330674747540,0.014465093087582,0.012231888970185,0.012231888970185,0.012231888970185,0.001517253685648,0.000201076623186,0.000251628398172,0.000675472260521,0.000565559115585,10.363805970149251,1602.313016034185921,1624.611730626909093,1453.225850499839908,-22.474933299079250,189.799110587769292,1240.501503425249211,24.212603292542557,-22.638322479260751,47.137687609745626,46.990864677691441,67.633075013880216
208.000000000000000,29.229331856343283,0.002000000000000,41500.000000000000000,4.455733333333334,0.125666666666667,0.090866666666667,0.213600000000000,41500.000000000341970,0.261195945216379,0.252677534217188,0.173100193312260,0.169145962238888,0.120088545840898,0.119207655842037,0.184794894789846,0.180343717432704,4.427864480000000,0.124257811066667,0.074570312666667,0.195279937333333,0.131369353688889,0.124257811066667,0.124257811066667,0.074570312666667,0.074570312666667,0.195279937333333,0.195279937333333,0.131369353688889,0.131369353688889,2.384199662400572,0.001069450617777,0.000314948399861,0.004008178744871,0.597398060040770,160.640225089880232,179.744832965051160,15.537426580875120,-19.107103998105430,-166.377600000000001,150.097940649155419,0.013076824283186,0.006697263122600,0.013576450198782,0.000000000000000,7.932611650646566,20.062108785944336,1.690359995945769,13.245645487060182,17.670809563236048,20.824379118677601,0.013488727044746,0.012251462571193,0.095755739181496,0.091659008472583,0.014339435638863,0.014016715109192,0.040346109681326,0.038509706523674,0.002983544825070,0.010143546795754,0.010231170709643,0.014882333615179,0.010143546795754,0.010231170709643,0.014882333615179,0.010143546795754,0.010231170709643,0.014882333615179,0.007479389071240,0.007479389071240,0.007479389071240,0.000338053803810,0.000213951804427,0.000117645961660,0.000685843310061,0.000207587162877,10.443709188432834,1600.640225089880232,1619.744832965051273,1455.537426580875035,-19.107103998105430,193.622399999999999,1230.097940649155362,21.591646481518183,-44.341700329723608,47.406689829391325,65.534418516510101,90.059504380391900
209.000000000000000,29.309235074626866,0.002000000000000,41500.000000000000000,4.444300000000000,0.107300000000000,0.112133333333333,0.225600000000000,41500.000000000341970,0.314980962718696,0.299074801885294,0.090254725875707,0.089833435430042,0.103004734445921,0.102449940102971,0.169413474346775,0.163786059139436,4.422656093333334,0.103007812000000,0.098671874800000,0.212207009600000,0.137962232133333,0.103007812000000,0.103007812000000,0.098671874800000,0.098671874800000,0.212207009600000,0.212207009600000,0.137962232133333,0.137962232133333,2.380024706702748,0.000652196288556,0.000674611375219,0.004752855595974,0.596526092490624,158.967693534108776,174.745397943933540,20.433550598051283,-15.374365689099903,-154.227251699199996,149.928435703274772,0.007672678802087,0.006036831398452,0.008313843876331,0.000000000000000,6.098663843077323,22.054593609595081,17.998773921310811,17.251389040245797,40.157895988698094,31.574729386719284,0.073248103722316,0.062511798794488,0.025333978965560,0.025033336795989,0.011149880746471,0.010965542189299,0.015875507939428,0.012449630405003,0.001953140000034,0.008230701104278,0.009844447954423,0.010983179539102,0.008230701104278,0.009844447954423,0.010983179539102,0.008230701104278,0.009844447954423,0.010983179539102,0.006500340815026,0.006500340815026,0.006500340815026,0.001002024717241,0.000141557173642,0.000169940831006,0.000584428714722,0.000383780145561,10.523612406716415,1598.967693534108776,1614.745397943933540,1460.433550598051397,-15.374365689099902,205.772748300800004,1229.928435703274772,19.641953831127463,-63.613457541207033,43.928853404853726,83.367111837545750,106.102666028388057
210.000000000000000,29.389138292910449,0.002000000000000,41500.000000000000000,4.449200000000000,0.102466666666667,0.113100000000000,0.223200000000000,41500.000000000341970,0.487378982338269,0.437391018640353,0.101628463835194,0.100990306315305,0.116437867258725,0.115581035178723,0.235148437810729,0.217987453378127,4.422656253333333,0.100390624933333,0.098085938000000,0.212955700800000,0.137144087911111,0.100390624933333,0.100390624933333,0.098085938000000,0.098085938000000,0.212955700800000,0.212955700800000,0.137144087911111,0.137144087911111,2.377973977523967,0.000554355369297,0.000676144541330,0.004729087307407,0.595983391185500,149.876287572626950,158.802254898199976,21.717563216759288,-9.503543589404160,-136.618603646549019,132.630324181505898,0.007298173287428,0.015068842025849,0.004156921938165,0.000000000000000,5.945978490521203,20.944697609403164,17.916520090621862,17.753339277220515,34.041347963033694,25.032413444213240,0.050300296097020,0.035961084080711,0.034888871697790,0.034377571647302,0.025406361606650,0.024828291107454,0.009755350085252,0.010240059901996,0.003964470384268,0.003465132834192,0.008834259706756,0.006341136995087,0.003465132834192,0.008834259706756,0.006341136995087,0.003465132834192,0.008834259706756,0.006341136995087,0.003043927860798,0.003043927860798,0.003043927860798,0.000598962855632,0.000043282226080,0.000165219714054,0.000284889567842,0.000104713675095,10.603515625000000,1589.876287572627007,1598.802254898200090,1461.717563216759117,-9.503543589404160,223.381396353450953,1212.630324181506012,29.622830452824928,-74.977186957161393,47.053633935167454,104.393502850045763,120.522042883701715
211.000000000000000,29.469041511194025,0.001000000000000,41500.000000000000000,4.454100000000000,0.136300000000000,0.117450000000000,0.259200000000000,41500.000000000341970,0.477395217431167,0.427050818828763,0.135706756217713,0.134211693226628,0.194511000197939,0.190852018832592,0.269204324615606,0.250704843629328,4.416927026666666,0.118710935733333,0.107929685333333,0.251009125333333,0.159216582133333,0.118710935733333,0.118710935733333,0.107929685333333,0.107929685333333,0.251009125333333,0.251009125333333,0.159216582133333,0.159216582133333,2.373801497329435,0.000798998348478,0.000862311531261,0.006569632456648,0.595508109916456,167.808224741129038,-174.526170508553236,8.356748611308802,-21.513600000000000,-172.382890043576197,166.880971777395928,0.004101219330882,0.002050609665441,0.010998181667894,0.000000000000000,2.113281202510559,9.426928138245398,10.302311643724096,5.859089547525920,21.137616829298281,18.553606276923581,0.115517077504934,0.088119982356383,0.044154678244850,0.042769748298565,0.021313682318689,0.020150141813853,0.051998029182431,0.042936206882560,0.003275883410461,0.006010931529111,0.005589487351060,0.012238743377553,0.006010931529111,0.005589487351060,0.012238743377553,0.006010931529111,0.005589487351060,0.012238743377553,0.006547072401709,0.006547072401709,0.006547072401709,0.001294271084322,0.000113458552312,0.000070203438596,0.000841348071575,0.000356869679716,10.683418843283576,1607.808224741128925,1625.473829491446622,1448.356748611308831,-21.513600000000000,187.617109956423747,1246.880971777396098,36.140571139525491,-87.766203869046876,43.625847725603307,124.191344243865601,129.793002507234633
212.000000000000000,29.548915578358208,0.001000000000000,41500.000000000000000,4.439400000000000,0.107300000000000,0.115033333333333,0.247200000000000,41500.000000000341970,0.540887070645443,0.472023811054403,0.115710072260345,0.114241334316144,0.176798738400353,0.173943752442634,0.277798627102047,0.253402965937727,4.413671786666666,0.102968748266667,0.113906250266667,0.246907576666667,0.154594191733333,0.102968748266667,0.102968748266667,0.113906250266667,0.113906250266667,0.246907576666667,0.246907576666667,0.154594191733333,0.154594191733333,2.370441957056231,0.000538681997585,0.000975503212813,0.006158677147216,0.594528704853461,159.924005907394758,176.967582146090990,9.521780787621369,-17.956446488124129,-169.168563814658853,155.270004030506129,0.007672678802087,0.018868580586078,0.020505608988762,0.000000000000000,4.060632678171654,13.886216722842610,14.797040364760784,10.578220455986560,25.897250577742305,22.403271357727565,0.114956617352265,0.076302949336450,0.075312350715340,0.073108027766945,0.030539899270987,0.029076521303891,0.042805343702388,0.031589714225731,0.001033490938777,0.011456439717469,0.009628649797650,0.011816987270929,0.011456439717469,0.009628649797650,0.011816987270929,0.011456439717469,0.009628649797650,0.011816987270929,0.007776516533628,0.007776516533628,0.007776516533628,0.000790305390134,0.000150269036998,0.000199586956253,0.000534193048111,0.000065873834744,10.763292910447760,1599.924005907394758,1616.967582146090990,1449.521780787621310,-17.956446488124129,190.831436185341147,1235.270004030506016,34.962369956056136,-95.735558941662021,49.963894893009638,131.777051315408983,143.510762334047740
213.000000000000000,29.628789645522389,0.001000000000000,41500.000000000000000,4.439400000000000,0.119866666666667,0.104400000000000,0.256800000000000,41500.000000000341970,0.223588752307766,0.217667001472648,0.116111769842081,0.115133494233754,0.086133106317236,0.085814904523104,0.141944542822361,0.139538466743169,4.411458306666666,0.119570309866667,0.089492188400000,0.240462257333333,0.149841585200000,0.119570309866667,0.119570309866667,0.089492188400000,0.089492188400000,0.240462257333333,0.240462257333333,0.149841585200000,0.149841585200000,2.367510278737650,0.000973913167348,0.000533028962272,0.006116595589970,0.593783454114310,176.170764286111989,-170.206708002847051,26.283246578027960,-14.342399999999969,-165.898051003388730,162.659922450068507,0.015971954587130,0.012640806936268,0.012470765814496,0.000000000000000,4.769839827688890,6.321184231576599,6.766963283418110,2.928108102939322,3.532693557123822,4.650337525351396,0.052953916365885,0.049645329558448,0.044075968127471,0.043341387855533,0.002333055120997,0.002307074091742,0.016830945595068,0.016037562351549,0.002151345419530,0.012849186155375,0.005615633650870,0.012690209120764,0.012849186155375,0.005615633650870,0.012690209120764,0.012849186155375,0.005615633650870,0.012690209120764,0.007036443685347,0.007036443685347,0.007036443685347,0.000372797643184,0.000256128536802,0.000097319342383,0.000686506875840,0.000181816464907,10.843166977611940,1616.170764286111989,1629.793291997152892,1466.283246578027956,-14.342399999999969,194.101948996611270,1242.659922450068507,32.789253880930119,-88.564225464373521,59.953623320412589,122.623765672024078,146.696693302042377
214.000000000000000,29.708663712686569,0.001000000000000,41500.000000000000000,4.426333333333333,0.138233333333333,0.095700000000000,0.238400000000000,41500.000000000341970,0.254003375059361,0.246126308567833,0.212138180342444,0.207315737339842,0.072767491415179,0.072568516163133,0.179636348938995,0.175336854023603,4.411198013333333,0.130937499066667,0.081914060933333,0.227376301066667,0.146742620355555,0.130937499066667,0.130937499066667,0.081914060933333,0.081914060933333,0.227376301066667,0.227376301066667,0.146742620355555,0.146742620355555,2.366120246277161,0.001255081679887,0.000396884093298,0.005494480062372,0.593316673028180,179.759801163466250,-171.433718127732220,28.722691133931050,-10.685259018991983,-158.462186944927936,165.595649055922308,0.006036831398452,0.005022947341950,0.010822199406775,0.000000000000000,2.364494096135343,11.560246743829618,10.161519765021296,12.800997117956568,19.971867351634717,15.406457685371418,0.016515370742203,0.015008332326606,0.033138654928392,0.031158394219101,0.009915636784885,0.009836208169934,0.006146802579184,0.005794756245216,0.002386753810290,0.004634958667309,0.006458083580084,0.012894099437127,0.004634958667309,0.006458083580084,0.012894099437127,0.004634958667309,0.006458083580084,0.012894099437127,0.004960180636332,0.004960180636332,0.004960180636332,0.000480301653935,0.000145954379688,0.000061812925780,0.000664820159572,0.000073343771091,10.923041044776120,1619.759801163466364,1628.566281872267837,1468.722691133930994,-10.685259018991983,201.537813055072093,1245.595649055922422,31.856712818529559,-78.204079613182330,65.710688938914245,110.598403982169316,142.096199401909644
215.000000000000000,29.788479477611940,0.001000000000000,41500.000000000000000,4.426333333333333,0.170133333333333,0.088933333333333,0.228000000000000,41500.000000000341970,0.348859488078459,0.328903156167090,0.319509286893794,0.286156803229967,0.100871858931100,0.100237868757130,0.256413544634451,0.238432609384729,4.406901253333333,0.143828124666667,0.091210937066667,0.229524768000000,0.154854609911111,0.143828124666667,0.143828124666667,0.091210937066667,0.091210937066667,0.229524768000000,0.229524768000000,0.154854609911111,0.154854609911111,2.362112620093270,0.001595459868206,0.000505046439174,0.005686796743472,0.592474980786031,-177.858420485336126,173.646873453944295,34.710178537012837,9.310009837583664,-144.644543781929229,155.167986800444339,0.004429823171791,0.007298173287428,0.028800000000000,0.000000000000000,6.761145288338700,38.565276175932048,12.223373894213809,41.224828734997566,29.500690108503544,29.323144831325560,0.042972218006359,0.035755255676811,0.268575051249797,0.217412869726826,0.035524272176780,0.034958182268546,0.097046044155568,0.081055062194816,0.002600792024698,0.024995389800468,0.007843979540715,0.031909325819584,0.024995389800468,0.007843979540715,0.031909325819584,0.024995389800468,0.007843979540715,0.031909325819584,0.010287675115172,0.010287675115172,0.010287675115172,0.000816508352905,0.000626068719970,0.000157779020674,0.001632079412323,0.000280072656660,11.002856809701491,1622.141579514663817,1613.646873453944181,1474.710178537012780,9.310009837583664,215.355456218070799,1235.167986800444169,26.236017365854423,-69.652655329531626,77.680008787130646,95.559937055639523,146.531774063516195
216.000000000000000,29.868324393656721,0.001000000000000,41500.000000000000000,4.432866666666667,0.167233333333333,0.091833333333333,0.247200000000000,41500.000000000341970,0.300327421308726,0.286929652951331,0.180033886475129,0.177152013184426,0.076821239650613,0.076581523545931,0.185727515811489,0.180221063227229,4.404948186666666,0.168085936000000,0.085703126933333,0.242936233066667,0.165575098666667,0.168085936000000,0.168085936000000,0.085703126933333,0.085703126933333,0.242936233066667,0.242936233066667,0.165575098666667,0.165575098666667,2.359758451246069,0.002246946261493,0.000480309920086,0.006341315210668,0.592206755659579,-177.370308546988809,168.817378537012871,51.333171350479631,11.873349500160089,-122.238374505820843,146.784745479198506,0.011720210464549,0.006697263122600,0.006349803146555,0.000000000000000,2.702089111299166,12.223373894213839,11.863524689349266,15.088639354453974,25.892644729394931,5.451897100383549,0.054504969055257,0.048312491185888,0.014243952152292,0.013606416510479,0.013703512322619,0.013586491441727,0.015171848720540,0.013530560779383,0.001626200682491,0.019038670601629,0.012808509749229,0.009674590516959,0.019038670601629,0.012808509749229,0.009674590516959,0.019038670601629,0.012808509749229,0.009674590516959,0.012708375651100,0.012708375651100,0.012708375651100,0.001474073053096,0.000635662917185,0.000173551967354,0.000524339840404,0.000632808948491,11.082701725746272,1622.629691453011219,1608.817378537012928,1491.333171350479688,11.873349500160089,237.761625494179214,1226.784745479198591,17.725454961389914,-57.399574744091296,86.509605295537767,74.716877286271256,144.206001232511198
217.000000000000000,29.948198460820890,0.001666666666667,41500.000000000000000,4.419800000000000,0.167233333333333,0.076850000000000,0.217200000000000,41500.000000000341970,0.253971734609235,0.245841050214352,0.441173876117626,0.388925678272030,0.116288986764404,0.115366956718538,0.270478199163755,0.250044561734973,4.400130426666666,0.159492186933333,0.069296875600000,0.204036444266667,0.144275168933333,0.159492186933333,0.159492186933333,0.069296875600000,0.069296875600000,0.204036444266667,0.204036444266667,0.144275168933333,0.144275168933333,2.355862826567670,0.001987414973984,0.000254748127724,0.004410364628143,0.590628838574380,-170.678362849321246,150.069813664642538,56.128684808580090,44.043202450847360,-104.935893745855040,139.289396124849816,0.004429823171791,0.010253048327205,0.011879393923934,0.000577350269190,1.011465240154053,17.350612512258998,11.109849662763992,16.995281441695955,38.320327193415565,7.853045683663390,0.038413006128361,0.035133280003707,0.230827476989131,0.170687868674825,0.036760724470050,0.036128364548880,0.056028390523080,0.038404449257271,0.003275983571469,0.013107722899622,0.010364523608015,0.016438849534825,0.013107722899622,0.010364523608015,0.016438849534825,0.013107722899622,0.010364523608015,0.016438849534825,0.001302151314052,0.001302151314052,0.001302151314052,0.001110425262516,0.000420141811658,0.000102570296576,0.000706326716501,0.000163460165395,11.162575792910442,1629.321637150678725,1590.069813664642879,1496.128684808579919,44.043202450847360,255.064106254144917,1219.289396124850100,7.928589434779496,-53.174272271819063,99.756683110254016,61.121166866139731,153.004092571782849
218.000000000000000,30.028072527985081,0.002000000000000,41500.000000000000000,4.426333333333333,0.194300000000000,0.071533333333333,0.220800000000000,41500.000000000341970,0.203871696504219,0.199701904455120,0.293708363715173,0.280861110742790,0.089722290532736,0.089357944560754,0.195767450250709,0.189973653252888,4.396224293333333,0.190078127333333,0.065937499466667,0.208789045333333,0.154934890711111,0.190078127333333,0.190078127333333,0.065937499466667,0.065937499466667,0.208789045333333,0.208789045333333,0.154934890711111,0.154934890711111,2.353376302344880,0.003143748179101,0.000220009471708,0.004656500243100,0.590349140059697,-162.312198836533724,125.016886695412154,64.540799999999990,72.673333299079275,-52.752034310900086,127.292704577944718,0.010045894683899,0.006036831398452,0.012699606293110,0.000000000000000,2.364494096135189,20.558868277378359,2.928108102939322,20.080882523833441,17.251389040245776,11.215465447181320,0.018103851538517,0.017010391285757,0.063077963132075,0.055761289687521,0.007859677935911,0.007768515480883,0.019246717660211,0.016989724391463,0.002658972747610,0.011119255869102,0.006295851710588,0.009892234112547,0.011119255869102,0.006295851710588,0.009892234112547,0.011119255869102,0.006295851710588,0.009892234112547,0.000570809041660,0.000570809041660,0.000570809041660,0.000350203326416,0.000548576169867,0.000067060961257,0.000432699665795,0.000072914445240,11.242449860074627,1637.687801163466247,1565.016886695412495,1504.540799999999990,72.673333299079275,307.247965689099942,1207.292704577944733,-4.624210677902738,-59.246511454017309,109.790574620292318,55.604585588593295,170.463324373029309
219.000000000000000,30.107946595149247,0.002000000000000,41500.000000000000000,4.423066666666667,0.219433333333333,0.104400000000000,0.178400000000000,41500.000000000341970,0.178674419362902,0.175723274567432,0.092591446793763,0.091825791410269,0.081714133977138,0.081440048850463,0.117660000044601,0.116329704942721,4.397786733333334,0.213203113333333,0.103437499600000,0.171647151466667,0.162762588133333,0.213203113333333,0.213203113333333,0.103437499600000,0.103437499600000,0.171647151466667,0.171647151466667,0.162762588133333,0.162762588133333,2.351065827145235,0.004102821197444,0.000769779755426,0.003098112426891,0.589759135131249,-163.025410799035399,113.604428649520344,81.273773419124893,82.454660775639411,-32.308291133931050,126.819725851793763,0.001674315780650,0.025114736709749,0.019983993594875,0.000000000000000,3.984955717164680,11.863524689349298,1.690359995945769,7.754647485984344,10.161519765021296,6.920206319085425,0.031247438938534,0.029659452594674,0.060785442654793,0.059636796455995,0.005721573810555,0.005664507548136,0.015047313419051,0.014761348438777,0.002825892996511,0.018934156578210,0.019649215139681,0.016941990905826,0.018934156578210,0.019649215139681,0.016941990905826,0.018934156578210,0.019649215139681,0.016941990905826,0.007422377561222,0.007422377561222,0.007422377561222,0.001190584594544,0.000892191764200,0.000397899646835,0.000697729415704,0.000297333114640,11.322323927238800,1636.974589200964601,1553.604428649520287,1521.273773419125064,82.454660775639411,327.691708866068893,1206.819725851793919,-18.686683740970693,-57.200698867554820,111.381749201778803,39.459683295469063,170.703523887226766
220.000000000000000,30.187820662313431,0.002000000000000,41500.000000000000000,4.413266666666667,0.212666666666667,0.132433333333333,0.153600000000000,41500.000000000341970,0.177005586934941,0.174271510005516,0.028451732026006,0.028438179156621,0.095463453159650,0.094950025416460,0.100306924040199,0.099219904859532,4.393099253333332,0.205039056000000,0.122812498933333,0.146289069066667,0.158046874666667,0.205039056000000,0.205039056000000,0.122812498933333,0.122812498933333,0.146289069066667,0.146289069066667,0.158046874666667,0.158046874666667,2.347484299723586,0.003803546651492,0.001191159454072,0.002192054907031,0.588667765184045,-168.523199999999946,111.167739224360616,90.808229491446767,81.259603171738490,-19.118315574170200,127.954607168241296,0.001674315780650,0.018644391471253,0.021331666601557,0.000000000000000,2.928108102939322,7.754647485984296,9.426928138245398,8.957731794196738,7.375343929368509,5.706058577542218,0.012300581963865,0.011750481213129,0.008277917055901,0.008266064547795,0.029042354335051,0.028595832158619,0.016049059238402,0.015720761491069,0.002004519146462,0.003401131931887,0.017964122710824,0.021449068612664,0.003401131931887,0.017964122710824,0.021449068612664,0.003401131931887,0.017964122710824,0.021449068612664,0.005682092763431,0.005682092763431,0.005682092763431,0.000386179930872,0.000168785718396,0.000477958199279,0.000699674914281,0.000089125023626,11.402197994402982,1631.476799999999912,1551.167739224360730,1530.808229491446809,81.259603171738490,340.881684425829803,1207.954607168241409,-32.644688567261255,-54.755071563260572,107.396863237601806,23.290774473668929,163.395089645448479
221.000000000000000,30.267723880597011,0.002000000000000,41500.000000000000000,4.410000000000000,0.225233333333333,0.150800000000000,0.140800000000000,41500.000000000341970,0.161588581250500,0.159506439402879,0.031562960212189,0.031523645376380,0.076817827081282,0.076561702281371,0.089989789514657,0.089197262353543,4.388151386666667,0.215390641200000,0.136406249333333,0.129264323466667,0.160353738000000,0.215390641200000,0.215390641200000,0.136406249333333,0.136406249333333,0.129264323466667,0.129264323466667,0.160353738000000,0.160353738000000,2.344550815654752,0.004318224502928,0.001556469852195,0.001630457801729,0.588013991952901,-167.328173419124909,106.371411287043358,94.422188712956597,87.247862405743945,-11.953388712956610,127.500763045911526,0.003348631561300,0.013289469515372,0.009699484522386,0.000000000000000,1.690359995945554,3.381271832862284,3.381271832862392,4.473733271881887,3.381271832862284,2.105303944216123,0.009241301816799,0.008887874387200,0.025995566137940,0.025935181736820,0.019609203740165,0.019408250622225,0.017993618579208,0.017792816075121,0.000813172399269,0.007340864076605,0.009221397375805,0.004285020489912,0.007340864076605,0.009221397375805,0.004285020489912,0.007340864076605,0.009221397375805,0.004285020489912,0.004037837285255,0.004037837285255,0.004037837285255,0.000491481771034,0.000423856548604,0.000284921363195,0.000139030504120,0.000208274613260,11.482101212686564,1632.671826580875177,1546.371411287043429,1534.422188712956313,87.247862405743945,348.046611287043390,1207.500763045911526,-38.847019923377957,-52.684079775690407,105.703334847623395,15.601373253351539,159.017499977999933
222.000000000000000,30.347627098880604,0.003000000000000,41500.000000000000000,4.413266666666667,0.225233333333333,0.160466666666667,0.139200000000000,41500.000000000341970,0.139655888237914,0.138300594245411,0.025675860262540,0.025665777395176,0.076431857692926,0.076205538864368,0.080587868731127,0.080057303501652,4.390104439999999,0.221757828800000,0.149570312000000,0.134114583333333,0.168480908044444,0.221757828800000,0.221757828800000,0.149570312000000,0.149570312000000,0.134114583333333,0.134114583333333,0.168480908044444,0.168480908044444,2.343774811870618,0.004789563077872,0.001920556074672,0.001794148368523,0.588069769847921,-170.198361775706928,113.544173419124874,106.374537594256040,75.297599999999989,-8.364662405743928,134.310964188472042,0.013076824283186,0.004429823171791,0.009600000000000,0.000000000000000,1.473293410845463,1.690359995945769,4.473733271881806,2.928108102939322,4.473733271881887,1.986994433745926,0.009864151343644,0.009579026987529,0.007811995628102,0.007803158127420,0.007276826197423,0.007210767013759,0.006552695511769,0.006451706029290,0.004285059057329,0.008438565396685,0.012480514504963,0.011041778797018,0.008438565396685,0.012480514504963,0.011041778797018,0.008438565396685,0.012480514504963,0.011041778797018,0.003736396882529,0.003736396882529,0.003736396882529,0.002007731686385,0.000486869606509,0.000387277551761,0.000302821107948,0.000350231225081,11.562004430970156,1629.801638224293129,1553.544173419124945,1546.374537594256026,75.297599999999989,351.635337594256100,1214.310964188472099,-46.569660050385210,-51.736131483428842,111.269906224806618,6.344249393755831,164.775038956045137
223.000000000000000,30.427530317164173,0.003000000000000,41500.000000000000000,4.416533333333334,0.240700000000000,0.202033333333333,0.107200000000000,41500.000000000341970,0.145573268361871,0.144023214999910,0.054166816134331,0.054063854383769,0.057461860627900,0.057325639640728,0.085733981708034,0.085137569674802,4.387630426666667,0.216757807333333,0.171953122000000,0.103678385066667,0.164129771466667,0.216757807333333,0.216757807333333,0.171953122000000,0.171953122000000,0.103678385066667,0.103678385066667,0.164129771466667,0.164129771466667,2.339507612721324,0.004635886527412,0.002669473799124,0.001063667134867,0.586969160045682,169.511560543824658,109.958573419124875,111.153599999999983,59.809378537012833,1.195026580875123,129.229492667082354,0.012640806936268,0.006036831398452,0.013646977687386,0.000000000000000,10.097136369982556,1.690359995945769,2.928108102939197,12.223373894213839,1.690359995945769,1.723870725958597,0.015188362585500,0.014725133640280,0.021703578487801,0.021622118588100,0.027008434191002,0.026865099871436,0.020216779113329,0.019999737862165,0.002931891255100,0.020116131347036,0.015528265125022,0.010370125509574,0.020116131347036,0.015528265125022,0.010370125509574,0.020116131347036,0.015528265125022,0.010370125509574,0.008218190002176,0.008218190002176,0.008218190002176,0.000534162088628,0.000986381999208,0.000564467463421,0.000224074001730,0.000366531458635,11.641907649253724,1609.511560543824316,1549.958573419124832,1551.153600000000097,59.809378537012833,361.195026580875208,1209.229492667082241,-50.667868757756878,-37.365454130633225,108.768486893128284,-14.316501829019046,150.976608871809731
224.000000000000000,30.507404384328360,0.003000000000000,41500.000000000000000,4.414900000000000,0.239250000000000,0.226200000000000,0.144800000000000,41500.000000000341970,0.108585628604541,0.107944511575113,0.029779930986032,0.029764324387654,0.027996473434587,0.027985008506223,0.055454011008387,0.055231281489663,4.384375213333333,0.234023452000000,0.215312503600000,0.137792969200000,0.195709641600000,0.234023452000000,0.234023452000000,0.215312503600000,0.215312503600000,0.137792969200000,0.137792969200000,0.195709641600000,0.195709641600000,2.338230958554347,0.005540857896220,0.004507209611102,0.001879712663498,0.587539684681292,159.442308546988784,125.495999999999981,127.885011287043355,33.465426580875118,2.390573419124877,137.472267258458487,0.034860364312497,0.028708535316174,0.001385640646055,0.000000000000000,2.702089111299166,2.928108102939447,3.381271832862284,1.690359995945769,1.690359995945769,2.742509114015569,0.007937783572595,0.007804341788403,0.008782531200514,0.008768707194817,0.004199496081262,0.004194323209723,0.004998987960803,0.004955246009118,0.001408522473705,0.011804589481747,0.007729319954909,0.003806089629344,0.011804589481747,0.007729319954909,0.003806089629344,0.011804589481747,0.007729319954909,0.003806089629344,0.007076518524564,0.007076518524564,0.007076518524564,0.000200845384064,0.000575448403911,0.000336284004476,0.000100545255316,0.000184103716573,11.721781716417908,1599.442308546988897,1565.496000000000095,1567.885011287043426,33.465426580875118,362.390573419124905,1217.472267258458487,-53.602626031053660,-15.274120577247231,101.443763868042879,-40.329293074439022,121.800460507980006
225.000000000000000,30.587278451492537,0.004000000000000,41500.000000000000000,4.406733333333333,0.258100000000000,0.234900000000000,0.145600000000000,41500.000000000341970,0.097267903196533,0.096808577465963,0.031874100018585,0.031851223822761,0.028482495165921,0.028466215463901,0.052541499460346,0.052375338917542,4.381119960000000,0.241874998666667,0.228984373600000,0.132714842400000,0.201191404888889,0.241874998666667,0.241874998666667,0.228984373600000,0.228984373600000,0.132714842400000,0.132714842400000,0.201191404888889,0.201191404888889,2.335496591811998,0.005971380586188,0.005115734357725,0.001738172690305,0.587080469861554,151.788662405743906,123.103862405743939,128.369445628426661,28.684799999999999,5.974611287043388,134.359737899552442,0.005022947341950,0.005022947341950,0.019398969044771,0.000000000000000,4.473733271881887,4.473733271881806,4.650271905409948,0.000000000000000,3.381271832862284,4.393246254903857,0.005075461771606,0.005005130023498,0.014063019837327,0.014036024037269,0.012473456114201,0.012454112098372,0.007129466065720,0.007134326841182,0.000813175601208,0.023283762971342,0.013520830817694,0.016623090439705,0.023283762971342,0.013520830817694,0.016623090439705,0.023283762971342,0.013520830817694,0.016623090439705,0.006852013226918,0.006852013226918,0.006852013226918,0.000749850438175,0.001191790861133,0.000651651185116,0.000456085622380,0.000276375122895,11.801655783582088,1591.788662405743935,1563.103862405743939,1568.369445628426320,28.684799999999999,365.974611287043388,1214.359737899552329,-53.991282556715305,9.677259628540924,104.145457187001739,-64.752312966899808,96.954549681594926
226.000000000000000,30.667152518656721,0.005000000000000,41500.000000000000000,4.410000000000000,0.271633333333333,0.269700000000000,0.158400000000000,41500.000000000341970,0.075057483848482,0.074828431127783,0.020974172067403,0.020968146492661,0.020348377467944,0.020344108928093,0.038793344461277,0.038713562182846,4.380078226666666,0.259687505333333,0.251992209333333,0.150000000133333,0.220559904933333,0.259687505333333,0.259687505333333,0.251992209333333,0.251992209333333,0.150000000133333,0.150000000133333,0.220559904933333,0.220559904933333,2.334138694219978,0.006936978350473,0.006523728364016,0.002231888610698,0.587457822386292,152.756185828480852,131.952037150678734,138.407962849321279,19.124588712956609,5.976173419124876,141.017891982681192,0.026945562405215,0.013289469515372,0.008653323061114,0.000000000000000,5.648330103086337,1.011465240154053,1.011465240153692,3.381271832862176,1.690359995945554,2.351126566781661,0.015844652682401,0.015711023676722,0.007937344606727,0.007930742704992,0.001666679576131,0.001665604474623,0.005975251795167,0.005939188275421,0.002376160490988,0.028619687494204,0.025554492318882,0.007527136653871,0.028619687494204,0.025554492318882,0.007527136653871,0.028619687494204,0.025554492318882,0.007527136653871,0.018437500208584,0.018437500208584,0.018437500208584,0.000592442599117,0.001675620136164,0.001488814991913,0.000263594800697,0.000814839760203,11.881529850746272,1592.756185828480966,1571.952037150678734,1578.407962849321393,19.124588712956609,365.976173419124905,1221.017891982681249,-46.894659237474123,45.999680328321119,107.994033651024438,-95.151514050596404,66.053832894605421
227.000000000000000,30.747026585820890,0.006000000000000,41500.000000000000000,4.403466666666667,0.282266666666667,0.307400000000000,0.181600000000000,41500.000000000341970,0.094209421847637,0.093739774554552,0.008764761184842,0.008764103015073,0.035842574879668,0.035818211089976,0.046272252637382,0.046107362886534,4.377864720000000,0.267460956133333,0.283085930666667,0.168457040533333,0.239667975777778,0.267460956133333,0.267460956133333,0.283085930666667,0.283085930666667,0.168457040533333,0.168457040533333,0.239667975777778,0.239667975777778,2.330305988869271,0.007585209450419,0.008510134421101,0.002974341456181,0.587343918549243,137.924887335305812,128.846877652430749,137.952275379577259,9.547603171738499,10.761494574673575,134.888807963253100,0.032336408788444,0.020300000000000,0.015429841217589,0.000000000000000,5.120836887536872,2.369343747688564,8.823434178894034,8.957731794196738,5.073288168445349,2.116755751226608,0.023906411212897,0.023553634552616,0.005785541419039,0.005784585585204,0.006220566147291,0.006208995334064,0.009158958907823,0.009039290847671,0.003322249313221,0.042872437740086,0.047472719575426,0.019798957719966,0.042872437740086,0.047472719575426,0.019798957719966,0.042872437740086,0.047472719575426,0.019798957719966,0.036057115065052,0.036057115065052,0.036057115065052,0.001585827588380,0.002419457055293,0.002976663697394,0.000748341633147,0.001117697387705,11.961403917910442,1577.924887335305812,1568.846877652430749,1577.952275379577031,9.547603171738499,370.761494574673577,1214.888807963253157,-45.015999901166651,73.018744477649307,104.841411019901003,-120.513634532530318,33.772685109669965
228.000000000000000,30.826871501865671,0.007333333333333,41500.000000000000000,4.419800000000000,0.312233333333333,0.343166666666667,0.211200000000000,41500.000000000341970,0.094564535742401,0.094142687020309,0.011334858036616,0.011333919785033,0.054170574438742,0.054054699033711,0.053356656072586,0.053177101946351,4.375911453333333,0.297968752000000,0.338437505333333,0.210058586133333,0.282154947822222,0.297968752000000,0.297968752000000,0.338437505333333,0.338437505333333,0.210058586133333,0.210058586133333,0.282154947822222,0.282154947822222,2.328776312940337,0.009359592773691,0.012478202207090,0.004662725772226,0.588819208423336,138.637106465891179,136.732788769992339,151.075188769992337,1.193462405743958,13.147373419124904,142.141474242674462,0.013704865316133,0.011720210464549,0.010461357464498,0.000577350269190,6.098663843077323,0.678828465307578,0.678828465307578,4.473733271881806,1.690359995945769,2.114873067013343,0.004447334148106,0.004386796828970,0.004476322570561,0.004475607553775,0.027347312583997,0.027250025056580,0.009320534078902,0.009274967930224,0.003544498837429,0.028840835376849,0.033086740280995,0.012067946876806,0.028840835376849,0.033086740280995,0.012067946876806,0.028840835376849,0.033086740280995,0.012067946876806,0.024269398776133,0.024269398776133,0.024269398776133,0.001130636324872,0.001997576207558,0.002607449671892,0.000522609980628,0.000981200788003,12.041248833955224,1578.637106465891065,1576.732788769992339,1591.075188769992337,1.193462405743958,373.147373419124904,1222.141474242674576,-40.362890129608793,100.185937279566119,109.382883834798122,-143.676608490255489,6.407157359040411
229.000000000000000,30.906745569029852,0.017333333333333,41500.000000000000000,4.400200000000000,0.345100000000000,0.378450000000000,0.252000000000000,41500.000000000341970,0.084283547271194,0.083977936762192,0.008955165249574,0.008954275476763,0.033108523980299,0.033089223796006,0.042115745500356,0.042007145344987,4.371874986666667,0.327070334666667,0.377226569333333,0.236393217333333,0.313563373777778,0.327070334666667,0.327070334666667,0.377226569333333,0.377226569333333,0.236393217333333,0.236393217333333,0.313563373777778,0.313563373777778,2.325421993385046,0.011553478975015,0.015718880278467,0.006016492943349,0.589677711395469,141.513561775706933,141.033426580875130,154.660601163466254,0.000000000000000,14.342399999999998,145.726541333329465,0.039230472849559,0.051265241636025,,0.007234178138070,1.473293410845463,1.690359995945554,2.364494096135343,0.000000000000000,0.000000000000000,1.746990184765338,0.009641074172573,0.009533238764878,0.007167287554541,0.007165843226772,0.005860938674387,0.005850330929178,0.007529682654940,0.007489726743916,0.001702677693674,0.035072550969161,0.024517405010671,0.011970892973751,0.035072550969161,0.024517405010671,0.011970892973751,0.035072550969161,0.024517405010671,0.011970892973751,0.018201355752852,0.018201355752852,0.018201355752852,0.000980735152027,0.002653008725668,0.002207281735876,0.000613974562554,0.000984338354201,12.121122901119405,1581.513561775706876,1581.033426580875130,1594.660601163466481,0.000000000000000,374.342399999999998,1225.726541333329351,-25.496678032341151,126.425539944331845,118.339709736177596,-152.625777131448046,-17.248613520527670
230.000000000000000,30.986619636194032,0.030000000000000,41500.000000000000000,4.393666666666667,0.381833333333333,0.420500000000000,0.261600000000000,41500.000000000341970,0.072693116039671,0.072494213329919,0.007405815558928,0.007405410329828,0.031182463482580,0.031152166551183,0.037093798360393,0.037017263403643,4.368749933333334,0.361367185333333,0.413203136000000,0.249641932000000,0.341404084444444,0.361367185333333,0.361367185333333,0.413203136000000,0.413203136000000,0.249641932000000,0.249641932000000,0.341404084444444,0.341404084444444,2.323813320125645,0.014217186138455,0.019012829082275,0.006758578099810,0.590950478361546,139.135860554944827,140.318201163466256,157.766399999999976,-2.384306465891171,17.927999999999997,145.714651166215504,0.011720210464549,0.005022947341950,0.018744599222176,0.000000000000000,7.131673667250574,2.364494096135035,2.928108102939322,6.098663843077323,2.928108102939447,3.253259946386132,0.010274836326171,0.010192692813522,0.004929050550968,0.004928434749899,0.021399337310641,0.021357302101770,0.011399145772515,0.011360338565389,0.003847162865350,0.013341525906582,0.010744885910175,0.011454700524397,0.013341525906582,0.010744885910175,0.011454700524397,0.013341525906582,0.010744885910175,0.011454700524397,0.011505172992148,0.011505172992148,0.011505172992148,0.000556387464024,0.001130992320432,0.001083882839961,0.000710745269012,0.000749398723206,12.200996968283585,1579.135860554944884,1580.318201163466483,1597.766399999999976,-2.384306465891172,377.927999999999997,1225.714651166215617,4.910274152025522,137.883877020856744,127.742712656865478,-131.864633535518351,-14.264165699286425
231.000000000000000,31.066464552238809,0.054000000000000,41500.000000000000000,4.393666666666666,0.445633333333333,0.523933333333333,0.324800000000000,41500.000000000341970,0.072622467589352,0.072429542446044,0.012653059607622,0.012651901019799,0.029650926924680,0.029635871574426,0.038308818040551,0.038239105013423,4.370833293333334,0.438085926666667,0.510390629333333,0.310058596000000,0.419511717333333,0.438085926666667,0.438085926666667,0.510390629333333,0.510390629333333,0.310058596000000,0.310058596000000,0.419511717333333,0.419511717333333,2.325823481510779,0.021487481314971,0.029613999810614,0.010735047147610,0.596915002445994,139.123984636852924,147.009599999999978,165.418216017647183,-7.171199999999999,17.927999999999997,150.486703563538811,0.023260338203331,0.013704865316133,0.046620167309867,0.003000000000000,3.838117216653945,2.928108102939322,3.005815338487636,0.000000000000000,0.000000000000000,3.243381132214531,0.005486301318479,0.005442137923205,0.003475027758149,0.003474285589779,0.008088589636388,0.008076110547575,0.005202962751211,0.005184206750653,0.004884058824598,0.013683062137333,0.021523706633531,0.015076097200927,0.013683062137333,0.021523706633531,0.015076097200927,0.013683062137333,0.021523706633531,0.015076097200927,0.015534119229248,0.015534119229248,0.015534119229248,0.002289270315264,0.001473068898304,0.002657752100283,0.001063014863335,0.000880158930525,12.280841884328360,1579.123984636852811,1587.009600000000091,1605.418216017647183,-7.171199999999999,377.927999999999997,1230.486703563538867,43.811795025771062,149.591353734393124,151.612181038806739,-107.813169523062300,4.972785534288050
232.000000000000000,31.146367770522385,0.153333333333333,41500.000000000000000,4.406733333333333,0.619633333333333,0.748200000000000,0.430400000000000,41500.000000000341970,0.069567319040348,0.069391476160596,0.039033174135286,0.038987758854123,0.076609216854610,0.076310913426045,0.061736570010081,0.061563382813588,4.375130146666667,0.628359370666667,0.722929698666667,0.428222626666667,0.593170565333333,0.628359370666667,0.628359370666667,0.722929698666667,0.722929698666667,0.428222626666667,0.428222626666667,0.593170565333333,0.593170565333333,2.329305413332987,0.046251566144554,0.062033083345854,0.020959416099964,0.614637369730840,149.179298160999394,155.141816034185894,173.063297739020186,-5.987153421972039,17.927999999999997,159.102064315588507,0.078906294636951,0.057782090650997,0.035136306009596,0.032145502536643,8.454112150530682,5.281110709779208,5.445132389649568,6.766963283418056,2.928108102939447,5.556783785779675,0.010860746406797,0.010781591660546,0.019929790575432,0.019877966411097,0.031930478854050,0.031662564093282,0.015477763724079,0.015381095087017,0.004009195487243,0.092127820068890,0.093590139232627,0.025324613289387,0.092127820068890,0.093590139232627,0.025324613289387,0.092127820068890,0.093590139232627,0.025324613289387,0.068000493792940,0.068000493792940,0.068000493792940,0.001508114496476,0.014209600408660,0.016982257281546,0.002582777077687,0.007992005159444,12.360745102611936,1589.179298160999679,1595.141816034185695,1613.063297739020072,-5.987153421972040,377.927999999999997,1239.102064315588905,83.390204781188004,172.863397210432595,183.118152119655832,-91.464563359725304,10.296188584557513
233.000000000000000,31.226241837686569,0.350666666666667,41500.000000000000000,4.413266666666667,0.872900000000000,1.002433333333333,0.507200000000000,41500.000000000341970,0.119997644061474,0.118918692952208,0.038637035720706,0.038576827248838,0.129590806690192,0.128496013603708,0.096075162157457,0.095330511268251,4.391536760000000,0.907812478666667,0.978710924000000,0.504654957333333,0.797059453333333,0.907812478666667,0.907812478666667,1.002415910268768,1.002359835185682,0.504654957333333,0.504654957333333,0.804961115422923,0.804942423728561,2.344063769621685,0.094019774364592,0.113556956842222,0.029550251175664,0.645297688001041,157.766399999999976,174.979424741129037,-160.637024741129039,-19.123026580875091,23.904173419124906,177.316673932008143,0.075567122480613,0.082092711816174,0.075983156028162,0.025579940057266,0.000000000000000,2.113281202510386,2.113281202510559,1.690359995945769,1.690359995945769,1.377147958255552,0.042894428722890,0.041791501273402,0.027443877558462,0.027356787224250,0.012625226016410,0.012295733279112,0.012094919801394,0.011659511927555,0.006644548008586,0.043384930351035,0.054652298135440,0.051662892817920,0.043384930351035,0.092017952015039,0.051662892817920,0.043384930351035,0.091925844981120,0.051662892817920,0.049158318217899,0.061162873106095,0.061133642047256,0.006577316582609,0.009512611625950,0.011585669619307,0.005626045441620,0.007428955861157,12.440619169776120,1597.766399999999976,1614.979424741129151,1639.362975258870847,-19.123026580875091,383.904173419124902,1257.316673932007916,117.939128506215638,167.080328253214248,177.125892876283586,-47.509153766529380,11.197775627180818
234.000000000000000,31.241138059701491,0.384666666666667,41500.000000000000000,4.436133333333333,0.985033333333333,1.067200000000000,0.536000000000000,41500.000000000341970,0.108377128453572,0.107554185871317,0.085143025147803,0.084823741121525,0.138597848818964,0.137265443087457,0.110706000806780,0.109881123360100,4.405989786666667,0.963281224000000,1.055898430666667,0.568554698666667,0.862578117777778,0.963281224000000,0.963281224000000,1.145787866494828,1.145450818727956,0.568554698666667,0.568554698666667,0.892541263053832,0.892428913798207,2.362028281033049,0.107377246943172,0.126789106789781,0.035912119268499,0.658026688508625,161.832616017647126,-175.458491453011163,-151.790226580875071,-23.904173419124906,23.904173419124906,-175.147927444888751,0.053499563861151,0.085439335203406,0.060920932363187,0.045621632295802,3.005815338487636,2.702089111299166,1.690359995945769,1.690359995945554,1.690359995945769,2.448064680716990,0.042740880904191,0.041961558076733,0.012246272790318,0.012119974087164,0.012320004301210,0.011970427645756,0.019173284948479,0.018783726724943,0.005037851065894,0.006341125811918,0.008766598227084,0.012883228836587,0.006341125811918,0.014661242454998,0.012883228836587,0.006341125811918,0.014551129224860,0.012883228836587,0.005918124441710,0.006042337719082,0.006024039323699,0.004710201391140,0.002974653267740,0.001549273259140,0.001828424941832,0.001072156080689,12.455515391791046,1601.832616017647069,1624.541508546988780,1648.209773419124986,-23.904173419124906,383.904173419124902,1264.852072555111363,137.564760819284857,181.760337399366108,193.365301874931902,-43.619937072118034,11.919765129895040
235.000000000000000,31.281045942164180,0.456666666666667,41500.000000000000000,4.465533333333333,0.994700000000000,1.109733333333334,0.625600000000000,41500.000000000341970,0.099855602615956,0.099197714206747,0.066499808481413,0.066227890343405,0.124406861496014,0.122783830281395,0.096920757531128,0.096069811610515,4.424869680000000,1.028867182666667,1.130976546666667,0.613020866666667,0.924288198666667,1.084669678104186,1.084498261897148,1.208845489651928,1.208522740835243,0.613020866666667,0.613020866666667,0.968845344807593,0.968680623133019,2.381400625072728,0.119876799689090,0.147741747526690,0.044270917386669,0.673322522418794,166.612322347569261,-169.003816017647125,-142.705087572626951,-25.099200000000000,25.099200000000000,-168.382621079438081,0.088770321617081,0.110212718564299,0.151605804638213,0.022030282189144,2.369343747688564,3.005815338487636,5.945978490521141,5.859089547525857,2.928108102939447,2.283604895745034,0.039898748954071,0.039173843898981,0.046290091018471,0.046037139952880,0.077381005102607,0.075730589741276,0.027875218011310,0.027480063800584,0.004884182525009,0.101983972648875,0.087442366289152,0.084589880636116,0.147648292611716,0.143645353888719,0.084589880636116,0.147513316765348,0.143333435166508,0.084589880636116,0.091246665542627,0.124940904254315,0.124796843028647,0.004865936366320,0.020440676173084,0.018420018325963,0.012259542020288,0.013528247771271,12.495423274253731,1606.612322347569261,1630.996183982352932,1657.294912427372992,-25.099200000000000,385.099199999999996,1271.617378920562032,197.355997973281774,210.913667648695991,241.013359978562249,-14.572883670129158,28.339845242506271
236.000000000000000,31.295942164179099,0.554000000000000,41500.000000000000000,4.468800000000000,1.080250000000000,1.207366666666667,0.645600000000000,41500.000000000341970,0.087092546512540,0.086725526303528,0.065757203322202,0.065540929364953,0.123085044394487,0.121390829067076,0.091978264743076,0.091219094911852,4.439583360000000,0.996406258666667,1.122968758666667,0.576334632000000,0.898569883111111,1.018994662906064,1.018947399462609,1.197205040704531,1.196959110725463,0.576334632000000,0.576334632000000,0.930844778536865,0.930747047396024,2.398156029701750,0.116843379895514,0.145977905748139,0.038680991406985,0.674914576688097,173.310093534108773,-162.312451003388730,-138.889388712956645,-25.099200000000025,22.708626580875091,-162.619004404729168,0.002050609665441,0.044298231717906,0.054305800795127,0.017435595774163,6.098663843077262,3.532693557123925,3.381271832862284,2.928108102939322,1.690359995945985,4.080889886994691,0.021371208364675,0.021133898997694,0.033267627836471,0.033011019327628,0.076976724909055,0.074479382641625,0.031346580785019,0.030491379209896,0.004946211921380,0.046483212388220,0.017736168558583,0.018879904846877,0.083935983428022,0.056400716402152,0.018879904846877,0.083856024587861,0.056105774279439,0.018879904846877,0.026181171300014,0.051075977595517,0.050949140842326,0.004441251936607,0.010132761384379,0.005606292385908,0.002620244458051,0.004597235526946,12.510319496268650,1613.310093534108773,1637.687548996611213,1661.110611287043412,-25.099200000000025,382.708626580875091,1277.380995595270861,199.119424043528852,228.359389997596764,257.589238003871287,-30.893299610442341,28.246938439606311
237.000000000000000,31.310838386194025,0.614000000000000,41500.000000000000000,4.488400000000000,1.216066666666667,1.260533333333333,0.571200000000000,41500.000000000341970,0.139176052220214,0.137786666957093,0.108507367113879,0.107766824094276,0.195396674783715,0.190657581351729,0.147693364705936,0.145403690801033,4.458203133333334,1.052382813333333,1.132578153333333,0.614583293333333,0.933181420000000,1.163493136057461,1.162363970504470,1.238242306337557,1.237391208256620,0.614583293333333,0.614583293333333,1.005439578576117,1.004779490698141,2.416532098153079,0.128459215954534,0.141101634096456,0.046804646919686,0.683224398780939,178.335693534108827,-156.721716691139932,-133.921027125254028,-25.229006482947710,21.513600000000000,-157.423828281646337,0.046880841858198,0.055125432726949,0.237587878478680,0.039153543900904,6.098663843077323,21.065580463170839,23.071033972475508,15.279829513558440,0.000000853773646,16.781420438549738,0.021496555308237,0.020899608966365,0.031844904771412,0.031265946714444,0.078129047041576,0.073225394919376,0.027113132039364,0.025725487547411,0.002029640230715,0.262494586142426,0.246859315680614,0.179110652686803,0.364273239731608,0.340396975524834,0.179110652686803,0.363116478310333,0.339600659556915,0.179110652686803,0.228643340277432,0.293452710634138,0.292815056935410,0.003563004997207,0.056199652688186,0.047892691001820,0.025443196053206,0.031366204913180,12.525215718283576,1618.335693534108714,1643.278283308860182,1666.078972874745887,-25.229006482947710,381.513599999999997,1282.576171718353635,195.694137099068030,251.770698467829789,279.256147237400000,-57.582980408586309,27.660750915756580
238.000000000000000,31.325763759328360,0.599000000000000,41500.000000000000000,4.494933333333333,1.177400000000000,1.265366666666667,0.718400000000000,41500.000000000341970,0.122255512517539,0.121137884376652,0.103305082811751,0.102725856720228,0.235263924776525,0.228491588155122,0.153608173368605,0.150785109750667,4.469531000000000,1.113906260000000,1.236835910666667,0.744042929333333,1.031595033333334,1.248446244402350,1.247243276110557,1.364762591300311,1.364044363678573,0.744042929333333,0.744042929333333,1.119083921678665,1.118443523040821,2.427888210160632,0.139794167722678,0.165755327133374,0.064409290812297,0.699461748957245,168.287291453011164,-157.531238224293048,-130.756322347569295,-37.052588712956606,25.099200000000000,-159.871860461541274,0.011600000000000,0.020979116600404,0.030199337741083,0.029866369046136,2.702089111299166,1.473293410845463,2.369343747688410,3.381271832862284,2.928108102939447,0.544260139079148,0.041534426512595,0.040427223771514,0.017880726750203,0.017589747920098,0.050944286669237,0.047293775799133,0.025408649383426,0.024035796692928,0.005255320035925,0.070835599261080,0.041067539564946,0.030871916090551,0.047148213747477,0.055969700365224,0.030871916090551,0.047596983878752,0.055748502179770,0.030871916090551,0.039552095484557,0.032833795052895,0.033131748409168,0.003368543989985,0.013594709409618,0.010181438419411,0.006713971562802,0.006923057933056,12.540141091417908,1608.287291453010994,1642.468761775706980,1669.243677652430733,-37.052588712956606,385.099199999999996,1280.128139538458754,216.450467813287105,273.957371123615303,299.445221641253738,-59.748954359925165,24.069373291576994
239.000000000000000,31.340689132462689,0.647666666666667,41500.000000000000000,4.508000000000000,1.122300000000000,1.271650000000000,0.703200000000000,41500.000000000341970,0.129287920327234,0.127846142938042,0.101212144530181,0.100614156411926,0.104165368174851,0.103450413600593,0.111555144344089,0.110636904316853,4.481510346666667,1.151406233333334,1.259921888000000,0.699837248000000,1.037055123111111,1.299296579691973,1.297674446348026,1.388195875602209,1.387429698312704,0.699837248000000,0.699837248000000,1.129109901098061,1.128313797553577,2.440623471780454,0.147651708031186,0.166400293365221,0.058829941122606,0.703376353574867,171.394384636852919,-155.140183982352880,-132.432346017710302,-34.659411287043383,22.708626580875119,-158.570464632451518,0.057417070632348,0.026657925650733,0.122188051789035,0.028711205710198,3.838117216653851,3.005815338487757,4.396210897403451,3.381271832862284,1.690359995945985,3.418979627508119,0.055241822236379,0.053841488113468,0.028748410686295,0.028266804718092,0.038051883501578,0.037313692982426,0.032811981331488,0.032208589931474,0.002511339389994,0.066632465836834,0.039473608098443,0.100839971858294,0.077023837561266,0.080022653627531,0.100839971858294,0.076654958585778,0.079381703518065,0.100839971858294,0.058145940688007,0.083286372714344,0.082882703811222,0.002166461871431,0.016707170136258,0.009064196016383,0.016551626214875,0.009049541048931,12.555066464552240,1611.394384636852919,1644.859816017647063,1667.567653982289812,-34.659411287043383,382.708626580875091,1281.429535367548397,225.767326506407699,300.013810608907079,318.338401593282470,-75.353521508847734,20.330343579475084
240.000000000000000,31.355614505597011,0.678666666666667,41500.000000000000000,4.508000000000000,1.196250000000000,1.267300000000000,0.703200000000000,41500.000000000341970,0.125798488362027,0.124469029112557,0.108672912378253,0.108024412475207,0.164436924030338,0.162195735989414,0.132969441590206,0.131563059192393,4.492187373333334,1.106250017333333,1.243203114666667,0.703450521333333,1.017634551111111,1.246533491405826,1.245030272828586,1.378361433664118,1.377554061756785,0.703450521333333,0.703450521333333,1.109448482134426,1.108678285306235,2.453961827911246,0.140014328481314,0.162469183107499,0.058834069743329,0.703819852310847,-177.840879261704714,-144.348377421446628,-120.693351520007994,-33.466988712956606,23.904173419124906,-147.482702048949363,0.059467680297789,0.016404877323528,0.037335238046650,0.009865765724632,7.484024763155859,10.762685103118775,8.462853866389132,3.381271832862284,1.690359995945769,8.913635856294777,0.054676157314362,0.053495245007470,0.010785456850414,0.010589316789445,0.020297541861527,0.019548710759965,0.027566021681823,0.026895322970834,0.005370180797602,0.056147475149680,0.028189948460393,0.024471506581848,0.110231032449495,0.037274856500425,0.024471506581848,0.108847595770424,0.037105054163247,0.024471506581848,0.019880754579270,0.037730985463275,0.037221697814229,0.006028518236235,0.014417499671328,0.011234739187440,0.005000968331931,0.003084960951938,12.569991837686564,1622.159120738295087,1655.651622578553088,1679.306648479991964,-33.466988712956606,383.904173419124902,1292.517297951050750,233.282401206248323,334.630731964272854,358.668714703249861,-101.981911080388286,25.292757682385851
241.000000000000000,31.370539878731339,0.746333333333333,41500.000000000000000,4.530866666666666,1.231533333333333,1.334966666666667,0.812000000000000,41500.000000000341970,0.127469759798793,0.126423788803345,0.146011223366863,0.144423551575304,0.211679906517451,0.206545831096282,0.161720296561036,0.159131057158310,4.503906133333333,1.208515622666667,1.315117200000000,0.794108072000000,1.105913631555556,1.363230935950501,1.361952129161318,1.508077662784488,1.505960681540216,0.794108072000000,0.794108072000000,1.221805556911663,1.220673627567178,2.471223607558358,0.162292617537080,0.177573653349590,0.077885860667914,0.722243934778236,-169.447577421446624,-128.333046523468596,-104.030189099251061,-43.022505425326415,23.905737594256038,-133.606687859416013,0.078156658918696,0.071291257060970,0.127929980848900,0.033560889936552,10.762685103118740,12.501916270173597,13.462457691759532,5.073288168445349,4.473733271881887,12.029546984840898,0.013725428267236,0.013407162063471,0.020156198292733,0.019544933486705,0.053532626584350,0.050001444762306,0.027682713012777,0.026273470995972,0.008638038491911,0.096533943055973,0.072192196585857,0.086087063005781,0.121114855953150,0.108612774448616,0.086087063005781,0.120732479931732,0.107696245295326,0.086087063005781,0.083853190321125,0.103417933288920,0.103004156125650,0.010491086900694,0.015293991051075,0.021481968871193,0.020389203406896,0.015058161074455,12.584917210820890,1630.552422578553433,1671.666953476531489,1695.969810900749053,-43.022505425326415,383.905737594255982,1306.393312140583930,284.497892109960958,399.524201728803746,423.939662985583709,-118.589184890490515,23.699888269005896
242.000000000000000,31.385465251865668,0.769000000000000,41500.000000000000000,4.530866666666666,1.229600000000000,1.344633333333333,0.842400000000000,41500.000000000341970,0.133512550074463,0.132255372368180,0.126456718296208,0.125367153388348,0.153848500635810,0.150708767127067,0.137939256335494,0.136110430961198,4.508854026666668,1.200937510666667,1.330039034666667,0.795052049333333,1.108676198222222,1.363436808535554,1.361873339768170,1.499080165586289,1.497612288747529,0.795052049333333,0.795052049333333,1.219189674485059,1.218179225949678,2.476557661981904,0.165801659548013,0.182947841944025,0.076862012702906,0.725542294044212,-173.066294842979460,-132.671894574673587,-111.158294574673604,-41.833737594256043,21.513600000000000,-138.630448531993750,0.037700000000000,0.024320841542458,0.040729350596345,0.010816653826392,5.898384525298658,5.073288168445422,5.073288168445349,4.473733271881887,0.000000853773646,5.078247122744132,0.025788133206991,0.025157341065179,0.027662071886330,0.027057775565459,0.101813031882767,0.098901020226402,0.050428335436529,0.049131161486067,0.009570984355673,0.127940155632023,0.046231074610788,0.042957902065983,0.174755376179088,0.088350518862082,0.042957902065983,0.173852004078035,0.087501002655582,0.042957902065983,0.072161272479164,0.101664712719749,0.101080328663502,0.006180046342726,0.028034643362340,0.009438520724705,0.009505936997342,0.012519391881396,12.599842583955221,1626.933705157020313,1667.328105425326385,1688.841705425326381,-41.833737594256043,381.513599999999997,1301.369551468006193,355.739470912201796,459.549054636197980,480.946459609018405,-109.622467350774954,26.643559433347040
243.000000000000000,31.400390625000004,0.800666666666667,41500.000000000000000,4.557000000000000,1.315150000000000,1.338350000000000,0.847200000000000,41500.000000000341970,0.163247296467845,0.161105181125683,0.161160828336559,0.159070142731601,0.225526760526365,0.219241301939039,0.183311628443590,0.179805541932107,4.532161413333334,1.250937520000000,1.301953112000000,0.810481762666667,1.121124131555556,1.455227710894780,1.452544972519527,1.511486278062047,1.508774897139885,0.810481762666667,0.810481762666667,1.259065250541165,1.257267210775360,2.501406388507844,0.176754561648493,0.171918156795600,0.080320438855494,0.732599886451858,-151.549697739020189,-106.850394092605299,-83.662262405743931,-45.417773419124870,23.904173419124906,-113.564030135562277,0.096378654275726,0.059467680297789,,0.008962886439833,5.445132389649500,4.060632678171744,4.473733271881887,1.690359995945769,1.690359995945769,4.526267886102659,0.007836678863031,0.007531408914469,0.015802687126109,0.015207180509565,0.062095452907746,0.057675139421797,0.022098130883683,0.020541990834051,0.003912783453723,0.017358920259016,0.032199704162381,0.016444102526012,0.029130746317132,0.022133253509819,0.016444102526012,0.028731069292100,0.022453827510514,0.016444102526012,0.020181949265954,0.020402308673451,0.020436680132454,0.002816002306399,0.000950090157909,0.006772404409609,0.007955559394051,0.002574705311761,12.614767957089557,1648.450302260979925,1693.149605907394744,1716.337737594255941,-45.417773419124877,383.904173419124902,1326.435969864437766,439.296778269475908,525.920337617993937,561.334905963805795,-86.059569231643536,46.472983983623642
244.000000000000000,31.415315998134329,0.810000000000000,41500.000000000000000,4.557000000000000,1.238300000000000,1.337866666666667,0.828800000000000,41500.000000000341970,0.145776965795310,0.144096022989464,0.129082591829486,0.128009555843469,0.253890962047788,0.245311064291410,0.176250173224195,0.172472214374781,4.537109466666666,1.199687484000000,1.326132798666667,0.826302042666667,1.117374108444444,1.374887846779725,1.372859347257006,1.497378083402469,1.495953587597496,0.826302042666667,0.826302042666667,1.232855990949620,1.231704992507056,2.507281702252522,0.159966609146554,0.178623290033164,0.081344413524247,0.731804003739122,-151.741021462987192,-108.713821462987156,-83.639702527537352,-45.417773419124870,25.094505425326417,-114.323197435003095,0.080836687215645,0.031943909174259,0.090767395027069,0.009539392014169,12.223373894213870,12.223373894213870,16.205118367410520,1.690359995945769,5.073288168445277,13.419574530420050,0.033075268642568,0.031919378289026,0.009435569191130,0.009213727704516,0.058879745274233,0.052940546146286,0.027221715419695,0.024936172317063,0.011178980782188,0.025888178406964,0.041871405876549,0.033786829662143,0.061528969448956,0.051949902571915,0.033786829662143,0.060181616997909,0.051767293920813,0.033786829662143,0.021413847951268,0.019738455065655,0.019766512445685,0.009532012692454,0.004472595718688,0.017086057881579,0.010600045340943,0.006588963763675,12.629693330223880,1648.258978537012808,1691.286178537012802,1716.360297472462889,-45.417773419124877,385.094505425326417,1325.676802564996933,421.689616463001585,515.748265439717215,577.094342934477027,-82.103707192879256,74.854643729122472
245.000000000000000,31.430241371268661,0.806000000000000,41500.000000000000000,4.570066666666666,1.245550000000000,1.338350000000000,0.891600000000000,41500.000000000341970,0.184984808372288,0.181674753995888,0.159787096695119,0.157712816725591,0.190463422600575,0.186514789487074,0.178411775889328,0.175300786736184,4.532031253333334,1.242226594666667,1.307695310666667,0.828710916000000,1.126210940444444,1.471442441666936,1.467356215138756,1.516020313203566,1.513333113038050,0.828710916000000,0.828710916000000,1.272057890290167,1.269800081392269,2.504161954518083,0.175167073783628,0.170214413880390,0.084213576555467,0.733439254684392,-159.924005907394729,-116.414053982289687,-94.419062405743915,-45.417773419124870,22.708626580875119,-123.160149326125278,0.022556706319851,0.002050609665441,0.011879393923934,0.005196152422707,4.060632678171654,4.396210897403368,4.473733271881887,1.690359995945769,1.690359995945985,4.136472633450767,0.036492307609578,0.034736255915424,0.021773047666783,0.020900146224989,0.059551399637526,0.056898218079441,0.006325660568304,0.006102962897907,0.005284340996769,0.029438651800395,0.048663700072705,0.059469334989797,0.026931284041141,0.033995093604049,0.059469334989797,0.025369806591884,0.034659247267401,0.059469334989797,0.043167378412399,0.024976742044052,0.025881096540059,0.003093293291022,0.006525869557922,0.012032795703902,0.012612812345050,0.007018643198132,12.644618703358212,1640.075994092605242,1683.585946017710512,1705.580937594256056,-45.417773419124877,382.708626580875091,1316.839850673874707,360.102544119923550,325.037200138511253,481.326721003613784,45.522450177718838,162.714402399502433
246.000000000000000,31.445137593283579,0.806666666666667,41500.000000000000000,4.583133333333334,1.127133333333333,1.262466666666667,0.770400000000000,41500.000000000341970,0.168842702759379,0.166228207442074,0.148332900247364,0.146683719718120,0.229826281641089,0.223940448065901,0.182333961549277,0.178950791742032,4.551823079999999,1.205625013333333,1.278085897333333,0.829264300000000,1.104325070222222,1.407940649939809,1.404850349096848,1.467246945526218,1.465151614699737,0.829264300000000,0.829264300000000,1.234817298488675,1.233088754598862,2.522605478404721,0.165221826515869,0.168522666021475,0.084079334482949,0.735107326356253,-146.073196828261501,-102.762006708042193,-76.476703998105421,-45.417773419124870,26.294226580875119,-108.045289132148042,0.093176839039180,0.049413594620644,0.061235283946431,0.013316656236959,8.957731794196738,11.863639299250131,13.245645487060182,1.690359995945769,1.690359995945769,11.331112958784944,0.040278775079246,0.038519753253711,0.017836277531661,0.017299043520408,0.015091112855400,0.013929027180592,0.014063102387727,0.013657245131975,0.007757004437384,0.070458931896837,0.059313222116919,0.062594569844484,0.063035565031360,0.057744302781002,0.062594569844484,0.063376897216288,0.057846485375055,0.062594569844484,0.061536471593824,0.053557499045513,0.054037934996727,0.008920561610005,0.018527063773183,0.013675976692953,0.018860037786555,0.013073914408201,12.659514925373131,1653.926803171738356,1697.237993291957764,1723.523296001894550,-45.417773419124877,386.294226580875204,1331.954710867852100,399.381562745875272,248.362304732290795,448.165138936565199,144.977711655568100,197.193940167338923
247.000000000000000,31.460062966417908,0.754333333333333,41500.000000000000000,4.576600000000000,1.113600000000000,1.320950000000000,0.877200000000000,41500.000000000341970,0.140121888163405,0.138748026247461,0.156956839972666,0.155001325243695,0.250654606695380,0.240226327323098,0.182577778277150,0.177991892938084,4.559765746666667,1.117343742666667,1.263320298666667,0.848144521333333,1.076269520888889,1.273392661149888,1.271872569153377,1.462456191323094,1.459954288622785,0.848144521333333,0.848144521333333,1.194664457935438,1.193323793036498,2.528017174255352,0.146464252289148,0.171539607691151,0.084503546241135,0.732631145119196,-131.964660554944800,-94.434796828261483,-64.540799999999990,-39.441600000000001,29.881388712956607,-96.821576588281459,0.073821947955876,0.075872557621317,0.011879393923934,0.057709040308545,7.131673667250626,8.957731794196697,11.741334500527984,5.859089547525982,3.381271832862176,9.022342053776898,0.011616320172227,0.011269859844554,0.019726926882922,0.019028107224493,0.117545382468341,0.107164654696254,0.042001918811620,0.038403827530778,0.008477470717928,0.088045515783767,0.077411741249891,0.148519307446216,0.090611100041680,0.111843032098235,0.148519307446216,0.090762223267656,0.110852549640378,0.148519307446216,0.102073041662266,0.114315562110281,0.114045384903282,0.011051389967123,0.019796960928980,0.018307320542984,0.026567304933439,0.014772430099147,12.674440298507459,1668.035339445055115,1705.565203171738403,1735.459200000000010,-39.441600000000001,389.881388712956607,1343.178423411718313,437.346281986930990,326.419962676343857,472.248268217103032,111.342346108830284,144.578309858075954
248.000000000000000,31.474959188432841,0.665333333333333,41500.000000000000000,4.602733333333333,1.012100000000000,1.140666666666667,0.643200000000000,41500.000000000341970,0.139718270783719,0.138219761339290,0.163520368908427,0.161217913325327,0.201551257984495,0.196462737073217,0.168263299225547,0.165300137245945,4.569401146666666,1.061289060000000,1.149843750666667,0.655175805333333,0.955436205333333,1.210296840023832,1.208689387073210,1.338962824550762,1.336277175951022,0.655175805333333,0.655175805333333,1.068145156635975,1.066714122785855,2.542954618162282,0.129664989536212,0.149213033796741,0.053100683166661,0.718733331165474,-120.008308002847045,-82.482939224360578,-51.399693534108792,-39.441600000000001,31.075373419124901,-84.489760981114927,0.053236923276989,0.127775636697038,0.085427864306677,0.040278199231511,6.321184231576482,7.754647485984344,6.098663843077323,0.000000000000000,1.690359995945769,6.784940424223938,0.034562357973028,0.033644895678569,0.032817885583443,0.031671608593449,0.080582919050579,0.076570772865812,0.049131869241651,0.047117815617871,0.009320519059051,0.044212090803370,0.051189174619484,0.060108926149589,0.079920517221185,0.095859472813441,0.060108926149589,0.079057491769928,0.094470251463695,0.060108926149589,0.050647544053357,0.078373113340517,0.077608559916864,0.010362078070973,0.012598330851723,0.010495802736555,0.009681989500052,0.005846829489093,12.689336520522389,1679.991691997153112,1717.517060775639493,1748.600306465891208,-39.441600000000001,391.075373419124901,1355.510239018885159,357.436156519972428,427.971559316632920,472.593889070645673,-55.855949609522668,43.374501695010622
249.000000000000000,31.489855410447763,0.602666666666667,41500.000000000000000,4.599466666666667,1.044000000000000,1.100066666666667,0.548000000000000,41500.000000000341970,0.132462722052649,0.131140035292645,0.158817781864976,0.156643117798343,0.256615305012532,0.246992534715497,0.182631936310053,0.178258562602162,4.570963600000000,1.007460924000000,1.083398457333333,0.582356780000000,0.891072053777778,1.047845357116611,1.047619994950793,1.219220247615567,1.217046867713708,0.582356780000000,0.582356780000000,0.949807461577393,0.949007880888167,2.543550701453777,0.116983525786795,0.131841836213247,0.041288631401488,0.708416173713827,-115.819249401948724,-77.642284808580087,-48.912547633102953,-40.631915574170222,29.881388712956607,-80.562034623280780,0.067452279427755,0.132080064102548,0.188508249156370,0.024684678108765,17.998773921310811,11.109849662764026,13.569436850389424,7.375343929368509,3.381271832862176,13.857023115553025,0.036460770093840,0.035370151342858,0.037185140692437,0.035738829035994,0.083626467465537,0.074846125571590,0.032825293784605,0.029657505378181,0.007394255628581,0.125715342425159,0.128487040562240,0.154157485272598,0.192343346839138,0.250581917125527,0.154157485272598,0.191964980962233,0.248358502990201,0.154157485272598,0.133715392185792,0.193361006081419,0.192497267792269,0.008835758944353,0.033533680955328,0.022134624144171,0.019236157488432,0.016582598947111,12.704232742537314,1684.180750598051191,1722.357715191420084,1751.087452366896969,-40.631915574170222,389.881388712956607,1359.437965376719148,204.011488520191051,512.051847916867700,469.418108713100082,-300.187884987890129,-45.331932420023811
250.000000000000000,31.504751632462689,0.618666666666667,41500.000000000000000,4.602733333333333,1.018866666666667,1.023700000000000,0.744800000000000,41500.000000000341970,0.132946154130449,0.131583926894358,0.156850490354075,0.154942826769264,0.232743573833331,0.226073026072199,0.174180072772618,0.170866593245274,4.570312560000001,1.033437504000000,1.141289080000000,0.738541682666667,0.971089422222222,1.149209139624881,1.147790556006218,1.266658504566829,1.265166253334975,0.738541682666667,0.738541682666667,1.051469775619459,1.050499497335953,2.544526828213107,0.120275918985175,0.146096960814914,0.066361670700714,0.719315344678478,-111.661370032218755,-70.521684425829775,-35.855999999999995,-43.031894574673572,34.659411287043383,-72.507736598584003,0.054819461264530,0.115564181301993,0.153999480518604,0.101864288802962,11.080758082374656,7.375343929368509,11.741334500527920,5.073288168445349,3.381271832862284,9.821172546206023,0.039318443554327,0.038167068150974,0.009479134852690,0.009150881529804,0.054343286615566,0.049867860901148,0.032096622287109,0.030175669170008,0.015492371549431,0.210926205394146,0.170820608619114,0.169340393833832,0.319407763682992,0.274470438544766,0.169340393833832,0.317852125253120,0.273076067622165,0.169340393833832,0.172506312992180,0.241455752796544,0.240441605681546,0.014029937257010,0.044748545789774,0.035830355330857,0.032700096078867,0.023609766923430,12.719128964552240,1688.338629967781117,1729.478315574170210,1764.144000000000005,-43.031894574673572,394.659411287043383,1367.492263401416039,119.179937012464507,554.979702688891848,447.145481691964960,-429.703338168627909,-107.263207709547714
251.000000000000000,31.519647854477611,0.550666666666667,41500.000000000000000,4.592933333333334,0.990833333333333,1.068166666666667,0.646400000000000,41500.000000000341970,0.127930807799139,0.126563210390085,0.108272677318491,0.107228984252936,0.288982871930983,0.276683361414528,0.175062119016204,0.170158518685850,4.577604239999999,0.965859378666667,1.004023438666667,0.601432285333333,0.857105034222222,1.025869714389445,1.024994225613966,1.082229217608175,1.081311036954091,0.601432285333333,0.601432285333333,0.903177072443651,0.902579182633797,2.549614780037663,0.109598072797829,0.118735008814847,0.041135608851810,0.704770867625538,-115.213575435230794,-69.346793291957766,-37.035103998105427,-44.222226580875088,33.465426580875118,-73.475201461949766,0.118024418377441,0.120736627969036,0.042279072837516,0.071058661212644,12.338840919330003,11.863639299250131,13.245645487060155,1.690359995945769,1.690359995945769,12.387772420458305,0.053488099385910,0.052331337177978,0.062042370628014,0.060762374895485,0.062410092788437,0.054536272758279,0.055488203804812,0.052285853253868,0.004660312894731,0.085168726420547,0.072297607756040,0.076465313982778,0.178420931946413,0.158521569044965,0.076465313982778,0.176974890456280,0.157198405066854,0.076465313982778,0.064521533337575,0.112813449944469,0.111997448841296,0.002855198167554,0.019120932767967,0.014271443207467,0.007176659889655,0.009304054912315,12.734025186567164,1684.786424564769050,1730.653206708042035,1762.964896001894886,-44.222226580875088,393.465426580875089,1366.524798538050391,98.819995873469438,597.907216012317804,427.213981605716981,-494.224462078755778,-171.690074576563347
252.000000000000000,31.534514925373131,0.389000000000000,41500.000000000000000,4.609266666666667,0.825533333333333,0.873866666666667,0.483200000000000,41500.000000000341970,0.112192024427452,0.111199117440934,0.094631601404107,0.093905594908941,0.179771758546687,0.172720374898703,0.128865128126082,0.125941695749526,4.576432226666667,0.857226554666667,0.891914068000000,0.512272141333333,0.753804254666667,0.857226554666667,0.857226554666667,0.930031296894661,0.929799616943575,0.512272141333333,0.512272141333333,0.766509997631553,0.766432770981191,2.549809149920048,0.083163111895930,0.096261469895428,0.031445103555937,0.690169708816836,-109.944403171738486,-65.749996828261473,-31.084851388691163,-43.031894574673572,35.855999999999995,-68.634459617309574,0.047149160473261,0.068031634798330,0.068065850468499,0.062072538211354,8.957731794196697,8.957731794196738,10.302311643724170,5.073288168445349,0.000000000000000,9.266062592266300,0.050121337973758,0.048906794404514,0.059847972730517,0.059138516810874,0.159080319129339,0.149398194769844,0.087697762845186,0.083852168030579,0.001804184951199,0.090280674958260,0.125540201699358,0.125302382957027,0.090280674958260,0.190227277100355,0.125302382957027,0.090280674958260,0.189831328985563,0.125302382957027,0.102463418019044,0.124210502772250,0.124078045190299,0.002192196163746,0.015843628839367,0.027558530062741,0.015274780243416,0.013849101080078,12.748892257462682,1690.055596828261514,1734.250003171738626,1768.915148611308950,-43.031894574673572,395.855999999999995,1371.365540382690369,92.389147812245938,580.942323532464798,420.573054525642874,-487.218305259457281,-163.017121744975611
253.000000000000000,31.574422807835827,0.285000000000000,41500.000000000000000,4.592933333333334,0.699866666666667,0.681500000000000,0.474400000000000,41500.000000000341970,0.049794824393648,0.049731835352193,0.024897414025009,0.024877411365132,0.083907140302166,0.083355417844847,0.052866459573608,0.052654888187391,4.572135466666666,0.736874982666667,0.739609364000000,0.469368488000000,0.648617611555556,0.736874982666667,0.736874982666667,0.739609364000000,0.739609364000000,0.469368488000000,0.469368488000000,0.648617611555556,0.648617611555556,2.542226153740794,0.065022989207312,0.065956242406545,0.026009908182233,0.674803823384221,-102.762006708042193,-47.814093534108792,-11.958093534108798,-54.968046578027923,35.855999999999995,-53.338004706123137,0.104453689898123,0.069054109218786,0.083839847328105,0.049487372126634,11.863639299250131,6.098663843077383,6.098663843077383,6.766963283418110,0.000000000000000,7.456154922987777,0.005309832779102,0.005291154918647,0.020768779680254,0.020736520131422,0.053273676443931,0.052463470762725,0.015924105739406,0.015673295940295,0.003629477211133,0.109967905185640,0.129509175016740,0.107247821047678,0.109967905185640,0.129509175016740,0.107247821047678,0.109967905185640,0.129509175016740,0.107247821047678,0.114501150935096,0.114501150935096,0.114501150935096,0.002274287616949,0.020511927838406,0.024349613845201,0.012210481499964,0.014609145253075,12.788800139925378,1697.237993291957764,1752.185906465891094,1788.041906465891088,-54.968046578027923,395.855999999999995,1386.661995293876771,58.413920415074237,548.281972778058844,395.368635045368137,-492.442281524519672,-156.901083338613716
254.000000000000000,31.614301539179099,0.188333333333333,41500.000000000000000,4.589666666666667,0.673766666666667,0.690200000000000,0.460000000000000,41500.000000000341970,0.058361381347899,0.058254358107287,0.050265760547779,0.050200997944183,0.061974282059398,0.061749653969198,0.056867141318359,0.056735003340223,4.562630386666666,0.682148448000000,0.660859381333333,0.455957032000000,0.599654953777778,0.682148448000000,0.682148448000000,0.660859381333333,0.660859381333333,0.455957032000000,0.455957032000000,0.599654953777778,0.599654953777778,2.533357410477529,0.054296863173560,0.051192349783429,0.023917698325475,0.665691080439998,-89.668446488124104,-32.270399999999995,5.980884425829771,-57.374294574673584,39.441600000000001,-37.725614126924086,0.015971954587130,0.043789039724570,0.003666060555965,0.010016652800878,10.578220455986523,5.859089547525920,7.375343929368558,5.073288168445349,0.000000000000000,7.510596078395031,0.011841307516134,0.011785379953871,0.005309174869914,0.005290213419905,0.039300253290967,0.038963630862066,0.015837293349782,0.015717936820191,0.003181459657536,0.024669852841054,0.027543403276361,0.034733071909967,0.024669852841054,0.027543403276361,0.034733071909967,0.024669852841054,0.027543403276361,0.034733071909967,0.019105328306609,0.019105328306609,0.019105328306609,0.003293177750196,0.003996130790493,0.004320005354530,0.003907392965542,0.001661990850980,12.828678871268650,1710.331553511876109,1767.729599999999891,1805.980884425829572,-57.374294574673584,399.441599999999994,1402.274385873075971,-19.335860993323880,545.310077898007876,362.827149036274875,-560.174881447190728,-187.399500795235326
255.000000000000000,31.654180270522385,0.140666666666667,41500.000000000000000,4.583133333333334,0.575166666666667,0.537466666666667,0.405600000000000,41500.000000000341970,0.079303074496189,0.079047270432946,0.055402779882161,0.055310114750478,0.047597257368039,0.047540920613899,0.060767703915463,0.060632768599108,4.551692920000000,0.504687496000000,0.454882822666667,0.378092449333333,0.445887589333333,0.504687496000000,0.504687496000000,0.454882822666667,0.454882822666667,0.378092449333333,0.378092449333333,0.445887589333333,0.445887589333333,2.522274539784984,0.028856944319793,0.023215147356989,0.016208725824482,0.647638839321562,-96.806505425326407,-28.684799999999999,14.342399999999998,-68.126400000000004,44.222226580875123,-35.277916263601185,0.046430198506288,0.060923011525476,0.003394112549695,0.010115993936996,5.073288168445422,2.928108102939447,2.928108102939447,5.859089547525920,1.690359995945985,2.491785875240636,0.009786659688516,0.009689720983639,0.011764877502518,0.011705318142972,0.007395588088803,0.007372555309698,0.004466878405441,0.004443750732869,0.003034150137617,0.020282724367186,0.017522671294026,0.002899111815299,0.020282724367186,0.017522671294026,0.002899111815299,0.020282724367186,0.017522671294026,0.002899111815299,0.010320274996308,0.010320274996308,0.010320274996308,0.002798917468438,0.002435820489419,0.001892339027305,0.000162489261609,0.001156031250802,12.868557602611936,1703.193494574673423,1771.315200000000004,1814.342399999999998,-68.126400000000004,404.222226580875201,1404.722083736398872,-48.199437576653509,514.634361811441522,340.563084621772816,-542.341343477554119,-178.217484781869871
256.000000000000000,31.734025186567163,0.092000000000000,41500.000000000000000,4.576600000000000,0.439833333333333,0.332533333333333,0.326400000000000,41500.000000000341970,0.054429921271756,0.054347598081004,0.083741587979084,0.083428581742867,0.059824790878363,0.059706698332842,0.065998766709734,0.065827626052238,4.542448080000000,0.411484397333333,0.312734376000000,0.319563820000000,0.347927531111111,0.411484397333333,0.411484397333333,0.312734376000000,0.312734376000000,0.319563820000000,0.319563820000000,0.347927531111111,0.347927531111111,2.510615231068663,0.018930996782996,0.010612494704857,0.011500406033191,0.637914782147427,-84.507523385840869,-4.731421462987186,39.470046488124126,-80.068748611308791,43.027199999999993,-13.029785408276069,0.029336382417287,0.067035388663998,0.036318590281012,0.008660254037844,21.361977325261734,12.223373894213870,10.578220455986523,10.302311643724131,0.000000000000000,12.843559284178973,0.005940116062010,0.005915049110589,0.015680328682255,0.015497839527454,0.013836134252603,0.013761411839168,0.004771969450292,0.004727363913554,0.001966135830913,0.024843842000267,0.052934171952648,0.028980923491711,0.024843842000267,0.052934171952648,0.028980923491711,0.024843842000267,0.052934171952648,0.028980923491711,0.034785729386912,0.034785729386912,0.034785729386912,0.001247497034571,0.002335140012417,0.004044642686502,0.002241999560603,0.002064098956415,12.948402518656714,1715.492476614158932,1795.268578537012900,1839.470046488123899,-80.068748611308791,403.027199999999993,1426.970214591724016,-37.224846763567257,437.773816670654924,300.145448765906622,-462.381125656407107,-137.532154577009351
257.000000000000000,31.813870102611940,0.056000000000000,41500.000000000000000,4.566800000000001,0.331566666666667,0.216533333333333,0.237600000000000,41500.000000000341970,0.049871931516659,0.049804904306031,0.087790278467226,0.087422325824172,0.109400440012939,0.108744054772876,0.082354216665608,0.081990428301026,4.532421866666667,0.306679682666667,0.211875001200000,0.228776041333333,0.249110241733333,0.306679682666667,0.306679682666667,0.211875001200000,0.211875001200000,0.228776041333333,0.228776041333333,0.249110241733333,0.249110241733333,2.502025003831533,0.009873759871657,0.004419969068596,0.005662238087691,0.630495242714870,-52.752034310900086,23.826017853909040,65.709029491446728,-77.689737594256044,40.638188712956605,15.082357808769700,0.049413594620644,0.025992370675514,0.019200000000000,0.001000000000000,17.251389040245776,13.886216722842557,9.426928138245438,4.473733271881887,3.381271832862284,13.118922380563509,0.010085441662754,0.010045604892227,0.019537779682434,0.019337229150714,0.008439944005761,0.008292694493276,0.006139982896158,0.006042250179162,0.002949182553952,0.009848612700745,0.016936323976363,0.022956940062803,0.009848612700745,0.016936323976363,0.022956940062803,0.009848612700745,0.016936323976363,0.022956940062803,0.008873441536912,0.008873441536912,0.008873441536912,0.001177865654180,0.000623358196873,0.000814781520626,0.001145429080822,0.000398054830410,13.028247434701491,1747.247965689099829,1823.826017853908979,1865.709029491446927,-77.689737594256044,400.638188712956605,1455.082357808769757,-21.741381563784671,378.649841737025781,259.422112140353420,-417.024569985652988,-117.152440896901680
258.000000000000000,31.893715018656721,0.041333333333333,41500.000000000000000,4.557000000000000,0.238766666666667,0.115033333333333,0.135200000000000,41500.000000000341970,0.144721109816741,0.143215917266543,0.101119585640959,0.100482002250451,0.247117851184041,0.239081739295657,0.164319515547247,0.160926552937550,4.523046800000000,0.217656252266667,0.113710937066667,0.119042970133333,0.150136719822222,0.217656252266667,0.217656252266667,0.113710937066667,0.113710937066667,0.119042970133333,0.119042970133333,0.150136719822222,0.150136719822222,2.491063097302153,0.004685015775504,0.001009103751693,0.001379263638612,0.624534120116990,-60.983646488124123,107.567999999999984,103.982399999999984,-169.824753910481093,-4.764703998105432,95.612242262924724,0.016743157806499,0.021958445603761,0.007332121111929,0.000577350269190,10.578220455986630,11.741334500527984,2.928108102939447,23.736242457365265,13.245645487060182,17.315397937574918,0.009732905468849,0.009431485343712,0.035075894034728,0.034478100481899,0.062544549806864,0.057416433265395,0.031976420162144,0.030015532963811,0.001562520000000,0.032163525699030,0.022881391881645,0.019971360876485,0.032163525699030,0.022881391881645,0.019971360876485,0.032163525699030,0.022881391881645,0.019971360876485,0.024434173845014,0.024434173845014,0.024434173845014,0.001931661314668,0.001533753466313,0.000448472313358,0.000597149634278,0.000445187724378,13.108092350746272,1739.016353511876105,1907.567999999999984,1903.982400000000098,-169.824753910481093,355.235296001894540,1535.612242262924838,12.396107377857334,311.689712144228906,231.063675346777046,-315.228564494920874,-78.831937662156179
259.000000000000000,31.973559934701491,0.037666666666667,41500.000000000000000,4.543933333333333,0.201066666666667,0.116966666666667,0.108800000000000,41500.000000000341970,0.201015231144359,0.196793442425623,0.085248859052693,0.084762075578592,0.319223842580219,0.303993277083208,0.201829310925757,0.195182931695807,4.515885373333333,0.193554702400000,0.117890624933333,0.093554687333333,0.135000004888889,0.193554702400000,0.193554702400000,0.117890624933333,0.117890624933333,0.093554687333333,0.093554687333333,0.135000004888889,0.135000004888889,2.483760291103142,0.003565937547869,0.001095889792992,0.000778288442418,0.622300101721605,-90.703078816748047,141.327701910921576,115.924748611308800,133.317866684854209,-25.051410900748948,144.869162004680504,0.022525615048947,0.007298173287428,0.007332121111929,0.000577350269190,25.540852102187340,21.598020005603303,10.302311643724096,50.327388743828962,13.462457691759560,25.649755304208757,0.039721926289893,0.037609071745132,0.044591785697841,0.043955757063573,0.021055284418417,0.018116551321456,0.020410044735523,0.019566523584449,0.003692004664208,0.026489140425477,0.011032441686517,0.006941840038500,0.026489140425477,0.011032441686517,0.006941840038500,0.026489140425477,0.011032441686517,0.006941840038500,0.008203766486248,0.008203766486248,0.008203766486248,0.001168993051049,0.001043717928716,0.000281401181057,0.000083001956042,0.000505063504486,13.187937266791046,1709.296921183251925,1941.327701910921178,1915.924748611308814,-226.682133315145734,334.948589099251024,1584.869162004680447,60.811983404322746,252.674192828477288,215.415282347150395,-205.779198499842806,-37.894426890868090
260.000000000000000,32.053434001865675,0.035666666666667,41500.000000000000000,4.537400000000000,0.172066666666667,0.155633333333333,0.113600000000000,41500.000000000341970,0.193569439935689,0.189998739723282,0.080229661096383,0.079934328706764,0.192539228457860,0.188764279032020,0.155446109829977,0.152899115820689,4.511458253333334,0.152890624266667,0.137968749200000,0.126692708133333,0.139184027200000,0.152890624266667,0.152890624266667,0.137968749200000,0.137968749200000,0.126692708133333,0.126692708133333,0.139184027200000,0.139184027200000,2.478168257606189,0.001992432524682,0.001627573252013,0.001624546930624,0.620853202578377,-125.990517717317005,-171.873638224293046,130.275062405743938,44.195429491446731,-59.758611287043394,-175.270851115661770,0.018644391471253,0.014881644174396,0.028022847821019,0.000577350269190,8.216784084932604,1.473293410845215,4.473733271881887,9.426928138245398,3.381271832862176,2.616087426015487,0.015567423772183,0.014709055231204,0.022377519660928,0.022177036587470,0.042207510157292,0.040190905001503,0.013572245128457,0.012863838544321,0.000813085930350,0.011392128552858,0.019987027781711,0.015130520732288,0.011392128552858,0.019987027781711,0.015130520732288,0.011392128552858,0.019987027781711,0.015130520732288,0.014660535631766,0.014660535631766,0.014660535631766,0.001184971794223,0.000390755126420,0.000553276844969,0.000435405622256,0.000544903977822,13.267811333955226,1674.009482282683166,1988.126361775706982,1930.275062405743938,-315.804570508553184,300.241388712956564,1624.729148884338201,123.187075592504698,211.398906437600090,198.042972935216312,-100.928875490355722,-15.088352467821096
261.000000000000000,32.133337220149251,0.022666666666667,41500.000000000000000,4.532500000000000,0.166750000000000,0.188500000000000,0.160800000000000,41500.000000000341970,0.158028986531063,0.156039707203475,0.111476646665177,0.110681464795910,0.129132540621869,0.127527081973107,0.132879391272703,0.131416084657497,4.506380106666668,0.172343747866667,0.165000004133333,0.151627604666667,0.162990452222222,0.172343747866667,0.172343747866667,0.165000004133333,0.165000004133333,0.151627604666667,0.151627604666667,0.162990452222222,0.162990452222222,2.472849478274240,0.002689786604941,0.002534772133247,0.002368975247060,0.620110753064872,-126.093743276261662,-171.131429491446767,137.438348611308811,43.708582359297623,-51.391862405743950,-173.784324639956793,0.014354267658087,,,0.000577350269190,16.022123004252098,9.426928138245398,10.302311643724096,25.199119954899569,4.473733271881969,2.808226640855484,0.018608909222605,0.017894979231901,0.031328081486163,0.030688855362052,0.066492574533176,0.064763243556760,0.030396253361246,0.029612637068508,0.001127588170448,0.017941681286728,0.036858784978112,0.004998944697064,0.017941681286728,0.036858784978112,0.004998944697064,0.017941681286728,0.036858784978112,0.004998944697064,0.010422111678808,0.010422111678808,0.010422111678808,0.000923384816912,0.000675769661095,0.001147498493908,0.000165914844283,0.000256586136141,13.347714552238802,1673.906256723737897,1988.868570508552693,1937.438348611309038,-316.291417640702321,308.608137594256050,1626.215675360043406,158.808106007294555,177.279622779844431,204.099190143000669,-28.280315629902361,24.920281641019759
262.000000000000000,32.213211287313435,0.021000000000000,41500.000000000000000,4.524333333333334,0.160466666666667,0.171100000000000,0.187200000000000,41500.000000000341970,0.141626571477187,0.140165877561177,0.128175103457636,0.127112512662666,0.148913113408130,0.147142384299339,0.139571596114317,0.138140258174394,4.504427000000001,0.155078122666667,0.155039060533333,0.178971360000000,0.163029514400000,0.155078122666667,0.155078122666667,0.155039060533333,0.155039060533333,0.178971360000000,0.178971360000000,0.163029514400000,0.163029514400000,2.467902492586237,0.002049739269080,0.001984394994351,0.003420282393743,0.618839227310853,-112.348626580875120,-143.903801163466312,145.588020485336074,29.879826580875118,-71.674108866068948,-154.637603607012210,0.003348631561300,0.004101219330882,0.006788225099391,0.000000000000000,1.690359995945769,2.364494096134880,6.761145288338754,1.690359995945769,10.161519765021255,1.493680110503190,0.021492533279797,0.020886692109387,0.013555912842692,0.013232350985243,0.031721040236258,0.030564313918733,0.021349323626367,0.020680845611051,0.000451095312324,0.004355424039345,0.010644728470329,0.016881048018255,0.004355424039345,0.010644728470329,0.016881048018255,0.004355424039345,0.010644728470329,0.016881048018255,0.004444548062316,0.004444548062316,0.004444548062316,0.000759983245343,0.000176602646820,0.000272052413061,0.000661901742923,0.000342109801459,13.427588619402986,1687.651373419124866,2016.096198836533631,1945.588020485336301,-330.120173419124797,288.325891133931066,1645.362396392987648,194.361466909651426,153.837107473587821,212.162596318406912,33.344100286883304,57.366150153126910
263.000000000000000,32.293114505597011,0.019333333333333,41500.000000000000000,4.527600000000000,0.187050000000000,0.155150000000000,0.180000000000000,41500.000000000341970,0.168906351474926,0.166471212585111,0.111747425346137,0.110539296901592,0.160018438456355,0.157885617488738,0.146890738425806,0.144965375658480,4.499869640000001,0.168242184000000,0.136874999066667,0.175000013466667,0.160039065511111,0.168242184000000,0.168242184000000,0.136874999066667,0.136874999066667,0.175000013466667,0.175000013466667,0.160039065511111,0.160039065511111,2.462022802270964,0.002475494840889,0.001541965952128,0.003176658871446,0.617304230483857,-108.758315574170197,-147.489401163466283,157.042379514663907,37.049462405743952,-56.201370508553268,-152.216993260447026,0.006151828996323,0.006151828996323,0.016627687752661,0.000577350269190,7.375343929368558,2.364494096135035,6.761145288338700,4.473733271881887,9.426928138245438,1.497294979497414,0.022190702632279,0.021324356660511,0.065902272407369,0.064161830171387,0.028657147092814,0.027598726378646,0.027475801523587,0.026699967463454,0.001578764312239,0.011267282087732,0.019940134693373,0.014202510959813,0.011267282087732,0.019940134693373,0.014202510959813,0.011267282087732,0.019940134693373,0.014202510959813,0.007635466084560,0.007635466084560,0.007635466084560,0.001472259858964,0.000426330076640,0.000571303639953,0.000456160269952,0.000476157651623,13.507491837686562,1691.241684425829817,2012.510598836533518,1957.042379514663935,-322.950537594255991,303.798629491446718,1647.783006739552775,237.120789137004948,139.291516710251017,199.016313976058882,93.402648066644815,60.673605849965952
264.000000000000000,32.373017723880601,0.018000000000000,41500.000000000000000,4.532500000000000,0.180766666666667,0.164333333333333,0.192800000000000,41500.000000000341970,0.184958312319209,0.181851716903909,0.094827671021979,0.094398412034290,0.171815041340552,0.169320602768727,0.150533674893913,0.148523577235642,4.497135293333334,0.162890625866667,0.153046871333333,0.186718745466667,0.167552080888889,0.162890625866667,0.162890625866667,0.153046871333333,0.153046871333333,0.186718745466667,0.186718745466667,0.167552080888889,0.167552080888889,2.458189053757374,0.002223983004442,0.002017777752018,0.003634444072197,0.616516314646508,-102.781106465891156,-137.446262405743937,169.496456424717849,32.270399999999995,-53.712459018991979,-142.777204293616990,0.011720210464549,0.021376232907913,0.013218169313487,0.000000000000000,6.098663843077323,4.473733271881887,7.326874629112574,5.859089547525857,12.800997117956596,0.849199426490291,0.011388066048656,0.010844876181718,0.007828779205734,0.007720063598529,0.009097063426729,0.008708791694730,0.004925912765124,0.004779411084855,0.002221145274432,0.015762047716177,0.024115863674065,0.010276186567327,0.015762047716177,0.024115863674065,0.010276186567327,0.015762047716177,0.024115863674065,0.010276186567327,0.011682007733673,0.011682007733673,0.011682007733673,0.002402614856339,0.000543851487452,0.000756427830151,0.000529675639696,0.000687893051342,13.587395055970152,1697.218893534108929,2022.553737594256063,1969.496456424717508,-327.729599999999948,306.287540981008021,1657.222795706383067,251.287599967199640,121.351056438155879,175.541958195326515,127.154227404241965,56.304359494188247
265.000000000000000,32.452891791044777,0.016666666666667,41500.000000000000000,4.508000000000000,0.217500000000000,0.119866666666667,0.163200000000000,41500.000000000341970,0.178238142427752,0.174842299706165,0.139618483893952,0.137324829656087,0.268687081325713,0.258246833492644,0.195514569215806,0.190137987618299,4.490104013333334,0.201093769066667,0.107109375333333,0.142936201866667,0.150379782088889,0.201093769066667,0.201093769066667,0.107109375333333,0.107109375333333,0.142936201866667,0.142936201866667,0.150379782088889,0.150379782088889,2.451610724478244,0.003760455844929,0.000958946583412,0.001916278039900,0.614561601236621,-71.749891133931044,-163.664417853908986,171.865291997153008,94.404703998105447,-23.864180787621365,-146.394408517211218,0.012303657992646,0.040008790700711,0.023637258724311,0.000577350269190,10.161519765021255,13.886216722842637,6.321184231576541,13.245645487060182,14.797040364760807,8.025886148361606,0.061929615809401,0.058987688707054,0.089198173775416,0.087094101677375,0.074123653301602,0.066573705242093,0.062875907029995,0.059239777975767,0.002004564615605,0.023236277618830,0.035969689264615,0.020965263583889,0.023236277618830,0.035969689264615,0.020965263583889,0.023236277618830,0.035969689264615,0.020965263583889,0.018857144963323,0.018857144963323,0.018857144963323,0.000473960207260,0.001068587482518,0.000821630407134,0.000643185237829,0.000541055923846,13.667269123134329,1728.250108866069013,1996.335582146091156,1971.865291997153008,-265.595296001894496,336.135819212378635,1653.605591482788896,277.523411586022121,106.301947538993758,148.283748002268112,169.733210526203493,44.472685847367302
266.000000000000000,32.532795009328360,0.015666666666667,41500.000000000000000,4.508000000000000,0.226200000000000,0.136300000000000,0.124800000000000,41500.000000000341970,0.166538893381320,0.164220723229781,0.180150215248793,0.176243842102906,0.306157309530316,0.291899220282047,0.217615472720143,0.210787928538245,4.488020720000001,0.208906247066667,0.129804685200000,0.115136718800000,0.151282550355555,0.208906247066667,0.208906247066667,0.129804685200000,0.129804685200000,0.115136718800000,0.115136718800000,0.151282550355555,0.151282550355555,2.447350139175150,0.004050900925714,0.001393121004735,0.001257365866248,0.613512881742962,-33.817276614159113,-176.139215162629142,-175.458491453011163,144.587833341591022,2.365206708042223,-156.290884651355157,0.005022947341950,0.010456098698845,0.016627687752661,0.000577350269190,21.361977325261734,13.349759434585296,2.702089111299166,31.901568753099745,11.863639299250099,23.447203148186212,0.018993926841473,0.018248309061793,0.077865909149736,0.073420262051959,0.059200864346381,0.052093403567277,0.010180252489092,0.010090341016201,0.001478866975492,0.029250517760577,0.022146369869627,0.021168442032677,0.029250517760577,0.022146369869627,0.021168442032677,0.029250517760577,0.022146369869627,0.021168442032677,0.011592927196708,0.011592927196708,0.011592927196708,0.000252560435737,0.001354056943612,0.000670660127448,0.000458199777760,0.000414445858113,13.747172341417912,1766.182723385840973,1983.860784837371057,1984.541508546988780,-215.412166658408893,362.365206708042308,1643.709115348644900,302.313826579667875,84.784362385509667,120.183684252086096,219.144376125624603,37.681223623968442
267.000000000000000,32.612669076492537,0.014333333333333,41500.000000000000000,4.508000000000000,0.247466666666667,0.152733333333333,0.105600000000000,41500.000000000341970,0.118997197931572,0.118118898743097,0.140164709631678,0.138497395794118,0.366670731574595,0.341211480397932,0.208610879712615,0.199275924978383,4.482682133333333,0.243906280000000,0.164179691733333,0.096842448666667,0.168309473466667,0.243906280000000,0.243906280000000,0.164179691733333,0.164179691733333,0.096842448666667,0.096842448666667,0.168309473466667,0.168309473466667,2.442949476141708,0.005880706609226,0.002544043675933,0.000848380086675,0.613055651628386,20.329553421972040,174.242829046924271,-166.138893534108746,-158.975596828261502,22.710188712956608,168.922546805668617,0.036948928716992,0.054279861213284,0.002400000000000,0.000577350269190,6.766963283418110,8.753838827570892,6.098663843077323,8.957731794196697,3.381271832862392,10.642144158489934,0.019868203387767,0.019470527873137,0.047785949872607,0.046272474157624,0.108505738596898,0.092279256956817,0.020262682181725,0.016261971833371,0.003793889773904,0.025385738400173,0.031751334607596,0.012651795367992,0.025385738400173,0.031751334607596,0.012651795367992,0.025385738400173,0.031751334607596,0.012651795367992,0.017185327990644,0.017185327990644,0.017185327990644,0.000442339072259,0.001400859159448,0.001106907508174,0.000272757448268,0.000619149955956,13.827046408582088,1820.329553421971923,1974.242829046924498,1993.861106465890998,-158.975596828261445,382.710188712956608,1608.922546805668617,311.831409807537057,50.745338312839522,85.460022811616000,263.421603701538288,37.268135470443667
268.000000000000000,32.692543143656714,0.012000000000000,41500.000000000000000,4.508000000000000,0.246500000000000,0.194300000000000,0.067200000000000,41500.000000000341970,0.091944392393012,0.091539277222889,0.093463839291932,0.093025147633878,1.341438056597753,0.638159680700373,0.508948762760899,0.274241368519047,4.478775893333334,0.223281246400000,0.178281253866667,0.071549481173333,0.157703993813333,0.223281246400000,0.223281246400000,0.178281253866667,0.178281253866667,0.071549481173333,0.071549481173333,0.157703993813333,0.157703993813333,2.438498710600442,0.004878412401847,0.002950625706966,0.000489160933037,0.611704227410573,67.400537698531537,-174.952061374229771,-149.401737594256048,-162.566290152988103,26.283246578027960,179.587255929518221,0.004101219330882,0.016404877323528,0.010182337649086,0.000000000000000,52.557828453017677,11.334004227649014,4.473733271881887,34.005321669051867,6.766963283418110,16.403145399662904,0.014655952233973,0.014482640061191,0.019366160442949,0.019138145959494,1.361590900749907,0.269763382487206,0.442672586961697,0.078738169298250,0.002511335240173,0.015883255272242,0.018478629062231,0.021314210117630,0.015883255272242,0.018478629062231,0.021314210117630,0.015883255272242,0.018478629062231,0.021314210117630,0.011384668747418,0.011384668747418,0.011384668747418,0.000606741520377,0.000782209650557,0.000664557156000,0.000196351340705,0.000382117330974,13.906920475746263,1867.400537698531707,1985.047938625770485,2010.598262405743981,-162.566290152988074,386.283246578028013,1619.587255929518506,331.527486501570820,13.157555942614636,51.391201624128371,320.850625816838829,39.342052869741565
269.000000000000000,32.772388059701491,0.010333333333333,41500.000000000000000,4.491666666666667,0.232966666666667,0.214600000000000,0.099200000000000,41500.000000000341970,0.063394720684634,0.063266904123039,0.063461908852208,0.063319655838294,0.288700453852613,0.277347311434485,0.138519027796485,0.134644623798606,4.473697706666667,0.215117195200000,0.206835919733333,0.109960935733333,0.177304683555556,0.215117195200000,0.215117195200000,0.206835919733333,0.206835919733333,0.109960935733333,0.109960935733333,0.177304683555556,0.177304683555556,2.433477487054965,0.004593957122864,0.004138921555692,0.001114935162370,0.610831325223973,109.248429461260400,-176.170764286112018,-140.318201163466284,-75.002650235815921,34.659411287043383,174.446539448227611,0.024320841542458,0.017640011337865,0.014062716664997,0.000577350269190,24.106478053983288,4.769839827688966,2.364494096135035,20.659376296675919,3.381271832862284,6.957002090222103,0.003604840251159,0.003583562341823,0.015080804554231,0.014977690511733,0.010322858119888,0.009142342969280,0.006231335787644,0.006065102954594,0.000596673177320,0.013896627791133,0.026049645672901,0.009647232746900,0.013896627791133,0.026049645672901,0.009647232746900,0.013896627791133,0.026049645672901,0.009647232746900,0.015634428003952,0.015634428003952,0.015634428003952,0.000786893573731,0.000658713591007,0.001145528688117,0.000201811620980,0.000672925225696,13.986765391791042,1909.248429461260457,1983.829235713888011,2019.681798836533289,-75.002650235815878,394.659411287043383,1614.446539448227668,356.356983621277323,-18.580768066334716,25.558750009251529,380.136820185903275,44.023224233335895
270.000000000000000,32.852232975746269,0.009000000000000,41500.000000000000000,4.494933333333333,0.204933333333333,0.219433333333333,0.152800000000000,41500.000000000341970,0.145747132869208,0.143564912691717,0.127296313482864,0.123186917174353,0.164173251309775,0.161767264541809,0.145738899220616,0.142839698135960,4.473176933333334,0.156015624000000,0.185976569200000,0.145768226400000,0.162586806533333,0.156015624000000,0.156015624000000,0.185976569200000,0.185976569200000,0.145768226400000,0.145768226400000,0.162586806533333,0.162586806533333,2.430519321834894,0.002067162210895,0.003192349860099,0.002220095444440,0.609499732337582,134.760937226020928,-165.861900289993400,-113.544173419124874,-58.570893534108805,49.994436783240701,-168.589900250841282,0.019309151543590,0.028610720601434,0.021777052142106,0.000000000000000,25.152654481041285,19.635563678501185,1.690359995945769,6.098663843077323,17.916520090621884,15.806639697760623,0.072274899882505,0.070471907148062,0.148315335350907,0.141439463980655,0.040134843265125,0.038744725381241,0.067092494182297,0.064442219849268,0.002931828190419,0.021247591235078,0.029361264656126,0.038978216510577,0.021247591235078,0.029361264656126,0.038978216510577,0.021247591235078,0.029361264656126,0.038978216510577,0.008393072450741,0.008393072450741,0.008393072450741,0.000328695784439,0.000780561796097,0.001303613079147,0.001339520170184,0.000261143796997,14.066610307835820,1934.760937226021042,1994.138099710006372,2046.455826580875055,-58.570893534108762,409.994436783240701,1631.410099749158690,374.981973614762012,-12.726373825316839,16.431725548591203,394.417896639295691,28.713359676348318
271.000000000000000,32.932107042910445,0.007666666666667,41500.000000000000000,4.483500000000000,0.276950000000000,0.326250000000000,0.189600000000000,41500.000000000341970,0.081491917295280,0.081216062190864,0.032696122866039,0.032672409203884,0.105706212872677,0.105063952513029,0.073298084344665,0.072984141302592,4.469661360000000,0.259648418133333,0.318124996000000,0.191536472133333,0.256436628755556,0.259648418133333,0.259648418133333,0.318124996000000,0.318124996000000,0.191536472133333,0.191536472133333,0.256436628755556,0.256436628755556,2.428195840481157,0.006799378907427,0.010919150277178,0.003879698271427,0.612448516984297,172.585164286111990,-151.075188769992309,-114.739199999999997,-37.052588712956606,34.660973419124900,-151.061489170851416,0.002050609665441,0.034860364312497,,0.000577350269190,4.769839827688813,0.678828465307578,0.000000000000000,3.381271832862284,1.690359995945769,1.650178907075814,0.009154369199115,0.009068213565102,0.014461047488518,0.014442183139640,0.023345627732084,0.022941067693578,0.011266896207716,0.011137431979593,0.002771308191017,0.042389033945087,0.051884597884505,0.023223383764961,0.042389033945087,0.051884597884505,0.023223383764961,0.042389033945087,0.051884597884505,0.023223383764961,0.038881544795461,0.038881544795461,0.038881544795461,0.000524085441471,0.002280996483864,0.003639798220150,0.001015085505429,0.001592588712707,14.146484374999996,1972.585164286112104,2008.924811230007890,2045.260800000000017,-37.052588712956563,394.660973419124900,1648.938510829148299,379.735162202661741,-1.188836192524832,7.915324164956473,389.391699578882310,8.108241852954052
272.000000000000000,33.011951958955223,0.006666666666667,41500.000000000000000,4.485133333333334,0.165300000000000,0.249400000000000,0.169600000000000,41500.000000000341970,0.131610653815799,0.130289415435149,0.048583249896359,0.048515715018864,0.116956370141740,0.116056687292403,0.099050091284633,0.098287272582139,4.466406160000000,0.162617188133333,0.235000002666667,0.157779948400000,0.185132379733333,0.162617188133333,0.162617188133333,0.235000002666667,0.235000002666667,0.157779948400000,0.157779948400000,0.185132379733333,0.185132379733333,2.424628802563628,0.002163389514236,0.005430485329217,0.002555850737538,0.608694632036155,-174.272820485336098,-136.248105425326401,-100.396799999999985,-37.049462405743952,37.040046578027962,-136.933594929458621,0.028561687625209,0.025281613872536,0.020411761315477,0.000577350269190,6.761145288338700,5.073288168445277,11.741334500527984,4.473733271881887,6.766963283418110,6.500343869766727,0.038588240456535,0.037437979739522,0.014805113980614,0.014755497661434,0.031461475285416,0.030882436795577,0.006854361334318,0.006663614912356,0.002734354287506,0.010148959108612,0.022412346522434,0.017943612415842,0.010148959108612,0.022412346522434,0.017943612415842,0.010148959108612,0.022412346522434,0.017943612415842,0.016536319004767,0.016536319004767,0.016536319004767,0.002368080314642,0.000394763002297,0.001239330782079,0.000659781635074,0.000600522469708,14.226329291044774,1985.727179514663931,2023.751894574673543,2059.603200000000015,-37.049462405743903,397.040046578028011,1663.066405070541350,332.602900494188418,5.551925499670688,6.552392343668544,333.684851471785180,1.036931116771029
273.000000000000000,33.091855177238806,0.006000000000000,41500.000000000000000,4.485133333333334,0.140166666666667,0.231033333333333,0.148000000000000,41500.000000000341970,0.233332776430199,0.226065636184958,0.061724271744801,0.061592959369139,0.129836578747589,0.128413304685351,0.141631208974196,0.138690633413149,4.462499920000000,0.121874999733333,0.210468751600000,0.142936197733333,0.158426649688889,0.121874999733333,0.121874999733333,0.210468751600000,0.210468751600000,0.142936197733333,0.142936197733333,0.158426649688889,0.158426649688889,2.422261671770209,0.001094206019630,0.004235374958873,0.002105560060530,0.607424203202310,-167.741898897993735,-131.936860038145227,-91.007905240277523,-33.465426580875118,41.712953403209212,-130.597708325113814,0.047238261328433,0.051251569081671,0.014664242223859,0.000000000000000,13.692154699693161,11.785271459385781,29.829573702893228,1.690359995945769,16.736063283579568,17.458527338281399,0.074876934068834,0.068566103004653,0.015526852148817,0.015448926050688,0.050807916793277,0.049215884717743,0.036242497229798,0.033629382621386,0.000390520000000,0.029651216442097,0.027971515595043,0.018854065669259,0.029651216442097,0.027971515595043,0.018854065669259,0.029651216442097,0.027971515595043,0.018854065669259,0.025439153872223,0.025439153872223,0.025439153872223,0.000654767674244,0.000617871016985,0.001202302809128,0.000678227411510,0.000549563192948,14.306232509328357,1992.258101102006322,2028.063139961855086,2068.992094759722477,-33.465426580875068,401.712953403209212,1669.402291674886328,279.071906209450390,20.090285701848188,9.458911966634332,261.633233825256184,-9.462760812518354
274.000000000000000,33.171729244402989,0.004666666666667,41500.000000000000000,4.491666666666666,0.107300000000000,0.206866666666667,0.130400000000000,41500.000000000341970,0.304922680288640,0.288273271479348,0.071661270145003,0.071418063875567,0.116016433909655,0.115211982235657,0.164200128114433,0.158301105863524,4.463541680000000,0.102617187733333,0.187304681333333,0.116276042000000,0.135399303688889,0.102617187733333,0.102617187733333,0.187304681333333,0.187304681333333,0.116276042000000,0.116276042000000,0.135399303688889,0.135399303688889,2.420212459433932,0.000659283499431,0.003272378185989,0.001361561679619,0.606376420699743,-119.526093534108796,-113.544173419124874,-126.716393291957800,-4.786893534108799,-9.577696001894566,-119.896660060945237,0.010045894683899,0.006036831398452,0.001385640646055,0.000577350269190,6.098663843077323,1.690359995945769,11.863639299250099,6.098663843077323,13.245645487060182,3.686800972312268,0.120504560982803,0.107155541119336,0.030340167298807,0.030150583028221,0.016673181275093,0.016330501870126,0.045658871295247,0.041223019480418,0.001966088149804,0.014840460801892,0.002327086844877,0.002565838340260,0.014840460801892,0.002327086844877,0.002565838340260,0.014840460801892,0.002327086844877,0.002565838340260,0.005424471471853,0.005424471471853,0.005424471471853,0.000412328696976,0.000280449995381,0.000124415433767,0.000055036078150,0.000060627157058,14.386106576492541,2040.473906465891559,2046.455826580875055,2033.283606708042043,-4.786893534108748,350.422303998105463,1680.103339939054877,267.623983151821449,19.102885689895629,-3.582024711564372,251.298980283741088,-21.449619173689825
275.000000000000000,33.251603311567166,0.004000000000000,41500.000000000000000,4.478600000000000,0.113100000000000,0.171100000000000,0.115200000000000,41500.000000000341970,0.272386574794325,0.261511361552145,0.074192191110086,0.073923878382194,0.119099017603630,0.118162050916034,0.155225927836014,0.151199096950124,4.457942733333334,0.104218748800000,0.193437510400000,0.132779950666667,0.143478736622222,0.104218748800000,0.104218748800000,0.193437510400000,0.193437510400000,0.132779950666667,0.132779950666667,0.143478736622222,0.143478736622222,2.416569629991320,0.000718515139935,0.003521303742837,0.001857929385636,0.605666844564932,-126.705196828261478,-119.519826580875105,-144.392703189667031,-4.794796828261497,-23.928297472462649,-130.100483411255198,,,,0.000000000000000,8.957731794196697,1.690359995945554,15.297958443905696,8.957731794196697,16.205118367410495,4.623941499159026,0.076256621593930,0.068792557674905,0.030972631749389,0.030761587669310,0.030189655111917,0.029613287662605,0.014051244712198,0.012991817841253,0.001371939544052,0.030154857361561,0.030507574716745,0.020886644657698,0.030154857361561,0.030507574716745,0.020886644657698,0.030154857361561,0.030507574716745,0.020886644657698,0.024135272542456,0.024135272542456,0.024135272542456,0.000931337292486,0.000600598350745,0.001229300685383,0.000541447180019,0.000359632324901,14.465980643656716,2033.294803171738295,2040.480173419125094,2015.607296810332855,-4.794796828261446,336.071702527537298,1669.899516588744746,256.176060094203422,18.115485677946708,-16.622961389763077,240.964726742226986,-33.436477534859932
276.000000000000000,33.331477378731343,0.003000000000000,41500.000000000000000,4.483500000000000,0.113100000000000,0.166750000000000,0.131200000000000,41500.000000000341970,0.404213431893181,0.366633337233878,0.111569327668482,0.110878148116109,0.117455121080044,0.116644283606484,0.211079293547236,0.198051922985490,4.454427133333334,0.105078125466667,0.179999995866667,0.140559895733333,0.141879339022222,0.105078125466667,0.105078125466667,0.179999995866667,0.179999995866667,0.140559895733333,0.140559895733333,0.141879339022222,0.141879339022222,2.412853577067456,0.000667245952476,0.002903859551898,0.002019600642516,0.604611070803586,-117.511548813122303,-118.296353511875878,-164.923460775639398,2.271353403209218,-45.419337594256042,-133.112581006039761,0.016404877323528,0.022556706319851,0.020968547875330,0.000000000000000,22.378067191542183,10.578220455986523,7.754647485984344,16.736063283579522,4.473733271881806,12.958773462482236,0.172550144444600,0.135400803723393,0.005442262925323,0.005342094321675,0.008907520561327,0.008730316269412,0.053803301580941,0.041433290755405,0.001478812389092,0.025215017500428,0.008977657014216,0.002834276246959,0.025215017500428,0.008977657014216,0.002834276246959,0.025215017500428,0.008977657014216,0.002834276246959,0.006712281799286,0.006712281799286,0.006712281799286,0.000557928508799,0.000458736145062,0.000370999816328,0.000109700672223,0.000090832618486,14.545854710820894,2042.488451186877228,2041.703646488123923,1995.076539224360431,2.271353403209269,314.580662405744022,1666.887418993960182,244.728137036581757,17.128085665997787,-29.663898067958144,230.630473200712800,-45.423335896029592
277.000000000000000,33.411380597014926,0.002333333333333,41500.000000000000000,4.472066666666667,0.173033333333333,0.145966666666667,0.097600000000000,41500.000000000341970,0.239927404415453,0.231943278135642,0.106066219861594,0.105322891734776,0.443528596481831,0.403838073435769,0.263174073586293,0.247034747768729,4.454687586666666,0.154414060666667,0.137421873866667,0.090136719333333,0.127324217955556,0.154414060666667,0.154414060666667,0.137421873866667,0.137421873866667,0.090136719333333,0.090136719333333,0.127324217955556,0.127324217955556,2.411941517215880,0.001857877697221,0.001568509266661,0.000756680883763,0.604031146265881,-82.330022375217936,-126.067367826022434,-176.618777421446595,48.780635868723493,-51.366629491446730,-128.429163538817505,0.008859646343581,0.026789052490399,0.009086253353280,0.000577350269190,22.314197477786923,16.504999365577103,10.762685103118775,18.950404139705388,9.426928138245476,14.288511772575916,0.080023065456210,0.072763122931039,0.039539887992990,0.038971792378425,0.075137183940657,0.056114136163968,0.024991447292137,0.024530200847955,0.003100518165038,0.016126095156730,0.010615873483073,0.015719016424028,0.016126095156730,0.010615873483073,0.015719016424028,0.016126095156730,0.010615873483073,0.015719016424028,0.003964543080554,0.003964543080554,0.003964543080554,0.000443276203704,0.000655109904263,0.000298104486995,0.000225683861742,0.000230691517444,14.625757929104475,2077.669977624781950,2033.932632173977254,1983.381222578553206,48.780635868723543,308.633370508553242,1671.570836461182580,233.276035904844321,16.140325289075918,-42.709594212101365,220.292448033818005,-57.414569023025706
278.000000000000000,33.491254664179102,0.002000000000000,41500.000000000000000,4.475333333333333,0.188500000000000,0.169166666666667,0.109600000000000,41500.000000000341970,0.191676001252050,0.187964586335913,0.066336737683539,0.066167101855232,0.323743177462417,0.306039500859305,0.193918638799335,0.186723729683483,4.453385480000001,0.172382812133333,0.142617185733333,0.092415365200000,0.135805121022222,0.172382812133333,0.172382812133333,0.142617185733333,0.142617185733333,0.092415365200000,0.092415365200000,0.135805121022222,0.135805121022222,2.410607053316799,0.002589663046819,0.001773396957497,0.000824867091540,0.603948745103164,-105.283953910481102,-137.473193291957756,173.072040988817889,34.839997549152656,-50.198399999999992,-142.686243869351046,0.015068842025849,0.029048293122546,0.002771281292110,0.000000000000000,23.736242457365243,11.863639299250099,9.392687578870046,16.995281441695955,11.741334500528016,11.380121987337141,0.040757548595624,0.038737151454900,0.019738755066116,0.019627024188697,0.087730016313225,0.074301520191243,0.009672636085458,0.006183317154708,0.001846009385458,0.006137537192161,0.028837647601215,0.012845170351310,0.006137537192161,0.028837647601215,0.012845170351310,0.006137537192161,0.028837647601215,0.012845170351310,0.010059520414257,0.010059520414257,0.010059520414257,0.000184307950559,0.000326751243664,0.000830007838150,0.000230188390843,0.000207960342485,14.705631996268654,2054.716046089518841,2022.526806708042386,1973.072040988817662,34.839997549152713,309.801600000000008,1657.313756130648926,221.828112847224475,15.152925277126997,-55.750530890298251,209.958194492303988,-69.401427384195813
279.000000000000000,33.571128731343286,0.001000000000000,41500.000000000000000,4.478600000000000,0.191400000000000,0.134366666666667,0.116800000000000,41500.000000000341970,0.155230639097231,0.153357694082068,0.076934521521029,0.076690347565260,0.489898929281008,0.436046891821263,0.240688029966422,0.222031644489530,4.450651040000000,0.190117181333333,0.123437501333333,0.113020832933333,0.142191838533333,0.190117181333333,0.190117181333333,0.123437501333333,0.123437501333333,0.113020832933333,0.113020832933333,0.142191838533333,0.142191838533333,2.406470863005775,0.003283104509595,0.001250288328661,0.001060461206097,0.603016179262532,-64.540800000000004,-136.018077652430719,172.352211287043360,71.711999999999989,-52.588973419124869,-131.190146762410762,0.022649724060129,0.003348631561300,0.013218169313487,0.000000000000000,0.000000000000000,2.369343747688718,3.381271832862284,0.000000000000000,1.690359995945769,2.164290066704251,0.015520224534971,0.014943632908251,0.014925554140056,0.014777804772430,0.116999064516625,0.081363705016200,0.049148281063884,0.037028380898960,0.000451095312323,0.005142018444887,0.003315252863777,0.002819091898842,0.005142018444887,0.003315252863777,0.002819091898842,0.005142018444887,0.003315252863777,0.002819091898842,0.001879393136607,0.001879393136607,0.001879393136607,0.000054448521267,0.000157748211944,0.000077840996663,0.000099371524384,0.000047666551373,14.785506063432836,2095.459199999999782,2023.981922347569252,1972.352211287043247,71.712000000000032,307.411026580875216,1668.809853237589095,210.380189789606447,14.165525265178076,-68.791467568498774,199.623940950788807,-81.388285745367739
280.000000000000000,33.651002798507463,0.001000000000000,41500.000000000000000,4.465533333333333,0.231033333333333,0.148866666666667,0.120800000000000,41500.000000000341970,0.114956469557917,0.113956037308332,0.136652922748512,0.135223478375212,0.433173181975874,0.395742143656131,0.228260858094101,0.214973886446558,4.445052280000000,0.228125005333333,0.151093748800000,0.110742187866667,0.163320314000000,0.228125005333333,0.228125005333333,0.151093748800000,0.151093748800000,0.110742187866667,0.110742187866667,0.163320314000000,0.163320314000000,2.403937011061236,0.005087162782510,0.001885242926325,0.001056953270873,0.602991592510236,-54.974315574170205,-138.654353421972075,-176.644004856964159,86.059094574673566,-38.257553421972034,-127.304036818098325,0.025002866502330,0.011720210464549,0.027712812921102,0.000000000000000,7.375343929368509,6.766963283418056,7.087123122985083,5.073288168445277,6.766963283418056,5.912571509090571,0.045717515694979,0.044585082355682,0.036798844214550,0.035867476730526,0.078970430579595,0.061974916066148,0.024828146576775,0.019403666457733,0.003712631609196,0.017903333390890,0.013186761051424,0.009303518969446,0.017903333390890,0.013186761051424,0.009303518969446,0.017903333390890,0.013186761051424,0.009303518969446,0.008601497328504,0.008601497328504,0.008601497328504,0.000442079205121,0.000976215095714,0.000350831579768,0.000161557441443,0.000241650303900,14.865380130597014,2105.025684425829695,2021.345646578027981,1983.355995143035898,86.059094574673622,321.742446578028023,1672.695963181901561,198.932266731982963,13.178125253229156,-81.832404246695660,189.289687409274507,-93.375144106537846
281.000000000000000,33.730847714552240,0.001000000000000,41500.000000000000000,4.472066666666667,0.247466666666667,0.169166666666667,0.116800000000000,41500.000000000341970,0.100642456260463,0.100117202042329,0.107900066094226,0.107096011363171,0.388144707019322,0.356135408227737,0.198895743124670,0.187782873877746,4.445442826666667,0.248945340000000,0.155117186533333,0.108691405333333,0.170917977288889,0.248945340000000,0.248945340000000,0.155117186533333,0.155117186533333,0.108691405333333,0.108691405333333,0.170917977288889,0.170917977288889,2.403103751609901,0.006225243490237,0.002071030771847,0.001062072515057,0.603115524596761,-37.046315574170222,-135.541025089880321,-169.020679198511800,100.444589099251061,-32.241953511875863,-121.570495656018167,0.014881644174396,0.019309151543590,0.012315843454672,0.000000000000000,7.375343929368558,7.932611650646566,8.003497054645139,13.462457691759532,10.578220455986560,5.755594062438592,0.013954112331202,0.013733589721869,0.041479019579824,0.040715321705489,0.144290473269002,0.113039745693483,0.042984423741920,0.033019899404160,0.003753474692992,0.030306373923510,0.021270204339511,0.011041204620762,0.030306373923510,0.021270204339511,0.011041204620762,0.030306373923510,0.021270204339511,0.011041204620762,0.012954455693184,0.012954455693184,0.012954455693184,0.000505435532475,0.001611262560836,0.000640671300497,0.000278350496621,0.000454715296470,14.945225046641792,2122.953684425829579,2024.458974910120105,1990.979320801488484,100.444589099251118,327.758046488124137,1678.429504343981762,187.488521748464365,12.191085606245906,-94.868581458951681,178.959205493139962,-105.357627701883303
282.000000000000000,33.810692630597018,0.001000000000000,41500.000000000000000,4.472066666666667,0.277433333333333,0.160466666666667,0.106400000000000,41500.000000000341970,0.087768548555501,0.087311193969358,0.128397436832752,0.126603226952562,0.301498106928004,0.285198584152885,0.172554697438752,0.166371001691602,4.446224013333333,0.245039052000000,0.138593750000000,0.097298176000000,0.160310326000000,0.245039052000000,0.245039052000000,0.138593750000000,0.138593750000000,0.097298176000000,0.097298176000000,0.160310326000000,0.160310326000000,2.401461613823902,0.006079401771292,0.001624061518641,0.000924615145368,0.602522423064801,-4.930157710718902,-133.699165689099914,-159.454417912012673,125.116902398574496,-25.127646488124128,-125.723134026185676,0.004429823171791,0.031811999832348,0.016336462285330,0.000000000000000,16.204513577069221,17.251389040245776,9.483866134719412,29.375188504859416,10.578220455986560,28.441893721586265,0.037964031510802,0.037532378505342,0.083151446150540,0.081609988465325,0.122349707641315,0.109136274179858,0.080325619892239,0.075323694623100,0.004103090886117,0.011885738648655,0.017692725135344,0.020179037156252,0.011885738648655,0.017692725135344,0.020179037156252,0.011885738648655,0.017692725135344,0.020179037156252,0.003374499879099,0.003374499879099,0.003374499879099,0.002936745574845,0.000501932112250,0.000459203311775,0.000361886837204,0.000644970618567,15.025069962686567,2155.069842289281041,2026.300834310899972,2000.545582087987668,125.116902398574567,334.872353511875872,1674.276865973814211,176.044776764949347,11.204045959260840,-107.904758671211326,168.628723577005530,-117.340111297228518
283.000000000000000,33.890566697761194,0.001000000000000,41500.000000000000000,4.468800000000000,0.268733333333333,0.149833333333333,0.097600000000000,41500.000000000341970,0.071705559161517,0.071502154352971,0.187701974329253,0.184313969442500,0.307701931849213,0.284984567245309,0.189036488446661,0.180266897013593,4.442838653333333,0.275390680000000,0.155195306800000,0.086621092933333,0.172402359911111,0.275390680000000,0.275390680000000,0.155195306800000,0.155195306800000,0.086621092933333,0.086621092933333,0.172402359911111,0.172402359911111,2.399596004588346,0.007740453344171,0.002021596414690,0.000746651169217,0.602526176379106,16.838463960529680,-152.749050381020254,-164.222437150678729,166.126881081486204,-9.563337594256041,-155.572603370704059,0.006036831398452,0.014305360300717,0.012079735096433,0.000000000000000,14.499338654070719,5.007328718691256,1.011465240153692,18.606037042150412,4.473733271881887,17.123385187096087,0.016446093970972,0.016305289324471,0.031042545737781,0.029439816484842,0.189568726909647,0.157045152534120,0.078363680009830,0.067019317845652,0.003912714904275,0.002535160174313,0.012371097363317,0.014258815908699,0.002535160174313,0.012371097363317,0.014258815908699,0.002535160174313,0.012371097363317,0.014258815908699,0.002437374996773,0.002437374996773,0.002437374996773,0.000441220254478,0.000176798114025,0.000377128966216,0.000239439379530,0.000048513522450,15.104944029850746,2176.838463960529680,2007.250949618980030,1995.777562849320702,166.126881081486260,350.436662405744016,1644.427396629296027,164.596853707334958,10.216645947313737,-120.945695349410016,158.294470035491372,-129.326969658397957
284.000000000000000,33.970411613805972,0.001000000000000,41500.000000000000000,4.468800000000000,0.263900000000000,0.150800000000000,0.123600000000000,41500.000000000341970,0.098191237285838,0.097711182386373,0.235748319120697,0.228316915754502,0.130532602995825,0.129212881884979,0.154824053134120,0.151746993341952,4.439322973333334,0.237265651466667,0.121054687066667,0.110253905066667,0.156191414533333,0.237265651466667,0.237265651466667,0.121054687066667,0.121054687066667,0.110253905066667,0.110253905066667,0.156191414533333,0.156191414533333,2.397542865979683,0.005800368626765,0.001151798068876,0.001234422533596,0.601432363802230,7.375163216759290,-126.686315574170195,-152.747354371573351,132.343845766894333,-21.508905425326414,-118.084361072672678,0.012303657992646,0.036910973977938,0.008485281374239,0.000000000000000,17.916520090621862,7.375343929368558,4.650271905409791,22.811077931637023,5.073288168445277,12.493279826045326,0.010166120021639,0.010011782865449,0.073503692851621,0.066972470539587,0.043101763512174,0.042140945933872,0.040570914961366,0.038103074533962,0.004065788332775,0.025197575098797,0.034791268152402,0.004743119472362,0.025197575098797,0.034791268152402,0.004743119472362,0.025197575098797,0.034791268152402,0.004743119472362,0.020430810786267,0.020430810786267,0.020430810786267,0.000114327412875,0.001369852305472,0.000835862899202,0.000122014951135,0.000540388648084,15.184788945895525,2167.375163216759120,2033.313684425829706,2007.252645628426308,132.343845766894390,338.491094574673582,1681.915638927327109,158.874981215577577,9.723126123823899,-127.463783955536925,153.129229077424043,-135.318211456070799


==> data/2026-03-16_14-23-34_clean.csv <==
StepIndex,AxisPosition_mm,Weight_Value,Frequency_Hz,Setup_temp,Transducer_temp,Speed_of_Sound,Node_dist_um,Current VPP,Mic 1 VPP,Mic 2 VPP,Mic 3 VPP,Timedata_MainFFT_Hz,CH1_VPP,CH2_VPP,CH3_VPP,CH4_VPP,VPP_mean,CH2_VPP_THDcorr,CH2_VPP_THD_Rcorr,CH3_VPP_THDcorr,CH3_VPP_THD_Rcorr,CH4_VPP_THDcorr,CH4_VPP_THD_Rcorr,VPP_THDcorr_mean,VPP_THD_Rcorr_mean,CH1_pwr,CH2_pwr,CH3_pwr,CH4_pwr,pwr_mean,Phase_4_1,Phase_3_1,Phase_2_1,Phase_4_3,Phase_2_3,Phase_mean,Mic 1 VPP_StdDev,Mic 2 VPP_StdDev,Mic 3 VPP_StdDev,Weight_Value_StdDev,Phase_4_1_StdDev,Phase_3_1_StdDev,Phase_2_1_StdDev,Phase_4_3_StdDev,Phase_2_3_StdDev,Phase_mean_StdDev,CH1_VPP_StdDev,CH2_VPP_StdDev,CH3_VPP_StdDev,CH4_VPP_StdDev,CH2_VPP_THDcorr_StdDev,CH3_VPP_THDcorr_StdDev,CH4_VPP_THDcorr_StdDev,CH2_VPP_THD_Rcorr_StdDev,CH3_VPP_THD_Rcorr_StdDev,CH4_VPP_THD_Rcorr_StdDev,VPP_mean_StdDev,VPP_THDcorr_mean_StdDev,VPP_THD_Rcorr_mean_StdDev,CH1_pwr_StdDev,CH2_pwr_StdDev,CH3_pwr_StdDev,CH4_pwr_StdDev,pwr_mean_StdDev,AxisPosition_mm_norm,Phase_4_1_unwrapped,Phase_3_1_unwrapped,Phase_2_1_unwrapped,Phase_4_3_unwrapped,Phase_2_3_unwrapped,Phase_mean_unwrapped,Phase_4_1_d_dx,Phase_3_1_d_dx,Phase_2_1_d_dx,Phase_4_3_d_dx,Phase_2_3_d_dx
0.000000000000000,16.999883395522389,-0.006000000000000,41300.000000000000000,23.420000000000002,23.333333333333329,345.384412395256959,4181.446078037261032,4.576600000000000,0.621666666666667,0.625833333333333,0.892800000000000,120833.182288835683721,4.545052320000000,0.581140621333333,0.612015630666667,0.881608081333333,0.691588111111111,0.581140621333333,0.581140621333333,0.612015630666667,0.612015630666667,0.881608081333333,0.881608081333333,0.691588111111111,0.691588111111111,2.471736534806076,0.029406901928060,0.033596280900681,0.093147601906694,0.656971829885378,2.075728714071971,1.125590332743371,-0.309599444733664,-2.743974777572674,3.431724596669739,0.963943748248596,0.033942353090694,0.018085445345176,0.018119602644650,0.000000000000000,5.053586641157881,0.917675042271406,0.249623371991845,6.651003982728520,5.959012932819091,1.826452851246538,0.002931911684072,0.038752035175037,0.011106599687979,0.028413812121276,0.038752035175037,0.011106599687979,0.028413812121276,0.038752035175037,0.011106599687979,0.028413812121276,0.017535037926037,0.017535037926037,0.017535037926037,0.000812998071357,0.004736544960200,0.002526984908260,0.004504926230264,0.001599603853934,-1.946187033582092,2.075728714071971,1.125590332743371,-0.309599444733664,-2.743974777572674,3.431724596669739,0.963943748248596,-0.921234186752156,-7.587230221980113,0.623021441847543,4.598429847821769,2.240667774209865
1.000000000000000,17.079815764925375,-0.006000000000000,41300.000000000000000,23.423333333333336,23.083333333333329,345.387588023798514,4181.447796898287379,4.566800000000000,0.449166666666667,0.667500000000000,0.707200000000000,133333.166663542826427,4.542708573333333,0.444877602666667,0.640927077333333,0.699707026666667,0.595170568888889,0.444877602666667,0.444877602666667,0.640927077333333,0.640927077333333,0.699707026666667,0.699707026666667,0.595170568888889,0.595170568888889,2.469878919381904,0.020451872918055,0.033170997974250,0.061141134784949,0.646160731264790,5.446479524759383,1.336681631229567,-0.747588046633865,2.788778923992396,-1.634401014467244,2.010179984692797,0.034671073437858,0.066285367917814,0.043752028524401,0.000000000000000,6.451583618701830,1.503642213997518,0.693330165695371,0.838872180605656,0.384914998200829,2.365344552293960,0.000451037577740,0.037493123337065,0.085503372971881,0.043524798053868,0.037493123337065,0.085503372971881,0.043524798053868,0.037493123337065,0.085503372971881,0.043524798053868,0.053333992545127,0.053333992545127,0.053333992545127,0.000607356821341,0.001405563240444,0.005581325028709,0.008586157958101,0.003565462806992,-1.866254664179106,5.446479524759383,1.336681631229567,-0.747588046633865,2.788778923992397,-1.634401014467244,2.010179984692797,-0.841273406840654,-7.300119554457721,0.660159076514095,4.416677549858775,2.186680917482740
2.000000000000000,17.159718983208958,-0.007000000000000,41300.000000000000000,23.426666666666662,23.083333333333329,345.390684827300277,4181.463738648250001,4.573333333333333,0.455000000000000,0.510000000000000,0.546400000000000,141666.489580014225794,4.543359586666667,0.477580724000000,0.496742192000000,0.551367196000000,0.508563370666667,0.477580724000000,0.477580724000000,0.496742192000000,0.496742192000000,0.551367196000000,0.551367196000000,0.508563370666667,0.508563370666667,2.470865037746433,0.024190962190350,0.028007918347645,0.035236431359485,0.639575087410978,-6.316467875635539,2.003779670772616,-0.232799922936579,0.841194299294528,-1.087201765149359,-1.512774956484264,0.033071891388307,0.046703854230673,0.024631686909345,0.000000000000000,5.302597133221829,1.831476574298244,0.131497267595797,4.467261266723849,0.374262510921798,1.197644760028186,0.001353124279486,0.025259956429788,0.047097728607368,0.007781307534657,0.025259956429788,0.047097728607368,0.007781307534657,0.025259956429788,0.047097728607368,0.007781307534657,0.017367596631534,0.017367596631534,0.017367596631534,0.000513082936524,0.003044506681361,0.005448682596405,0.001856000308092,0.001734366279209,-1.786351445895523,-6.316467875635539,2.003779670772616,-0.232799922936579,0.841194299294528,-1.087201765149359,-1.512774956484265,-0.681410169978927,-6.726107636384148,0.734407257856923,4.053305523077908,2.078746581750393
3.000000000000000,17.239651352611940,-0.007000000000000,41300.000000000000000,23.430000000000000,23.333333333333329,345.389294900866560,4181.449738475384947,4.579866666666667,0.469166666666667,0.494166666666667,0.416000000000000,116666.520830599954934,4.546224160000000,0.457302089333333,0.471114592000000,0.388411430666667,0.438942704000000,0.457302089333333,0.457302089333333,0.471114592000000,0.471114592000000,0.388411430666667,0.388411430666667,0.438942704000000,0.438942704000000,2.471695387487557,0.022579942441803,0.025998167924733,0.016949442713403,0.634305735141874,-2.509488489615791,3.460773743469020,-0.355199941153330,7.712637243071271,3.390906783241235,0.199480695373751,0.006291528696059,0.026020824993327,0.006039867548217,0.000000000000000,5.328614826035724,0.903785353147521,0.214904074453747,1.982713264408233,10.798864946317485,1.464768005040779,0.001578729670589,0.017072289177479,0.009752835240553,0.029688175979567,0.017072289177479,0.009752835240553,0.029688175979567,0.017072289177479,0.009752835240553,0.029688175979567,0.009259566902308,0.009259566902308,0.009259566902308,0.000514827905012,0.001760084922045,0.001112775289932,0.002465439265909,0.000530871108474,-1.706419076492541,-2.509488489615791,3.460773743469020,-0.355199941153330,7.712637243071271,3.390906783241235,0.199480695373751,-0.521488610155929,-6.151886301339394,0.808682527190022,3.689800927151937,1.970772868296149
4.000000000000000,17.319583722014926,-0.007000000000000,41300.000000000000000,23.430000000000000,23.083333333333329,345.382622457731202,4181.422517478538794,4.570066666666666,0.495833333333333,0.493333333333333,0.335200000000000,147916.481767367804423,4.542968893333334,0.488312486666667,0.468846361333333,0.272265628000000,0.409808158666667,0.488312486666667,0.488312486666667,0.468846361333333,0.468846361333333,0.272265628000000,0.272265628000000,0.409808158666667,0.409808158666667,2.470450507872325,0.022267608325324,0.025452952533884,0.008036405243715,0.631551868493812,8.165132909567035,2.353391396248071,-0.160799891846352,-1.378930886194354,-2.820017494873042,3.449659411616523,0.010408329997331,0.010103629710818,0.021777052142106,0.000000000000000,7.585539409930607,3.762587874735346,0.161461406776996,6.495752870938233,0.854890412563834,3.726236155949608,0.001033506055586,0.034839947367620,0.017560708967962,0.028133842059766,0.034839947367620,0.017560708967962,0.028133842059766,0.034839947367620,0.017560708967962,0.028133842059766,0.020658112360270,0.020658112360270,0.020658112360270,0.000735044176678,0.003677263947700,0.002047838347313,0.001818687850005,0.001377750821412,-1.626486707089555,8.165132909567035,2.353391396248071,-0.160799891846352,-1.378930886194354,-2.820017494873042,3.449659411616523,-0.361567050332924,-5.577664966294619,0.882957796523126,3.326296331225953,1.862799154841903
5.000000000000000,17.399486940298509,-0.008000000000000,41300.000000000000000,23.430000000000000,23.166666666666668,345.390703186758117,4181.457539991776684,4.570066666666666,0.445833333333333,0.485833333333333,0.289600000000000,39583.283853239270684,4.539843919999999,0.416304676000000,0.457098965333333,0.244303387200000,0.372569009511111,0.416304676000000,0.416304676000000,0.457098965333333,0.457098965333333,0.244303387200000,0.244303387200000,0.372569009511111,0.372569009511111,2.468600710793979,0.016730648325186,0.023844556564844,0.006434803232659,0.628902679729167,-0.139565807359105,2.800798306036853,-0.033599996148297,-1.810986115584371,-1.734629128753824,0.875881129389711,0.035118845842842,0.031655699855371,0.088388234511161,0.000000000000000,2.244056611649572,0.879125761151148,0.047517577738993,7.912621833568773,5.604049422311239,0.569372636995626,0.000390620001536,0.043678140531362,0.006820841800014,0.034696051875242,0.043678140531362,0.006820841800014,0.034696051875242,0.043678140531362,0.006820841800014,0.034696051875242,0.002269950454099,0.002269950454099,0.002269950454099,0.000382118242214,0.004591202726887,0.000683553433711,0.001862562463300,0.000591152365315,-1.546583488805972,-0.139565807359105,2.800798306036853,-0.033599996148297,-1.810986115584371,-1.734629128753824,0.875881129389711,-0.201703813471196,-5.003653048221048,0.957205977865952,2.962924304445085,1.754864819109555
6.000000000000000,17.479361007462686,-0.008000000000000,41300.000000000000000,23.440000999999999,23.083333333333329,345.400638736432199,4181.605781899485009,4.566800000000000,0.429166666666667,0.467500000000000,0.265600000000000,179166.442704135668464,4.542578346666667,0.417083325333333,0.436684892000000,0.246940104666667,0.366902774000000,0.417083325333333,0.417083325333333,0.436684892000000,0.436684892000000,0.246940104666667,0.246940104666667,0.366902774000000,0.366902774000000,2.467905553665698,0.018738136340343,0.021276398328103,0.006524637300931,0.628611181408769,-3.823056631316149,5.909602969423929,-0.206399928586364,0.508840342864261,-1.199389841328269,0.624701958658164,0.006291528696059,0.028831406486677,0.003666060555965,0.000000000000000,1.734858683921169,3.718722073334788,0.137911325763899,6.302261430310329,3.784160657468312,0.613868070242193,0.004605438573571,0.008432944423032,0.006471632754915,0.018407707338568,0.008432944423032,0.006471632754915,0.018407707338568,0.008432944423032,0.006471632754915,0.018407707338568,0.004752098798775,0.004752098798775,0.004752098798775,0.000385261613293,0.000544397808048,0.000615549240064,0.001017617711123,0.000307139574093,-1.466709421641795,-3.823056631316149,5.909602969423930,-0.206399928586364,0.508840342864261,-1.199389841328269,0.624701958658164,-0.041898899570752,-4.429850547118702,1.031427071218502,2.599684846809357,1.646969861099113
7.000000000000000,17.559235074626866,-0.008000000000000,41300.000000000000000,23.440000999999999,23.333333333333329,345.391411750244799,4181.540059199912321,4.576600000000000,0.435833333333333,0.472500000000000,0.238400000000000,93749.882810303563019,4.542968960000000,0.379945316000000,0.454796862666667,0.242220062666667,0.358987413777778,0.379945316000000,0.379945316000000,0.454796862666667,0.454796862666667,0.242220062666667,0.242220062666667,0.358987413777778,0.358987413777778,2.468256855453777,0.015824417718607,0.022921738850937,0.006552058757184,0.628388767695126,-2.032787579303460,3.891800194899986,-0.242399747856353,3.814773857268080,-0.031792646395132,0.538057491765557,0.013768926368215,0.017500000000000,0.015429841217589,0.000000000000000,0.994771695702608,3.152855616847164,0.196946432533042,1.765464239627691,3.474315661081216,0.666518350325794,0.002067049907477,0.026481127500313,0.009709206664374,0.034491069099588,0.026481127500313,0.009709206664374,0.034491069099588,0.026481127500313,0.009709206664374,0.034491069099588,0.009880872508003,0.009880872508003,0.009880872508003,0.000225855321567,0.002386728745365,0.000904259621581,0.001973050026697,0.000545064894822,-1.386835354477615,-2.032787579303460,3.891800194899985,-0.242399747856353,3.814773857268080,-0.031792646395132,0.538057491765557,0.117906014329698,-3.856048046016334,1.105648164571056,2.236445389173616,1.539074903088670
8.000000000000000,17.639079990671640,-0.008000000000000,41300.000000000000000,23.440000999999999,23.250000000000000,345.400872180885187,4181.587402785117774,4.579866666666667,0.440000000000000,0.464166666666667,0.289600000000000,58333.260415299977467,4.541146013333333,0.423888016000000,0.455744796000000,0.282975269333333,0.387536027111111,0.423888016000000,0.423888016000000,0.455744796000000,0.455744796000000,0.282975269333333,0.282975269333333,0.387536027111111,0.387536027111111,2.468111159776536,0.019263613891952,0.023353623433275,0.009405539410646,0.630033484128102,-0.897598199769192,1.994658073046651,-0.177599983717329,0.611273897705360,2.916005756418599,0.306061299692288,0.026339134382132,0.018427786989580,0.026761165893884,0.000000000000000,0.375614427218456,3.175360531689102,0.106685354818959,2.387668685415766,0.841210477158573,0.932239333923058,0.001255669694997,0.022769583363298,0.017974646280169,0.030678763797156,0.022769583363298,0.017974646280169,0.030678763797156,0.022769583363298,0.017974646280169,0.030678763797156,0.008121111663044,0.008121111663044,0.008121111663044,0.000269230601878,0.002168593915013,0.002259239542834,0.002133728084312,0.000376066769774,-1.306990438432841,-0.897598199769192,1.994658073046651,-0.177599983717329,0.611273897705360,2.916005756418599,0.306061299692288,0.277652605268865,-3.282454961885196,1.179842169933333,1.873338500683010,1.431219322800131
9.000000000000000,17.718954057835820,-0.008000000000000,41300.000000000000000,23.450001000000000,23.250000000000000,345.406140443439654,4181.649384341340010,4.566800000000000,0.453333333333333,0.414166666666667,0.381600000000000,79166.567706478541368,4.541927280000000,0.491088538666667,0.400867180000000,0.360156240000000,0.417370652888889,0.491088538666667,0.491088538666667,0.400867180000000,0.400867180000000,0.360156240000000,0.360156240000000,0.417370652888889,0.417370652888889,2.470165428585238,0.026110945463112,0.018219956166119,0.016217829600860,0.632678539953832,-0.670799843555812,-4.668000281871230,-0.124800010623062,0.650818430167931,6.556800837015430,-1.820917279367762,0.047521924764611,0.007216878364870,0.063088509254856,0.000000000000000,0.169017014151729,0.212213659374680,0.075818739498134,7.016496031858233,1.069981975300949,0.118472955948027,0.001966159672458,0.043127889511918,0.041902029915734,0.057548261443902,0.043127889511918,0.041902029915734,0.057548261443902,0.043127889511918,0.041902029915734,0.057548261443902,0.021103439665688,0.021103439665688,0.021103439665688,0.001378719219605,0.004913527534734,0.003945552785265,0.005427613379383,0.001542047250906,-1.227116371268661,-0.670799843555813,-4.668000281871230,-0.124800010623062,0.650818430167931,6.556800837015430,-1.820917279367762,0.437457519169315,-2.708652460782828,1.254063263285886,1.510099043047266,1.323324364789684
10.000000000000000,17.798798973880594,-0.008000000000000,41300.000000000000000,23.450001000000000,23.166666666666668,345.398844966823219,4181.628926997346753,4.589666666666667,0.520833333333333,0.404166666666667,0.421600000000000,24999.968749414274498,4.543359679999999,0.516580724000000,0.406960953333333,0.410579442666667,0.444707040000000,0.516580724000000,0.516580724000000,0.406960953333333,0.406960953333333,0.410579442666667,0.410579442666667,0.444707040000000,0.444707040000000,2.471798165805216,0.029242969085039,0.019260007796164,0.020364042148838,0.635166296208814,-0.296400000500427,-2.401087574337026,-0.016799999518525,3.741175286071154,3.867126328608435,-0.904690587769039,0.026259918760981,0.018929694486001,0.050873961905871,0.000000000000000,0.027311536424953,1.464161062727966,0.023758788104507,2.292577407297521,5.027741371011946,0.475040500967021,0.002376101307268,0.038436058439720,0.025023980689468,0.043554874588183,0.038436058439720,0.025023980689468,0.043554874588183,0.038436058439720,0.025023980689468,0.043554874588183,0.012198930462378,0.012198930462378,0.012198930462378,0.000213594864558,0.004634328129569,0.002572328587628,0.004122412688238,0.000666163383866,-1.147271455223887,-0.296400000500427,-2.401087574337026,-0.016799999518525,3.741175286071154,3.867126328608435,-0.904690587769039,0.597204110108482,-2.135059376651689,1.328257268648162,1.146992154556660,1.215468784501146
11.000000000000000,17.878614738805968,-0.008000000000000,41300.000000000000000,23.450001000000000,23.083333333333329,345.398679550607710,4181.582076883870286,4.583133333333334,0.530000000000000,0.431666666666667,0.556000000000000,181249.773433253518306,4.542968960000000,0.547489596000000,0.431098966666667,0.540559916000000,0.506382826222222,0.547489596000000,0.547489596000000,0.431098966666667,0.431098966666667,0.540559916000000,0.540559916000000,0.506382826222222,0.506382826222222,2.470431246309667,0.032706535710403,0.020946586155780,0.034241707071950,0.639581518811950,-0.271197974604519,-4.488191485373875,-0.088799959749537,4.182538005575680,3.660516004669887,-1.615315165903098,0.021794494717703,0.016266017746619,0.017027037323034,0.000000000000000,0.383535792228958,3.092560508896091,0.105872398593029,2.896599422432301,3.866820212682684,1.135416552936749,0.002343720000000,0.027864469718393,0.025725278850456,0.050523785522114,0.027864469718393,0.025725278850456,0.050523785522114,0.027864469718393,0.025725278850456,0.050523785522114,0.014940644855454,0.014940644855454,0.014940644855454,0.000684908915544,0.003459116722383,0.002584774353145,0.006012916821526,0.001188440452795,-1.067455690298512,-0.271197974604519,-4.488191485373875,-0.088799959749537,4.182538005575680,3.660516004669888,-1.615315165903098,0.756892378086377,-1.561675709491729,1.402424186020166,0.784017835211163,1.107652581934502
12.000000000000000,17.958517957089555,-0.007000000000000,41300.000000000000000,23.450001000000000,23.333333333333329,345.399608660059300,4181.593325182315311,4.573333333333333,0.560833333333333,0.417500000000000,0.633600000000000,79166.567706478541368,4.544140880000000,0.557645866666667,0.408382818666667,0.615983036000000,0.527337240444444,0.557645866666667,0.557645866666667,0.408382818666667,0.408382818666667,0.615983036000000,0.615983036000000,0.527337240444444,0.527337240444444,2.472017865011042,0.034181633709415,0.018821481485298,0.044691815465919,0.642428198917919,0.225600004154899,-2.295660361909540,0.106799975232974,2.987718428302856,2.812570221618699,-0.654290258661007,0.024664414311581,0.027500000000000,0.014987995196156,0.000000000000000,0.068136339943620,1.427715532785439,0.094442379414531,2.023216726468977,1.929829355659545,0.440042092782496,0.001408500285552,0.009867947956069,0.029967143977498,0.006956493702398,0.009867947956069,0.029967143977498,0.006956493702398,0.009867947956069,0.029967143977498,0.006956493702398,0.011218464602963,0.011218464602963,0.011218464602963,0.000439612187975,0.001337051425764,0.002987753349870,0.001163938103648,0.000965736483969,-0.987552472014926,0.225600004154899,-2.295660361909540,0.106799975232974,2.987718428302856,2.812570221618699,-0.654290258661007,2.705976371127980,-2.654803510968460,2.521947259153070,-1.248014924420467,2.842480874231313
13.000000000000000,18.038421175373131,-0.006666666666667,41300.000000000000000,23.453333666666666,23.083333333333329,345.399142362981820,4181.644928358294237,4.566800000000000,0.550833333333333,0.398333333333333,0.707200000000000,85416.559893832119997,4.544922120000000,0.544104186666667,0.380656260000000,0.689518253333333,0.538092900000000,0.544104186666667,0.544104186666667,0.380656260000000,0.380656260000000,0.689518253333333,0.689518253333333,0.538092900000000,0.538092900000000,2.472276617380837,0.033220996168141,0.016043234829116,0.056076951237443,0.644404449903884,0.403199699836279,-1.478271539827745,0.301199988331916,1.467070126907203,0.165938837444486,-0.257901508373266,0.013768926368215,0.018763883748663,0.004995998398719,0.000577350269190,0.203986043462641,1.561851209456744,0.126575865684643,3.584549006370692,4.328646287103708,0.418351943746385,0.000390600000000,0.021993459147369,0.014548978981439,0.033885641318997,0.021993459147369,0.014548978981439,0.033885641318997,0.021993459147369,0.014548978981439,0.033885641318997,0.017913999893094,0.017913999893094,0.017913999893094,0.000372850879452,0.002795953048613,0.001245461290413,0.005817471254282,0.002007173325210,-0.907649253731350,0.403199699836279,-1.478271539827745,0.301199988331916,1.467070126907203,0.165938837444486,-0.257901508373266,6.430969653414913,-3.533739004424149,2.693320298341070,-0.767955230228004,2.816856004587299
14.000000000000000,18.118324393656721,-0.006000000000000,41300.000000000000000,23.450001000000000,23.083333333333329,345.400377590316850,4181.626765506071024,4.586400000000000,0.524166666666667,0.370833333333333,0.786400000000000,12499.984374707135430,4.548958560000000,0.501583345333333,0.378929676000000,0.784082006666667,0.554865009333333,0.501583345333333,0.501583345333333,0.378929676000000,0.378929676000000,0.784082006666667,0.784082006666667,0.554865009333333,0.554865009333333,2.475913052225941,0.027953768474884,0.015933833313366,0.072779226530517,0.648144970136177,0.487199990731852,-0.687595566972192,0.143999980898741,2.605039823965712,1.768745729028922,-0.018794033468652,0.018085445345176,0.056254629439126,0.041314404267761,0.000000000000000,0.066141671644402,0.565795494951860,0.096239717717191,1.667812898095167,1.162249558742269,0.232684718726410,0.001578695029193,0.007277358952972,0.046332680225598,0.035747935725274,0.007277358952972,0.046332680225598,0.035747935725274,0.007277358952972,0.046332680225598,0.035747935725274,0.029000985536654,0.029000985536654,0.029000985536654,0.000200389006369,0.001120887552660,0.004098475914247,0.006876960323442,0.003014766524560,-0.827746035447760,0.487199990731852,-0.687595566972192,0.143999980898741,2.605039823965712,1.768745729028922,-0.018794033468652,2.569253132087601,-1.915780868747777,1.888924951621680,0.420605407989681,0.339897026324419
15.000000000000000,18.198256763059703,-0.005000000000000,41300.000000000000000,23.456666333333331,23.250000000000000,345.403342481668858,4181.632303235203835,4.579866666666667,0.527500000000000,0.362500000000000,0.791200000000000,70833.244790007112897,4.548958613333333,0.489125005333333,0.358143230666667,0.784960944000000,0.544076393333333,0.489125005333333,0.489125005333333,0.358143230666667,0.358143230666667,0.784960944000000,0.784960944000000,0.544076393333333,0.544076393333333,2.477776421472142,0.026529528246208,0.013895173273844,0.073335598509119,0.647884180375328,0.974395737083086,-0.579597356789776,0.482399676602256,2.236752656891923,1.667985960356532,0.292414886841470,0.012500000000000,0.021360009363294,0.025885903499781,0.000000000000000,0.492464495722510,0.454068209222563,0.293174011975133,1.141515348380021,0.766694956740993,0.131551372865868,0.001578673584669,0.015335605700059,0.025752123630751,0.019827078407069,0.015335605700059,0.025752123630751,0.019827078407069,0.015335605700059,0.025752123630751,0.019827078407069,0.014909806599235,0.014909806599235,0.014909806599235,0.000280632205468,0.002306831370094,0.002170434588830,0.003768162735992,0.001383618048950,-0.747813666044777,0.974395737083086,-0.579597356789776,0.482399676602256,2.236752656891923,1.667985960356532,0.292414886841470,-3.125125068765011,-0.929048809221715,1.467892230730417,4.198595403697354,2.344943416896779
16.000000000000000,18.278189132462689,-0.004000000000000,41300.000000000000000,23.463332333333330,23.166666666666668,345.413386981904125,4181.753301866860966,4.586400000000000,0.485000000000000,0.360000000000000,0.898400000000000,29166.630207649988733,4.551041853333333,0.463903668000000,0.334783850666667,0.880826774666667,0.559838097777778,0.463903668000000,0.463903668000000,0.334783850666667,0.334783850666667,0.880826774666667,0.880826774666667,0.559838097777778,0.559838097777778,2.479339307936147,0.023876309103858,0.011855344223243,0.093286652000475,0.652089403315931,1.292396933750666,-0.187199998673520,0.809999598999468,2.053210254988301,1.513199638043602,0.638403912554764,0.013228756555323,0.006614378277661,0.011085125168441,0.000000000000000,0.541688396025996,0.036712941440467,0.231802221590971,0.672324995749028,0.306407336124015,0.252860794744973,0.004176756507978,0.031083662525179,0.030764946397311,0.004239151498598,0.031083662525179,0.030764946397311,0.004239151498598,0.031083662525179,0.030764946397311,0.004239151498598,0.015135512836394,0.015135512836394,0.015135512836394,0.000989180843821,0.003436420741087,0.002483757246649,0.000765279279439,0.001029486390195,-0.667881296641792,1.292396933750666,-0.187199998673520,0.809999598999468,2.053210254988301,1.513199638043602,0.638403912554764,3.265855936903124,-0.732130592390728,0.707309642225746,3.251714325606537,0.514689144877932
17.000000000000000,18.358092350746269,-0.003000000000000,41300.000000000000000,23.463332333333330,23.083333333333329,345.411941425802695,4181.680534435962727,4.586400000000000,0.453333333333333,0.323333333333333,0.976000000000000,131249.835934424976585,4.549088853333333,0.446401048000000,0.313523440000000,0.986556030666667,0.582160172888889,0.446401048000000,0.446401048000000,0.313523440000000,0.313523440000000,0.986556030666667,0.986556030666667,0.582160172888889,0.582160172888889,2.480889369470183,0.022665436457204,0.010477617094554,0.118084100536615,0.658029130889639,2.838764100960532,0.038399994250540,1.226337993602044,2.503229256653981,0.626396859466752,1.367929230081131,0.024664414311581,0.021554195260629,0.021777052142106,0.000000000000000,2.308140760954493,0.054305803840340,1.199884078449808,0.958353316019298,0.487160820083901,1.160353877337052,0.002541520445823,0.026856784790014,0.050376731036291,0.051129567708116,0.026856784790014,0.050376731036291,0.051129567708116,0.026856784790014,0.050376731036291,0.051129567708116,0.041807281015136,0.041807281015136,0.041807281015136,0.001026463610412,0.002986407173913,0.003609217914520,0.012159761632203,0.004392527929749,-0.587978078358212,2.838764100960532,0.038399994250540,1.226337993602044,2.503229256653981,0.626396859466752,1.367929230081131,6.400503496220128,1.123308072292172,0.077798047691752,-4.489817290790539,-4.516794174898870
18.000000000000000,18.437995569029848,-0.001000000000000,41300.000000000000000,23.469999000000001,23.166666666666668,345.413613453258392,4181.784678089680710,4.589666666666667,0.475000000000000,0.307500000000000,1.016000000000000,337499.578117092780303,4.552994973333333,0.448906261333333,0.302486981333333,1.013476546666666,0.588289929777778,0.448906261333333,0.448906261333333,0.302486981333333,0.302486981333333,1.013476546666666,1.013476546666666,0.588289929777778,0.588289929777778,2.480766527717158,0.023087068888517,0.009226503096987,0.124360373554478,0.659360118314285,5.920857654594300,0.328800424993972,3.261614585045606,2.993989308150589,0.698399928370179,3.170476045654766,0.006614378277661,0.013228756555323,0.013856406460551,0.000000000000000,1.173525241388252,0.234734478939777,0.826119879269833,0.671604933442616,0.142673949191657,0.626570930215046,0.004176786435016,0.016718385351997,0.016980793915837,0.018414670545182,0.016718385351997,0.016980793915837,0.018414670545182,0.016718385351997,0.016980793915837,0.018414670545182,0.013284072421611,0.013284072421611,0.013284072421611,0.000116719161691,0.001799784759114,0.000985737186551,0.004667470252029,0.001462707675646,-0.508074860074633,5.920857654594301,0.328800424993972,3.261614585045606,2.993989308150589,0.698399928370179,3.170476045654766,-0.278763031547831,5.777986009589259,-0.868626023394936,-6.129567785749760,-5.800915505763025
19.000000000000000,18.517869636194032,0.009333333333333,41300.000000000000000,23.463332333333330,23.250000000000000,345.410972101940786,4181.704750532637263,4.592933333333334,0.436666666666667,0.285000000000000,1.087200000000000,233333.041661199997179,4.555078320000000,0.437666662666667,0.269614608000000,1.068554676000000,0.591945315555556,0.437666662666667,0.437666662666667,0.269614608000000,0.269614608000000,1.068554676000000,1.068554676000000,0.591945315555556,0.591945315555556,2.485160050889723,0.021867294257370,0.007468105036952,0.136452286714864,0.662736934224727,5.486954394455012,1.324818358328429,2.728890216850971,1.787980979887152,0.461999994092281,3.180020214586477,0.026964482812272,0.028394541729001,0.050113471242771,0.008082903768655,2.497468551183160,0.909839113484348,1.456773845455981,0.903570219007280,0.055330284266017,1.599565614349556,0.001033438022137,0.032703498001239,0.010323624103939,0.030872184023997,0.032703498001239,0.010323624103939,0.030872184023997,0.032703498001239,0.010323624103939,0.030872184023997,0.006227159398089,0.006227159398089,0.006227159398089,0.001138544195431,0.003679339672683,0.000527721258787,0.006640362117677,0.000878914675117,-0.428200792910449,5.486954394455012,1.324818358328429,2.728890216850971,1.787980979887152,0.461999994092281,3.180020214586477,-4.437624276261576,9.592746620503869,-2.225270064475072,-4.572828930442522,-6.552257139915181
20.000000000000000,18.597743703358208,0.030000000000000,41300.000000000000000,23.473332666666668,23.083333333333329,345.416875776078143,4181.802370170437825,4.589666666666666,0.413333333333333,0.303333333333333,1.276800000000000,14583.315103824994367,4.567447840000000,0.421044274666667,0.296088542666667,1.261458309333333,0.659530375555556,0.421044274666667,0.421044274666667,0.296088542666667,0.296088542666667,1.261458309333333,1.261458309333333,0.659530375555556,0.659530375555556,2.496743872156960,0.019804339302482,0.008880126292001,0.174321875384166,0.674937553283902,0.108192916112245,0.253199860665802,1.440006537889872,1.456802625565217,0.766799995395246,0.600422338590334,0.036170890690351,0.038756719847445,0.014987995196156,0.000000000000000,1.751464357174625,0.171805567941568,0.594458371078141,0.478547883638633,0.075342426472861,0.600115943236857,0.002004469778470,0.004703061890385,0.036359409641282,0.023444305300244,0.004703061890385,0.036359409641282,0.023444305300244,0.004703061890385,0.036359409641282,0.023444305300244,0.021350458416297,0.021350458416297,0.021350458416297,0.003163922559461,0.000475223226235,0.001890441540706,0.004338578792894,0.001713313482267,-0.348326725746272,0.108192916112245,0.253199860665802,1.440006537889872,1.456802625565217,0.766799995395246,0.600422338590334,-6.403574553292456,8.837891502267221,-4.526659957212174,-6.319765159438273,-4.500883771825359
21.000000000000000,18.677617770522389,0.069000000000000,41300.000000000000000,23.480000000000000,23.250000000000000,345.415001990257679,4181.798402699057078,4.615800000000000,0.437500000000000,0.355833333333333,1.440800000000000,52083.268227946420666,4.597656013333334,0.442507834666667,0.346395842666667,1.430338541333333,0.739747406222222,0.442507834666667,0.442507834666667,0.346395842666667,0.346395842666667,1.430338541333333,1.430338541333333,0.739747406222222,0.739747406222222,2.525698128817301,0.020915266856985,0.012687327508599,0.207840477661497,0.691785300211096,1.354440101026370,0.753599990097030,1.353602897113035,3.912002386302220,0.843600753773302,1.153057375787483,0.030720514318611,0.036855573979160,0.026545056036859,0.004000000000000,5.256344810233954,0.164640784671859,0.527260450647466,0.433332831212286,0.397898472539914,1.631120067752721,0.007160383632888,0.022290817210818,0.048613165966167,0.008275114745363,0.022290817210818,0.048613165966167,0.008275114745363,0.022290817210818,0.048613165966167,0.008275114745363,0.025661587478700,0.025661587478700,0.025661587478700,0.011019206255610,0.002116951708914,0.004571597399751,0.002635846998151,0.004672374784850,-0.268452658582092,1.354440101026370,0.753599990097030,1.353602897113035,3.912002386302220,0.843600753773302,1.153057375787483,-9.410342537181483,2.840856734853162,-6.799982400687066,-10.309352847679635,-0.101601828758266
22.000000000000000,18.757462686567163,0.238666666666667,41300.000000000000000,23.480000000000000,23.083333333333329,345.418599080584897,4181.778913180575728,4.668066666666667,0.803333333333333,0.594166666666667,1.711200000000000,102083.205726774976938,4.640104253333333,0.707078116000000,0.575520825333333,1.682454420000000,0.988351120444444,0.707078116000000,0.707078116000000,0.575520825333333,0.575520825333333,1.682454420000000,1.682454420000000,0.988351120444444,0.988351120444444,2.573539359008437,0.043326642078870,0.038847377261153,0.268332546644280,0.731011481248185,-2.169066435234669,1.069176357294509,4.858643570603931,5.692513886892471,3.525458959858099,1.254217695875241,0.101529962736787,0.057354889358566,0.019049409439665,0.032393414968683,5.556550660849908,0.916061970297742,1.900213063839580,3.684003625276925,1.581127961891314,1.017895294926755,0.013374548256286,0.131291313817919,0.029397090917296,0.007115051119535,0.131291313817919,0.029397090917296,0.007115051119535,0.131291313817919,0.029397090917296,0.007115051119535,0.050055946718725,0.050055946718725,0.050055946718725,0.011973976747547,0.015016083232741,0.005415088140673,0.002105777925524,0.007366366480234,-0.188607742537318,-2.169066435234669,1.069176357294509,4.858643570603931,5.692513886892471,3.525458959858099,1.254217695875241,-5.587506627838852,0.858377181906231,-8.329142623654029,-9.653177591483940,1.370250383674208
23.000000000000000,18.797341417910449,0.456333333333333,41300.000000000000000,23.489999999999998,23.166666666666668,345.425085809370785,4181.901765246620016,4.717066666666667,1.139166666666667,0.973333333333333,1.709600000000000,52083.268227946413390,4.689973986666667,1.055572930666667,0.772213557333333,1.710839830666667,1.179542106222222,1.055572930666667,1.055572930666667,0.772213557333333,0.772213557333333,1.710839830666667,1.710839830666667,1.179542106222222,1.179542106222222,2.631796151193007,0.097840181964642,0.066965119235784,0.282906943825948,0.769877099054845,-1.961985250385197,-1.583730701880370,-0.899507861614097,1.837692695686116,2.505594585614091,-1.482430784599529,0.382886514953626,0.176233746295462,0.050590117612040,0.091631508409135,1.028541828694310,3.462535700613058,2.393139125703858,4.025842258535794,0.580396968264593,1.200767177618261,0.013790673014024,0.042322987850337,0.087061075170347,0.086373850325314,0.042322987850337,0.087061075170347,0.086373850325314,0.042322987850337,0.087061075170347,0.086373850325314,0.025426480039180,0.025426480039180,0.025426480039180,0.017226835231121,0.014979918723401,0.010444198462127,0.022334321168169,0.007732569591951,-0.148729011194032,-1.961985250385197,-1.583730701880370,-0.899507861614097,1.837692695686116,2.505594585614091,-1.482430784599529,-4.099456690397656,-8.504772406673879,-3.767617196853085,6.935173425937526,-14.137893912798212
24.000000000000000,18.812208488805972,0.517000000000000,41300.000000000000000,23.493333333333329,23.250000000000000,345.428491695606908,4181.936729383137390,4.753000000000000,1.139166666666667,0.984166666666667,1.592800000000000,199999.749995314195985,4.732031253333333,1.203718750666667,0.986950513333333,1.599121100000000,1.263263454666667,1.203718750666667,1.203718750666667,0.986950513333333,0.986950513333333,1.599121100000000,1.599121100000000,1.263263454666667,1.263263454666667,2.677085254416971,0.126987603750806,0.088562236503902,0.249091028583746,0.785431530813856,3.992991918152484,3.241067314578459,0.956323633950546,-4.688978381219783,4.058743533788856,2.731649367695269,0.189478450841602,0.098181379768943,0.062783437306347,0.021000000000000,9.103266893853659,1.562606270928047,8.704364766840371,8.930095805387204,4.074171183043800,6.266697053556431,0.006064042813350,0.027835737238969,0.105652838140276,0.046963091636937,0.027835737238969,0.105652838140276,0.046963091636937,0.027835737238969,0.105652838140276,0.046963091636937,0.010989613557382,0.010989613557382,0.010989613557382,0.007933425230591,0.005812411062547,0.011489043959022,0.034459525622757,0.006133630312592,-0.133861940298509,3.992991918152484,3.241067314578459,0.956323633950546,-4.688978381219783,4.058743533788856,2.731649367695269,-6.185255152764979,-11.781615938727068,-2.847912593513161,9.745541250944708,-3.871186391277750
25.000000000000000,18.827075559701491,0.679000000000000,41300.000000000000000,23.503333333333330,23.166666666666668,345.430511010411692,4182.003674168075122,4.788933333333333,1.695000000000000,1.202500000000000,1.525600000000000,118749.851559717833879,4.759114466666666,1.645312494666667,1.130695309333333,1.512825565333333,1.429611123111111,1.645312494666667,1.645312494666667,1.130695309333333,1.130695309333333,1.512825565333333,1.512825565333333,1.429611123111111,1.429611123111111,2.713551830906147,0.211695678964640,0.101399124818651,0.186565124209919,0.803302939724839,-3.703706593616573,3.222117031748098,-3.614643426748842,2.159366146747828,1.714239224375973,-1.371633141820979,0.065144071103977,0.069686799323832,0.044340500673763,0.045177427992306,4.352794243276232,3.234271459726950,3.206458446485957,2.608712869209364,3.659904356282856,1.456117940487816,0.010128583567733,0.108038683702352,0.098963180039745,0.023548383665350,0.108038683702352,0.098963180039745,0.023548383665350,0.108038683702352,0.098963180039745,0.023548383665350,0.046648408058142,0.046648408058142,0.046648408058142,0.012333228086924,0.031814922713694,0.006240189963872,0.013297003802006,0.006308931223689,-0.118994869402989,-3.703706593616573,3.222117031748098,-3.614643426748842,2.159366146747828,1.714239224375973,-1.371633141820979,-8.219358332364463,-2.115048156292708,-4.160223728073301,-0.877109954929765,3.164743576774004
26.000000000000000,18.841913479477611,0.825000000000000,41300.000000000000000,23.510000000000002,23.250000000000000,345.434429378430593,4182.020440130811039,4.808533333333333,1.791666666666667,1.165833333333333,1.492800000000000,97916.544268539233599,4.787369786666667,1.667723968000000,1.178023436000000,1.495540380000000,1.447095928000000,1.667723968000000,1.667723968000000,1.178023436000000,1.178023436000000,1.495540380000000,1.495540380000000,1.447095928000000,1.447095928000000,2.745840740762017,0.217093248120419,0.109838298941005,0.181797815348423,0.813642525792966,-2.300766574310501,1.151883812839770,-1.955275776095533,0.305998221431054,-1.175993813962492,-1.037263590293833,0.165100979201619,0.060484157705414,0.023144761826383,0.043508619835614,4.482497587615888,1.972613258898411,2.973931179029103,1.139111983010909,1.241019741033025,1.849613924057495,0.010188724971169,0.116948546338475,0.114333818038368,0.011475466306316,0.116948546338475,0.114333818038368,0.011475466306316,0.116948546338475,0.114333818038368,0.011475466306316,0.004759111753354,0.004759111753354,0.004759111753354,0.009176116532683,0.034062954910209,0.029750974119481,0.001765377774599,0.001222414866348,-0.104156949626869,-2.300766574310501,1.151883812839770,-1.955275776095533,0.305998221431054,-1.175993813962492,-1.037263590293833,-11.355315275668076,7.439892245765616,-5.515154157650532,-8.917886126920740,-1.796100898674563
27.000000000000000,18.856780550373131,1.009000000000000,41300.000000000000000,23.520000000000000,23.250000000000000,345.442618861612402,4182.022737920277905,4.831400000000000,1.690833333333333,1.226666666666667,1.494400000000000,131249.835934424976585,4.818749853333333,1.662679609333334,1.194002598666667,1.481998733333333,1.446226980444444,1.662679609333334,1.662679609333334,1.194002598666667,1.194002598666667,1.481998733333333,1.481998733333333,1.446226980444444,1.446226980444444,2.778817447337534,0.214821951744337,0.106377710722454,0.179215381664150,0.819808122867119,-4.560294373043689,-6.014458309960332,-3.517233384717827,0.592701847507072,0.309594735641582,-4.701728289937790,0.019418633662885,0.054562655116236,0.063149346789971,0.057558665724633,5.031260812893577,9.764098092626623,3.332353860218817,1.758440548335617,0.660079653129586,6.023525263738999,0.008566910704083,0.181495558929838,0.081572736178851,0.030851680936015,0.181495558929838,0.081572736178851,0.030851680936015,0.181495558929838,0.081572736178851,0.030851680936015,0.088130931953889,0.088130931953889,0.088130931953889,0.007300288204300,0.056329117759679,0.013151252035727,0.007142661158438,0.015880133789829,-0.089289878731350,-4.560294373043689,-6.014458309960332,-3.517233384717827,0.592701847507072,0.309594735641582,-4.701728289937790,-16.225205267784567,1.117905052950178,-8.929466388656618,-10.736478241288982,2.275736466066931
28.000000000000000,18.871647621268657,1.100000000000000,41300.000000000000000,23.526667333333329,23.250000000000000,345.442511365213761,4182.112728392418830,4.860800000000000,1.657500000000000,1.290000000000000,1.418400000000000,106249.867185010676621,4.840624906666666,1.709940072000000,1.240992192000000,1.427701817333333,1.459544693777778,1.709940072000000,1.709940072000000,1.240992192000000,1.240992192000000,1.427701817333333,1.427701817333333,1.459544693777778,1.459544693777778,2.806605064105652,0.226413501985748,0.108840530580308,0.167407955726537,0.827316763099561,0.004156413972623,4.526406734340981,-2.535915067486798,-9.722102784671025,-4.848110455969561,0.657314288230509,0.455981085134022,0.007500000000000,0.010998181667894,0.036592348927064,8.161384283384395,3.033987401169005,2.911457030130269,9.648821281583151,6.448992228098226,2.630615199124046,0.010156380000006,0.147497834927751,0.044107616099723,0.055170180024993,0.147497834927751,0.044107616099723,0.055170180024993,0.147497834927751,0.044107616099723,0.055170180024993,0.044221772864577,0.044221772864577,0.044221772864577,0.010404434484742,0.052127210145713,0.002225512904144,0.019629533288327,0.017689938236997,-0.074422807835823,0.004156413972623,4.526406734340981,-2.535915067486798,-9.722102784671025,-4.848110455969561,0.657314288230509,-21.241529053406818,-6.250900280088949,-13.624917750541115,-11.840616378781595,1.918193494673652
29.000000000000000,18.886514692164180,1.271666666666667,41300.000000000000000,23.540001000000000,23.166666666666668,345.452165012156513,4182.256506442015052,4.890200000000000,1.555833333333333,1.216666666666667,1.436800000000000,143749.820309132104740,4.865104306666666,1.496049480000000,1.230023428000000,1.444108042666667,1.390060316888889,1.496049480000000,1.496049480000000,1.230023428000000,1.230023428000000,1.444108042666667,1.444108042666667,1.390060316888889,1.390060316888889,2.836093459947109,0.172836296321875,0.105362371146651,0.175681221388869,0.822493337201126,4.581431341895922,4.970087378946346,-2.850375637949497,-3.988301867241006,0.681598149347309,2.261998680714157,0.178611543113353,0.044744645862196,0.034724055062737,0.010692676621564,9.909863108998875,5.313418715619696,5.237912439473745,4.330816973688881,0.460551791958897,3.387559010522452,0.008018018121639,0.282286473420500,0.020639667170918,0.035321615655701,0.282286473420500,0.020639667170918,0.035321615655701,0.282286473420500,0.020639667170918,0.035321615655701,0.101944704614684,0.101944704614684,0.101944704614684,0.007591245161939,0.057038726330640,0.011206027212648,0.012602695380609,0.017621190250669,-0.059555736940300,4.581431341895922,4.970087378946346,-2.850375637949497,-3.988301867241006,0.681598149347309,2.261998680714157,-23.455380699663049,-6.489326171692881,-17.786090178164848,-11.125407096272482,-0.014780208025773
30.000000000000000,18.901410914179102,1.311666666666667,41300.000000000000000,23.546666333333331,23.250000000000000,345.457864230346274,4182.280432512837251,4.913066666666666,1.654166666666667,1.308333333333333,1.385600000000000,162499.796871192811523,4.883723839999999,1.217565090666667,1.285104165333333,1.380533853333333,1.294401036444444,1.217565090666667,1.217565090666667,1.285104165333333,1.285104165333333,1.380533853333333,1.380533853333333,1.294401036444444,1.294401036444444,2.858213737675200,0.112170231443364,0.120878616072749,0.154016810005951,0.811319848799316,-5.263971296285320,-1.700497575066805,-1.075855549750116,-0.432146231472615,0.211199958574639,-2.679789309765113,0.445577808394149,0.044182387139372,0.034306850627826,0.024172987679088,3.765072862418999,7.223879545433129,5.421342713451100,2.531352037234048,0.105381614602279,5.246731691854528,0.008381034478965,0.064751195700001,0.021090369845017,0.019058079210750,0.064751195700001,0.021090369845017,0.019058079210750,0.064751195700001,0.021090369845017,0.019058079210750,0.020892993631367,0.020892993631367,0.020892993631367,0.007615668313087,0.006652394956915,0.001876942510359,0.007088475989032,0.004038269143669,-0.044659514925378,-5.263971296285320,-1.700497575066805,-1.075855549750116,-0.432146231472615,0.211199958574639,-2.679789309765113,-13.696295402465786,-6.448474375537311,-15.618978598674509,-10.486008564300118,-2.364265582056625
31.000000000000000,18.916307136194028,1.472000000000000,41300.000000000000000,23.559999000000001,23.083333333333329,345.462155259300516,4182.335172799347674,4.932666666666667,1.267500000000000,1.264166666666667,1.395200000000000,129166.505205307097640,4.897656186666667,1.261440105333333,1.254906245333333,1.422395841333334,1.312914064000000,1.261440105333333,1.261440105333333,1.254906245333333,1.254906245333333,1.422395841333334,1.422395841333334,1.312914064000000,1.312914064000000,2.878710599132687,0.120976187407165,0.115124706629187,0.174801299563154,0.822403198183049,-3.872327577956355,5.101290883579026,-3.734525864479736,-1.215915899975329,1.147338155227032,-0.849372138699721,0.225222112591104,0.007637626158260,0.043021854911196,0.036715119501372,4.107078256308840,6.483370825205909,3.457442062105352,3.094727348449039,5.490225231238135,0.743220869322620,0.003726424068693,0.180333037338050,0.050694951566060,0.062019745521924,0.180333037338050,0.050694951566060,0.062019745521924,0.180333037338050,0.050694951566060,0.062019745521924,0.078939522623790,0.078939522623790,0.078939522623790,0.006666186536207,0.029675709336546,0.010408157828348,0.030847483259949,0.013509268621781,-0.029763292910452,-3.872327577956355,5.101290883579026,-3.734525864479736,-1.215915899975329,1.147338155227032,-0.849372138699721,3.054061068913562,-3.637517035978441,-11.718502111719914,-14.805909008889312,-4.783697816756988
32.000000000000000,18.931174207089551,1.507666666666666,41300.000000000000000,23.559999000000001,23.083333333333329,345.463309960537401,4182.319346114916698,4.942466666666666,1.153333333333333,1.240000000000000,1.408800000000000,135416.497392660676269,4.917578079999999,1.131643237333333,1.221424465333333,1.409635408000000,1.254234370222223,1.131643237333333,1.131643237333333,1.221424465333333,1.221424465333333,1.409635408000000,1.409635408000000,1.254234370222223,1.254234370222223,2.903690165251448,0.099626438903675,0.099447733543338,0.168531146757501,0.817823871113990,-6.005666643248730,3.611163359378935,-1.725953640127614,-1.303412403039033,0.126153425091957,-1.384334247345749,0.023228933107944,0.002500000000000,0.039508986319570,0.011590225767142,2.155229542411361,6.748179511962166,4.762790295284767,7.151475456871546,1.632501888773564,0.136181314050218,0.007684396859299,0.013271054841478,0.019559517301778,0.031956796526416,0.013271054841478,0.019559517301778,0.031956796526416,0.013271054841478,0.019559517301778,0.031956796526416,0.008642189496821,0.008642189496821,0.008642189496821,0.009319902504850,0.001305030047335,0.004074043159065,0.014863563659486,0.001120570806276,-0.014896222014929,-6.005666643248730,3.611163359378936,-1.725953640127614,-1.303412403039033,0.126153425091957,-1.384334247345749,-0.821887602509918,-12.195888069238526,-14.406920998186706,-28.151144864962021,-14.296877492295692
33.000000000000000,18.946070429104481,1.545333333333333,41300.000000000000000,23.559999000000001,23.083333333333329,345.463425061968508,4182.361844370134349,4.962066666666666,1.160833333333333,1.261666666666667,1.372800000000000,218749.726557374931872,4.940494653333333,1.136145814666667,1.246679690666667,1.387858085333334,1.256894530222222,1.136145814666667,1.136145814666667,1.246679690666667,1.246679690666667,1.387858085333334,1.387858085333334,1.256894530222222,1.256894530222222,2.928409994625057,0.101181827138291,0.109136362504354,0.157798295997443,0.824131620066286,-5.297768679584806,-6.695449001786614,-6.501201554457026,-4.677397107540031,3.066797462614431,-6.164264451469705,0.031655699855371,0.055018936134147,0.014400000000000,0.004163331998932,2.230112744508954,4.534788697486686,3.551068377548077,8.028466896309920,2.748268352081285,3.249615849673939,0.010995616403737,0.055367987900983,0.045553380921518,0.039909756168494,0.055367987900983,0.045553380921518,0.039909756168494,0.055367987900983,0.045553380921518,0.039909756168494,0.017456023906412,0.017456023906412,0.017456023906412,0.010362307065303,0.006684533034803,0.014250444255180,0.013482585837994,0.006293718054932,0.000000000000000,-5.297768679584806,-6.695449001786614,-6.501201554457026,-4.677397107540031,3.066797462614431,-6.164264451469705,13.762287639658965,-18.331834314429617,-8.975576266658251,-15.165866988697758,-24.624832266737759
34.000000000000000,18.960966651119403,1.539333333333333,41300.000000000000000,23.559999000000001,23.083333333333329,345.463413452664497,4182.390247699829160,4.962066666666667,1.163333333333333,1.279166666666667,1.395200000000000,177083.111975017789518,4.947786386666666,1.140377608000000,1.223861974666667,1.377148445333334,1.247129342666667,1.140377608000000,1.140377608000000,1.223861974666667,1.223861974666667,1.377148445333334,1.377148445333334,1.247129342666667,1.247129342666667,2.937752497577602,0.100036909905432,0.105332940696910,0.151973993096217,0.823774085319040,-3.739085223616996,-2.781983880298441,-0.927213118727906,-2.104950651833121,0.724799956025009,-2.480328722052548,0.018427786989580,0.052041649986653,0.025662423891753,0.016165807537309,1.483266008052598,6.477863331335295,4.965333559196733,4.028996631268076,0.346865148432426,4.206669572877303,0.008215507321677,0.007873753682559,0.085202719762959,0.007714850152002,0.007873753682559,0.085202719762959,0.007714850152002,0.007873753682559,0.085202719762959,0.007714850152002,0.028230862689928,0.028230862689928,0.028230862689928,0.010998716524837,0.001493254612535,0.023236200764580,0.006816736831005,0.002901916885432,0.014896222014922,-3.739085223616997,-2.781983880298441,-0.927213118727906,-2.104950651833121,0.724799956025009,-2.480328722052548,17.509000460220797,-22.381960364585577,17.110016637639525,12.516819526920379,-7.175085703288698
35.000000000000000,18.975862873134329,1.441333333333333,41300.000000000000000,23.570000000000004,23.083333333333329,345.470321249633855,4182.428687276297751,4.994733333333333,1.144166666666667,1.280000000000000,1.628800000000000,120833.182288835683721,4.955859426666667,1.124093764000000,1.344010406666666,1.595735684000000,1.354613284888889,1.124093764000000,1.124093764000000,1.344010406666666,1.344010406666666,1.595735684000000,1.595735684000000,1.354613284888889,1.354613284888889,2.949561485538395,0.098352346393414,0.130010702526718,0.233423694384627,0.852837057210789,4.933805844765686,1.738362452884871,-2.856042535888292,-2.431993004423333,0.682799524573994,1.286236512343123,0.020207259421637,0.047696960070847,0.110512985662319,0.053984565695515,9.214997253997018,6.263814367211935,1.537943112059232,9.944392748559300,0.302519551297797,4.764593092650731,0.010853478345329,0.018131980196331,0.095448292388259,0.132401247767986,0.018131980196331,0.095448292388259,0.132401247767986,0.018131980196331,0.095448292388259,0.132401247767986,0.042348969784296,0.042348969784296,0.042348969784296,0.012219364515350,0.000795470524320,0.021936591570513,0.062787954562869,0.015085199446820,0.029792444029848,4.933805844765686,1.738362452884871,-2.856042535888292,-2.431993004423333,0.682799524573994,1.286236512343123,-4.058055674671934,-0.312213445341134,26.109343468669515,30.297675868039025,26.818878672076082
36.000000000000000,18.990788246268657,1.371333333333333,41300.000000000000000,23.563332666666668,23.000000000000000,345.461034575281985,4182.359651089841464,4.994733333333333,1.205833333333333,1.319166666666667,1.612000000000000,52083.268227946413390,4.955989706666667,1.138718748000000,1.244140650666667,1.676399756000000,1.353086384888889,1.138718748000000,1.138718748000000,1.244140650666667,1.244140650666667,1.676399756000000,1.676399756000000,1.353086384888889,1.353086384888889,2.949179221220436,0.099217424481842,0.105258448241603,0.257374900167085,0.852757498527741,-1.388414167650467,-2.441014972672548,-1.723162072229258,3.041819169042270,-8.839751283359533,-1.851016052628751,0.076253415224063,0.053754844742900,0.199479322236667,0.008386497083606,0.852821001956771,3.016472168999095,1.316184678020114,1.780903484892319,8.501467577622389,1.663002911874074,0.009012804803596,0.028978071385358,0.048706489073704,0.195129023639892,0.028978071385358,0.048706489073704,0.195129023639892,0.028978071385358,0.048706489073704,0.195129023639892,0.072498857150084,0.072498857150084,0.072498857150084,0.011322654714784,0.001181348287878,0.003103307167706,0.078132014139959,0.019971936720162,0.044717817164177,-1.388414167650467,-2.441014972672548,-1.723162072229258,3.041819169042270,-8.839751283359533,-1.851016052628751,9.719476506547473,0.354585365910289,15.724383398640532,23.227269049604800,39.638095449271468
37.000000000000000,19.005713619402982,1.292666666666667,41300.000000000000000,23.543333666666665,22.166666666666668,345.455535941755500,4182.368463837658055,,,,1.762800000000000,160416.466142074961681,4.968229160000000,1.151346365333333,1.294921868000000,1.858951785333333,1.435073339555555,1.151346365333333,1.151346365333333,1.294921868000000,1.294921868000000,1.858951785333333,1.858951785333333,1.435073339555555,1.435073339555555,2.962720741313574,0.099959479123632,0.122099453577445,0.331183615615253,0.878990822407476,-2.037295993584024,-4.393682248695910,-1.828681718412696,2.921672827397316,3.062715632837609,-2.753288042378784,,,0.358078873992868,0.040869711686447,2.111560042305169,4.036435747950392,1.642284215949380,2.493028029892407,4.216292563782866,2.594905247915750,0.016323838751911,0.010290110797986,0.082451483666627,0.140581986366858,0.010290110797986,0.082451483666627,0.140581986366858,0.010290110797986,0.082451483666627,0.140581986366858,0.063077416432412,0.063077416432412,0.063077416432412,0.018847542814979,0.001675894345131,0.015907892745912,0.038186826258550,0.016370694877479,0.059643190298502,-2.037295993584024,-4.393682248695910,-1.828681718412696,2.921672827397316,3.062715632837609,-2.753288042378784,32.565729367601023,-23.056736553636679,10.889111214185805,6.892820207227427,17.284708814092120
38.000000000000000,19.020609841417912,0.986666666666667,41300.000000000000000,23.526667333333329,22.166666666666668,345.445215041855818,4182.183687288188594,4.968600000000000,1.195000000000000,1.750000000000000,1.876800000000000,120833.182288835683721,4.950911479999999,1.173690114666667,1.489380210666667,1.725976612000000,1.463015645777778,1.173690114666667,1.173690114666667,1.489380210666667,1.489380210666667,1.725976612000000,1.725976612000000,1.463015645777778,1.463015645777778,2.940062389290221,0.101446028694643,0.171568181016839,0.278989246509642,0.873016461377836,-0.619189593852695,4.172527699052068,-1.068009983586023,0.050220926134585,0.031209421378890,0.827375880192676,,,,0.151064004095394,0.661883575673391,6.670777696925158,0.653695887097720,1.868326456923229,1.215453521100524,1.892449317031114,0.007932177638051,0.039329006487757,0.133817247472402,0.215822594960506,0.039329006487757,0.133817247472402,0.215822594960506,0.039329006487757,0.133817247472402,0.215822594960506,0.014517351305132,0.014517351305132,0.014517351305132,0.005525620207373,0.003036102172143,0.054766605087473,0.062354376790408,0.005415107908844,0.074539412313431,-0.619189593852695,4.172527699052068,-1.068009983586023,0.050220926134585,0.031209421378890,0.827375880192676,28.711868686094714,-3.301650385718851,10.623270932511916,6.298575898153370,-7.512907757325653
39.000000000000000,19.035506063432841,0.820333333333333,41300.000000000000000,23.510000000000002,22.000000000000000,345.441981218304988,4182.106238622885030,4.973500000000000,1.212500000000000,1.511250000000000,1.683600000000000,189583.096349724917673,4.946093733333334,1.195763022666667,1.440223989333333,1.645996126666667,1.427327712888889,1.195763022666667,1.195763022666667,1.440223989333333,1.440223989333333,1.645996126666667,1.645996126666667,1.427327712888889,1.427327712888889,2.933304809749131,0.104805749662071,0.172561395631344,0.265964624287359,0.869159144832476,-0.381598215483905,5.942323330498624,1.233425691485735,-2.253779429089604,1.548970644353801,2.264325228101029,0.007071067811865,0.044194173824159,0.093338095116624,0.100026663112059,0.373615553650519,10.092181099640388,1.694009754722925,5.270319926038136,2.008081559383718,3.777297877004818,0.005255419637111,0.037190385773542,0.167832893968068,0.135526367097849,0.037190385773542,0.167832893968068,0.135526367097849,0.037190385773542,0.167832893968068,0.135526367097849,0.075533872670152,0.075533872670152,0.075533872670152,0.007863227737622,0.016102043818778,0.032969110457457,0.041689705012122,0.011952620516152,0.089435634328360,-0.381598215483905,5.942323330498624,1.233425691485735,-2.253779429089604,1.548970644353801,2.264325228101029,10.493899670133796,9.142016312374601,11.787199498060509,4.922623963402568,-4.487986382055272
40.000000000000000,19.050431436567163,0.599666666666667,41300.000000000000000,23.479999666666668,22.166666666666668,345.421641550422521,4181.841931285919600,,,,1.596000000000000,114583.190101482105092,4.923307280000000,1.273187482666667,1.537317721333333,1.499446606666667,1.436650603555556,1.273187482666667,1.273187482666667,1.537317721333333,1.537317721333333,1.499446606666667,1.499446606666667,1.436650603555556,1.436650603555556,2.905823816818458,0.120070960982461,0.217423066275170,0.230678806381391,0.868499162614370,-0.028800000303193,-3.723001934687829,0.950309298914760,-2.464930768277497,2.072545944992754,-0.933193215985256,,,,0.114211791568705,0.020364675444388,3.753767140412701,1.365747615388171,2.131192385729633,2.124419130829838,0.788923250783870,0.002931829078511,0.178742458036489,0.324694791283546,0.126703711303889,0.178742458036489,0.324694791283546,0.126703711303889,0.178742458036489,0.324694791283546,0.126703711303889,0.097089858643510,0.097089858643510,0.097089858643510,0.006348672217441,0.034937904952350,0.079793166406094,0.027427605702599,0.020491779992087,0.104361007462682,-0.028800000303193,-3.723001934687830,0.950309298914760,-2.464930768277497,2.072545944992754,-0.933193215985256,0.481421702301400,23.017559542834523,8.593614096367041,12.983131663588846,2.982698471214391
41.000000000000000,19.065356809701491,0.558000000000000,41300.000000000000000,23.440000666666663,22.083333333333329,345.398795105962392,4181.583475859108148,4.944100000000001,1.217500000000000,1.395000000000000,1.387200000000000,241666.364577671367442,4.906900973333333,1.223624989333333,1.555734368000000,1.466308605333333,1.415222654222222,1.223624989333333,1.223624989333333,1.555734368000000,1.555734368000000,1.466308605333333,1.466308605333333,1.415222654222222,1.415222654222222,2.884366462296942,0.104789852877973,0.215089773286235,0.215061264521425,0.854826838245644,0.110399772715681,-6.252148899491004,0.487199215855213,1.809631707510903,0.580810267272341,-1.881808423166348,0.120208152801713,0.480832611206852,0.190070302782944,0.032969683043669,0.187507565364196,4.148608664627222,0.503465000247851,1.126933951507991,0.727678470341770,1.219213119813847,0.006644509599401,0.105492877293032,0.357001132482957,0.043467876901966,0.105492877293032,0.357001132482957,0.043467876901966,0.105492877293032,0.357001132482957,0.043467876901966,0.097976490054396,0.097976490054396,0.097976490054396,0.007427379009742,0.019969150370583,0.083528847763809,0.017059820526121,0.020387833346497,0.119286380597010,0.110399772715681,-6.252148899491004,0.487199215855213,1.809631707510902,0.580810267272341,-1.881808423166348,-9.266038422854969,25.125535174195115,6.963514260512511,30.257973799652568,0.873315621515843
42.000000000000000,19.080282182835820,0.455000000000000,41300.000000000000000,23.413333333333338,22.166666666666668,345.384571881444344,4181.411326196063783,,,,,124999.843747071397956,4.890103960000000,1.224437526666667,1.433723964000000,1.393294304000000,1.350485264888889,1.224437526666667,1.224437526666667,1.433723964000000,1.433723964000000,1.393294304000000,1.393294304000000,1.350485264888889,1.350485264888889,2.862082444196873,0.111423886968044,0.180200496143322,0.193393270664521,0.836775024493190,0.072000003031945,-4.679322830591246,-0.307199713163328,5.483886905189223,3.827950861705915,-1.637659406623641,,,,0.057166423711826,0.053879869351825,2.663756456717472,0.335932143327766,1.469076028989212,1.112254661494086,1.004615203959424,0.005692065876077,0.066232534486666,0.182831120171685,0.149407132910688,0.066232534486666,0.182831120171685,0.149407132910688,0.066232534486666,0.182831120171685,0.149407132910688,0.023837558774529,0.023837558774529,0.023837558774529,0.005275997059430,0.015260140130461,0.039137188923980,0.040232562262839,0.005733414741180,0.134211753731339,0.072000003031945,-4.679322830591246,-0.307199713163328,5.483886905189224,3.827950861705915,-1.637659406623641,-5.725472490724515,7.947046782344531,2.361113385433729,24.594714140939587,-1.751707461311092
43.000000000000000,19.095178404850749,0.368333333333333,41300.000000000000000,23.396666333333329,22.083333333333329,345.375345440405852,4181.299581602976104,4.900000000000000,1.401250000000000,1.146250000000000,1.348800000000000,110416.528643246405409,4.868489786666666,1.539619800000000,1.074497421333333,1.456217428000000,1.356778216444445,1.539619800000000,1.539619800000000,1.074497421333333,1.074497421333333,1.456217428000000,1.456217428000000,1.356778216444445,1.356778216444445,2.839070237820728,0.197043308383847,0.096595521628202,0.220767133683147,0.838369050378981,0.284399247631029,4.174438243293452,-0.494391969449197,-7.625181115035104,3.988812849108968,1.319794712230760,0.076013978977554,0.100762716319083,0.112005714139949,0.005507570547286,0.278343508193367,7.678219463784081,0.607806347942020,9.075981230610813,1.213798307025510,2.455747264517618,0.007825387870805,0.077161935971501,0.034444573766596,0.092667014667912,0.077161935971501,0.034444573766596,0.092667014667912,0.077161935971501,0.034444573766596,0.092667014667912,0.020396540053516,0.020396540053516,0.020396540053516,0.007247112078771,0.021475924105644,0.004683258316817,0.022599103298002,0.005364748904811,0.149107975746268,0.284399247631029,4.174438243293452,-0.494391969449197,-7.625181115035104,3.988812849108968,1.319794712230760,3.417232881566264,-7.777408530435976,1.256162122156052,-4.469743272926735,5.406702499271525
44.000000000000000,19.110074626865671,0.313666666666667,41300.000000000000000,23.383332333333328,22.166666666666668,345.368324482019659,4181.195429503774903,4.880400000000000,1.245000000000000,1.087500000000000,1.288800000000000,127083.174476189233246,4.853255360000000,1.291638026666667,1.042369782666667,1.329394541333333,1.221134116888889,1.291638026666667,1.291638026666667,1.042369782666667,1.042369782666667,1.329394541333333,1.329394541333333,1.221134116888889,1.221134116888889,2.816657227484045,0.148758281517379,0.095473767864761,0.182722165971772,0.810902860709489,0.477599492561694,-3.762120505859741,-0.663602516555102,-0.732548301954495,-4.413511654443198,-1.315809811910384,,,,0.029737742572921,0.243123945834533,4.595299544870144,0.476113302279526,3.776517189007635,6.713543064192019,1.496598220861407,0.003989943984168,0.124487002150640,0.065370003096985,0.058193551250577,0.124487002150640,0.065370003096985,0.058193551250577,0.124487002150640,0.065370003096985,0.058193551250577,0.032354497262009,0.032354497262009,0.032354497262009,0.003982905249946,0.035544800452351,0.018952697590573,0.010122926491439,0.009233544548161,0.164004197761191,0.477599492561694,-3.762120505859742,-0.663602516555102,-0.732548301954495,-4.413511654443198,-1.315809811910384,4.876919516112469,-13.073814604712618,4.222592257312814,-10.815862313103352,10.235471016149932
45.000000000000000,19.150011660447760,0.198333333333333,41300.000000000000000,23.370000333333333,22.250000000000000,345.356407496304598,4181.118035846714520,4.864066666666667,0.880000000000000,0.818333333333333,1.033600000000000,127083.174476189262350,4.827864373333334,0.905497397333333,0.794489570666667,1.026985725333333,0.908990897777778,0.905497397333333,0.905497397333333,0.794489570666667,0.794489570666667,1.026985725333333,1.026985725333333,0.908990897777778,0.908990897777778,2.793372087132657,0.095358311953939,0.074071626604974,0.117021734477650,0.769955940042305,2.241584829029563,2.883136186860355,-0.362395521178513,2.946470985295832,4.131170935932772,1.588722212294925,0.109287464971972,0.128119410447181,0.074914351095101,0.013051181300301,1.145671086755987,6.253496051152117,0.499839470974971,5.757913167305577,3.164614028464421,2.298360760988375,0.002386771269253,0.121021975371380,0.165332550863357,0.148127334290048,0.121021975371380,0.165332550863357,0.148127334290048,0.121021975371380,0.165332550863357,0.148127334290048,0.100408457816933,0.100408457816933,0.100408457816933,0.004446307219609,0.024550945041272,0.034614326873040,0.039116939953507,0.017641886279666,0.203941231343279,2.241584829029563,2.883136186860355,-0.362395521178513,2.946470985295832,4.131170935932772,1.588722212294925,2.594155370198908,3.949159268509749,5.262959378984558,7.013304918889364,1.787637301466109
46.000000000000000,19.189948694029848,0.157666666666667,41300.000000000000000,23.343333333333334,22.083333333333329,345.343525345741227,4180.958266140688465,4.836300000000000,0.926250000000000,0.813750000000000,1.015200000000000,16666.645832942853303,4.813281186666667,0.819203094666667,0.685309904000000,0.882324226666667,0.795612408444444,0.819203094666667,0.819203094666667,0.685309904000000,0.685309904000000,0.882324226666667,0.882324226666667,0.795612408444444,0.795612408444444,2.770637935047928,0.080182305329786,0.055978802683729,0.088432221547828,0.748807816152318,-3.945008460955250,-2.084409819085266,-0.186000121515093,-0.015466575389041,4.195191067478049,-2.072589008413900,0.079549512883487,0.298752615051316,0.003394112549695,0.010066445913694,6.314656126895325,1.096140834840044,0.152744560386113,7.163738179709373,1.136462791058321,2.123430982563292,0.004349742270311,0.109719834430415,0.133979249918302,0.119442312315261,0.109719834430415,0.133979249918302,0.119442312315261,0.109719834430415,0.133979249918302,0.119442312315261,0.057913522871267,0.057913522871267,0.057913522871267,0.008284372867514,0.022429873174673,0.022096424636253,0.018640961648092,0.008558362708716,0.243878264925367,-3.945008460955250,-2.084409819085266,-0.186000121515093,-0.015466575389041,4.195191067478049,-2.072589008413900,0.006192131089594,1.412663210654708,3.082088898098143,9.689398511628369,3.067564368920372
47.000000000000000,19.229885727611940,0.121333333333333,41300.000000000000000,23.329999999999998,21.833333333333329,345.335065285147436,4180.816260192136724,4.811800000000000,0.885000000000000,0.569166666666667,0.678400000000000,154166.473954721383052,4.797526093333333,0.867648448000000,0.484927053333333,0.649251290666667,0.667275597333333,0.867648448000000,0.867648448000000,0.484927053333333,0.484927053333333,0.649251290666667,0.649251290666667,0.667275597333333,0.667275597333333,2.748539312190422,0.084324596742018,0.024068370013228,0.048282951671470,0.726303807654285,2.188443262195705,3.645850115245054,0.215999936556386,4.222747147420620,4.151371176899431,2.023942571385788,0.018027756377320,0.057789128158619,0.102789882770631,0.000577350269190,4.581177615255545,9.888463774579538,0.171696572742374,9.329181319751658,6.294056498845686,4.795055086886343,0.003544462837121,0.015706776256009,0.076762735763323,0.049458496514420,0.015706776256009,0.076762735763323,0.049458496514420,0.015706776256009,0.076762735763323,0.049458496514420,0.038902008897510,0.038902008897510,0.038902008897510,0.003241109804039,0.002773384968526,0.007317863739484,0.007379302115798,0.003497027912066,0.283815298507459,2.188443262195705,3.645850115245054,0.215999936556386,4.222747147420620,4.151371176899431,2.023942571385788,0.177294480980582,-3.821449410415346,0.427226895069665,8.251020672373308,4.482761055001365
48.000000000000000,19.309818097014929,0.085000000000000,41300.000000000000000,23.326666666666664,22.083333333333329,345.333599834314896,4180.754055424130456,4.802000000000000,0.741666666666667,0.325000000000000,0.672000000000000,168749.789058546390152,4.772395720000000,0.748481776000000,0.428559890666667,0.702246065333333,0.626429244000000,0.748481776000000,0.748481776000000,0.428559890666667,0.428559890666667,0.702246065333333,0.702246065333333,0.626429244000000,0.626429244000000,2.726506198780706,0.062418231997607,0.018979866139595,0.052331786592486,0.715059020877599,4.733809887384666,-5.923792740928604,0.578394051340666,-0.892798447612506,0.644317778905105,-0.201761765451465,0.110604400153580,0.055845769759222,0.064711050061021,0.005000000000000,6.900025269569427,5.712454251307758,0.577751021211529,0.431040455668912,3.215701153482616,0.795635964099086,0.008507530250595,0.049103166183305,0.080591387213403,0.083995940253264,0.049103166183305,0.080591387213403,0.083995940253264,0.049103166183305,0.080591387213403,0.083995940253264,0.056846768925871,0.056846768925871,0.056846768925871,0.007641625697608,0.008603776182955,0.008017732597951,0.014323043040113,0.004861162235021,0.363747667910449,4.733809887384666,-5.923792740928604,0.578394051340666,-0.892798447612506,0.644317778905105,-0.201761765451465,0.120415879744317,-0.750153997007482,0.554591907618342,4.276450636893680,0.818370579467024
49.000000000000000,19.389721315298509,0.073666666666667,41300.000000000000000,23.313332666666668,21.916666666666668,345.327404092806773,4180.719177879016570,4.787300000000000,0.516250000000000,0.387500000000000,0.904800000000000,91666.552081185684074,4.758333173333334,0.525992184000000,0.443184912000000,0.795638017333333,0.588271704444444,0.525992184000000,0.525992184000000,0.443184912000000,0.443184912000000,0.795638017333333,0.795638017333333,0.588271704444444,0.588271704444444,2.710935801950847,0.031517536800542,0.018450453661960,0.077889962091696,0.709698438626261,3.432606051363194,3.610808416779349,0.657601803001057,2.409535206549691,-3.251998006858003,2.565757114069726,0.026516504294496,0.017677669529664,0.176493852584162,0.000577350269190,4.905691250551542,0.693471387944951,0.397865899688164,1.219031320784124,0.505246634116000,1.504582518544953,0.001255669694997,0.044560238437575,0.103525853959963,0.077021152309847,0.044560238437575,0.103525853959963,0.077021152309847,0.044560238437575,0.103525853959963,0.077021152309847,0.045381403253128,0.045381403253128,0.045381403253128,0.001687716695910,0.006065613119214,0.011242747984400,0.012832861862191,0.004103251752888,0.443650886194028,3.432606051363194,3.610808416779349,0.657601803001057,2.409535206549691,-3.251998006858003,2.565757114069726,5.405806829339706,-2.476908010560844,-0.325145632408959,3.050162906723088,2.503615197609875
50.000000000000000,19.469624533582088,0.069333333333333,41300.000000000000000,23.303332333333334,22.000000000000000,345.320364779231795,4180.624709516842813,,,,,118749.851559717833879,4.753645613333333,0.381570305333333,0.689169289333333,0.998014302666667,0.689584632444444,0.381570305333333,0.381570305333333,0.689169289333333,0.689169289333333,0.998014302666667,0.998014302666667,0.689584632444444,0.689584632444444,2.703151823910814,0.015338037128417,0.055277368104613,0.117833534414891,0.722900190889684,-3.426776577427262,5.430895854278361,1.413593068142660,2.426396036810587,0.711773026977170,1.139995036473465,,,,0.000577350269190,2.374115585676448,5.965432499497128,0.594206384081145,0.897697191435544,5.948432528565486,1.424361185391529,0.002983405166539,0.056333496926196,0.038105617844129,0.081633281625533,0.056333496926196,0.038105617844129,0.081633281625533,0.056333496926196,0.038105617844129,0.081633281625533,0.038983817461561,0.038983817461561,0.038983817461561,0.000750774090203,0.006644693233751,0.006743624041360,0.018902145463758,0.004785063343775,0.523554104477608,-3.426776577427262,5.430895854278361,1.413593068142660,2.426396036810587,0.711773026977170,1.139995036473465,9.187928859718957,-4.207501697970409,-0.671167034212164,-0.043260578020762,2.252718961683021
51.000000000000000,19.549498600746269,0.050666666666667,41300.000000000000000,23.299999000000000,22.166666666666668,345.319710726328424,4180.626037849012391,4.772600000000000,0.387500000000000,0.817500000000000,1.219200000000000,193749.757807960646460,4.745051946666667,0.320226552000000,0.850281240000000,1.168001280000000,0.779503024000000,0.320226552000000,0.320226552000000,0.850281240000000,0.850281240000000,1.168001280000000,1.168001280000000,0.779503024000000,0.779503024000000,2.692544805481563,0.009750006021815,0.086650262516620,0.151298757775602,0.735060957948900,-1.924831432006869,2.720346261229736,-0.364776995900996,4.285945972560711,3.506956703424862,0.145355016916824,,0.003535533905933,0.013576450198782,0.015885003409925,1.238566398991797,10.442720122901893,0.862116786589041,2.398841548091679,5.666192967261870,2.935810638329319,0.002151418046344,0.017439203017658,0.011919210434704,0.103174000291860,0.017439203017658,0.011919210434704,0.103174000291860,0.017439203017658,0.011919210434704,0.103174000291860,0.040887125901097,0.040887125901097,0.040887125901097,0.004524289700305,0.001857701408453,0.002418190177953,0.019142308740347,0.004166380033002,0.603428171641788,-1.924831432006868,2.720346261229736,-0.364776995900996,4.285945972560711,3.506956703424862,0.145355016916824,4.459702854697468,-2.506516070746306,-0.621364855686890,-3.095777451819276,0.067846424708817
52.000000000000000,19.629401819029852,0.033666666666667,41300.000000000000000,23.290001000000000,22.000000000000000,345.318296917853502,4180.608921523650679,4.743200000000000,0.327500000000000,0.820000000000000,1.048800000000000,174999.781245899939677,4.732291613333333,0.343653648000000,0.811924473333333,1.031315130666667,0.728964417333334,0.343653648000000,0.343653648000000,0.811924473333333,0.811924473333333,1.031315130666667,1.031315130666667,0.728964417333334,0.728964417333334,2.674995046043409,0.012399921488546,0.078785019903598,0.123551986157715,0.722432993398317,-1.036798127742429,4.266891250379246,-0.226799583649921,4.060804363432624,1.373688397702154,1.002211146523365,,,,0.006350852961086,0.393308366503496,9.649892337553064,0.241656553510646,0.573959974444071,4.744477481640671,3.130062013803251,0.006836769700065,0.026735108085635,0.034747034476658,0.016658157654412,0.026735108085635,0.034747034476658,0.016658157654412,0.026735108085635,0.034747034476658,0.016658157654412,0.018470032338517,0.018470032338517,0.018470032338517,0.005204325095677,0.001917799645733,0.006573404231371,0.003153735387007,0.003009979939466,0.683331389925371,-1.036798127742429,4.266891250379246,-0.226799583649921,4.060804363432624,1.373688397702154,1.002211146523365,1.388603470299413,-2.052243550818140,-0.189135667016088,-3.099236559308792,-1.200112417687485
53.000000000000000,19.709275886194028,0.024666666666667,41300.000000000000000,23.280000999999999,22.000000000000000,345.305277579057190,4180.451302409892378,4.738300000000000,0.331250000000000,0.750000000000000,0.796800000000000,222916.388015610631555,4.711198213333334,0.341114574666667,0.743911457333333,0.805891902666667,0.630305978222222,0.341114574666667,0.341114574666667,0.743911457333333,0.743911457333333,0.805891902666667,0.805891902666667,0.630305978222222,0.630305978222222,2.652004477566226,0.012470408899469,0.065706397762628,0.076668930674892,0.701712553725804,0.315600396441539,-5.859807977189718,-0.663599785463816,3.867669751095576,2.604025102920502,-2.068290148224179,0.019445436482630,0.003535533905933,0.033941125496954,0.000577350269190,0.223400122740328,3.025646981839189,0.182912554580723,1.609759434171322,1.352450824084562,1.033715500605480,0.003157353768290,0.013629187230016,0.047842556296521,0.025782026291852,0.013629187230016,0.047842556296521,0.025782026291852,0.013629187230016,0.047842556296521,0.025782026291852,0.019684912327389,0.019684912327389,0.019684912327389,0.003294198603346,0.001296313883437,0.009005832443766,0.005290967708190,0.002691986368400,0.763205457089548,0.315600396441539,-5.859807977189718,-0.663599785463816,3.867669751095576,2.604025102920502,-2.068290148224179,0.409741411454409,-3.980782839163648,0.223541879028399,0.037456657847185,-1.282006617599562
54.000000000000000,19.789149953358208,0.016333333333333,41300.000000000000000,23.276667333333329,21.916666666666668,345.308557312508583,4180.508367111756343,,0.352500000000000,0.840000000000000,0.675600000000000,199999.749995314195985,4.694791786666666,0.389763032000000,0.735684890666667,0.704296872000000,0.609914931555556,0.389763032000000,0.389763032000000,0.735684890666667,0.735684890666667,0.704296872000000,0.704296872000000,0.609914931555556,0.609914931555556,2.635924737870153,0.016195930737599,0.063880065989099,0.058356146726794,0.693589220330912,0.884402454524519,-5.637678765119176,-0.962395668670865,-4.783362503342630,3.014125347371589,-1.904677821547778,,,0.123885108063883,0.005773502691896,0.409034113319611,1.622335723193418,0.764482913916766,6.682769815806314,2.224386782594499,0.668502394886616,0.003034218801427,0.046360841017340,0.022612728704016,0.061791988143553,0.046360841017340,0.022612728704016,0.061791988143553,0.046360841017340,0.022612728704016,0.061791988143553,0.041507974579553,0.041507974579553,0.041507974579553,0.005687547012438,0.004087123602262,0.003889254156728,0.010451940372324,0.005796386731620,0.843079524253728,0.884402454524519,-5.637678765119176,-0.962395668670865,-4.783362503342630,3.014125347371589,-1.904677821547778,-0.309585830390088,-3.693152467950855,0.436093610735065,2.081212881367824,-1.491170770680828
55.000000000000000,19.869024020522389,0.010333333333333,41300.000000000000000,23.273333666666662,21.916666666666668,345.305506136067379,4180.454069443915614,4.704000000000000,0.382500000000000,0.702500000000000,0.648000000000000,39583.283853239270684,4.684505106666667,0.376492190666667,0.751664058666667,0.605631506666667,0.577929252000000,0.376492190666667,0.376492190666667,0.751664058666667,0.751664058666667,0.605631506666667,0.605631506666667,0.577929252000000,0.577929252000000,2.621951319861706,0.014256519245823,0.066627771855094,0.043107537879647,0.686485787210568,1.464000000153362,-2.769453100467416,-0.133199957998073,-1.225255675519293,4.025294381276353,-0.479393816417826,,0.045961940777126,0.033941125496954,0.000577350269190,0.020853776811339,1.638832193268712,0.115087474039005,10.441774312791738,3.794418638796713,0.524483117359096,0.001846010797079,0.053512179958901,0.056388968124350,0.054290411655862,0.053512179958901,0.056388968124350,0.054290411655862,0.053512179958901,0.056388968124350,0.054290411655862,0.014774783300384,0.014774783300384,0.014774783300384,0.001812431484742,0.004152005980627,0.010551898378024,0.007667910059600,0.003418338357241,0.922953591417908,1.464000000153362,-2.769453100467416,-0.133199957998073,-1.225255675519293,4.025294381276353,-0.479393816417826,-0.047811180754580,-2.815590563801649,0.711983326969653,-0.052269504708551,-2.070251542600176
56.000000000000000,19.948927238805968,0.009000000000000,41300.000000000000000,23.270000000000000,22.000000000000000,345.297443630724899,4180.362623532277212,4.713800000000000,0.455000000000000,0.665000000000000,0.618000000000000,35416.622395003556449,4.674739586666667,0.414984381333333,0.729354164000000,0.643684882666667,0.596007809333333,0.414984381333333,0.414984381333333,0.729354164000000,0.729354164000000,0.643684882666667,0.643684882666667,0.596007809333333,0.596007809333333,2.611579102765780,0.017167321970248,0.062610551374643,0.049682890873186,0.685259966745964,0.980401533531932,-2.075990882158123,-0.061199999275175,5.942260169218258,-0.505801927605603,-0.385551334394051,,,0.001697056274848,0.000000000000000,0.349606763135189,0.709425038056987,0.051502235565202,1.960424889329464,6.154015378363007,0.347041365660790,0.002658842486296,0.017588491038297,0.029911891955511,0.060900654125791,0.017588491038297,0.029911891955511,0.060900654125791,0.017588491038297,0.029911891955511,0.060900654125791,0.032991004834100,0.032991004834100,0.032991004834100,0.004106916684998,0.002361955334114,0.005475379876644,0.009714405481622,0.003696022640546,1.002856809701488,0.980401533531932,-2.075990882158123,-0.061199999275175,5.942260169218258,-0.505801927605603,-0.385551334394051,0.226153505975715,-3.483629306683778,0.488153062172996,-3.089588577513382,-1.880775330077556
57.000000000000000,20.028830457089551,0.007333333333333,41300.000000000000000,23.263333333333332,22.083333333333329,345.299408082973230,4180.373583936199793,4.684400000000000,0.425000000000000,0.715000000000000,0.585600000000000,147916.481767367833527,4.660156160000001,0.430861969333333,0.661307290666667,0.608007822666667,0.566725694222222,0.430861969333333,0.430861969333333,0.661307290666667,0.661307290666667,0.608007822666667,0.608007822666667,0.566725694222222,0.566725694222222,2.597583692926664,0.018365124215769,0.051528921050816,0.044184025260526,0.677915440863444,2.598037156380229,-2.872314306854662,-0.550797879853803,3.112005521904792,1.411200194992517,-0.275249931520534,,,,0.000577350269190,1.312743248426619,2.383105937514720,0.389500495999204,4.015726018767128,0.179375024516169,0.642609482543146,0.002375992804367,0.015450973674443,0.051133711201324,0.046972940746839,0.015450973674443,0.051133711201324,0.046972940746839,0.015450973674443,0.051133711201324,0.046972940746839,0.008522110179657,0.008522110179657,0.008522110179657,0.002506650136295,0.001472710006325,0.007924172299690,0.006914746601502,0.000555532354846,1.082760027985071,2.598037156380229,-2.872314306854662,-0.550797879853803,3.112005521904792,1.411200194992517,-0.275249931520534,0.836669048265192,-1.449017650964720,0.319163326682363,-4.649646367143600,-1.576954780905586
58.000000000000000,20.108733675373131,0.006666666666667,41300.000000000000000,23.260000000000002,22.083333333333329,345.293691676244009,4180.311037242663588,4.674600000000000,0.445000000000000,0.670000000000000,0.633600000000000,239583.033848553517601,4.654426973333334,0.462684906666667,0.608223953333333,0.576399746666667,0.549102868888889,0.462684906666667,0.462684906666667,0.608223953333333,0.608223953333333,0.576399746666667,0.576399746666667,0.549102868888889,0.549102868888889,2.586750794683588,0.022381722489187,0.043388099239711,0.040051499402966,0.673143028953863,4.963264859810408,-4.672868518596374,-0.422399713163315,1.313499593244586,2.445582500837219,-0.044595370297515,,,,0.000577350269190,1.388417246231817,1.566664819679919,0.335932143327766,9.367088721643835,1.477522150085245,0.180498460872348,0.004213119314206,0.030046428345030,0.037594649479181,0.048406624389039,0.030046428345030,0.037594649479181,0.048406624389039,0.030046428345030,0.037594649479181,0.048406624389039,0.029638517019075,0.029638517019075,0.029638517019075,0.001976035662374,0.003022309638434,0.005389634088190,0.006854069875111,0.002873569828715,1.162663246268654,4.963264859810408,-4.672868518596374,-0.422399713163315,1.313499593244586,2.445582500837219,-0.044595370297515,-0.987192130634321,-1.138446553388297,0.131930149794333,-3.099941732198297,-0.339720068141491
59.000000000000000,20.188636893656721,0.005333333333333,41300.000000000000000,23.260000000000002,22.000000000000000,345.298818906323049,4180.373110246041506,4.669700000000001,0.416250000000000,0.590000000000000,0.466800000000000,206249.742182667803718,4.647395799999999,0.412546893333333,0.559473970666667,0.455566426666667,0.475862430222222,0.412546893333333,0.412546893333333,0.559473970666667,0.559473970666667,0.455566426666667,0.455566426666667,0.475862430222222,0.475862430222222,2.580102246537153,0.017997439234015,0.036225339430462,0.024316827053657,0.664660463063822,5.031365084238416,-0.007440917976140,0.189599981592124,-1.690381632333526,-0.733650397063911,1.738930806770327,0.047729707730092,0.049497474683058,0.018667619023325,0.000577350269190,1.974391975737754,5.647603877578845,0.158872100314134,4.876958697846649,3.804352362301490,1.364769126724423,0.003157325724850,0.049601183631134,0.025852459347702,0.016615321463180,0.049601183631134,0.025852459347702,0.016615321463180,0.049601183631134,0.025852459347702,0.016615321463180,0.027824115735835,0.027824115735835,0.027824115735835,0.001221199604867,0.004896672378904,0.003649946403512,0.001896430438497,0.002468605260896,1.242566464552240,5.031365084238416,-0.007440917976140,0.189599981592124,-1.690381632333526,-0.733650397063911,1.738930806770327,-1.833187293361085,-1.183799364351657,-0.271047399253473,-2.883247881549788,0.729350867380200
60.000000000000000,20.268540111940300,0.003333333333333,41300.000000000000000,23.256666666666671,22.000000000000000,345.294482243821676,4180.318018074490283,4.664800000000000,0.392500000000000,0.555000000000000,0.459600000000000,137499.828121778526111,4.638802226666667,0.387156240000000,0.515869796000000,0.440852872000000,0.447959636000000,0.387156240000000,0.387156240000000,0.515869796000000,0.515869796000000,0.440852872000000,0.440852872000000,0.447959636000000,0.447959636000000,2.573194762292470,0.015777202630213,0.030432197587147,0.022481266405156,0.660471357228747,2.903292486317667,-2.489837599593471,0.040799993103718,0.169630984191258,3.203993991123440,0.150401435784858,,,0.011879393923934,0.000577350269190,5.017935755235008,1.656457787242528,0.057699917007064,9.760382699408522,0.832911283091934,1.196840142450280,0.003157368613852,0.018522014892449,0.010059494867603,0.027869794116393,0.018522014892449,0.010059494867603,0.027869794116393,0.018522014892449,0.010059494867603,0.027869794116393,0.006787075419801,0.006787075419801,0.006787075419801,0.000908362836348,0.002465792281414,0.001316173333229,0.002833338702641,0.000312249663290,1.322469682835820,2.903292486317667,-2.489837599593471,0.040799993103718,0.169630984191258,3.203993991123440,0.150401435784858,1.944343757013326,-2.711593130404449,-0.259991602324468,-5.539281160992871,0.086489387804992
61.000000000000000,20.348443330223880,0.001333333333333,41300.000000000000000,23.250000000000000,22.083333333333329,345.289583177745953,4180.242284748782367,4.664800000000000,0.347500000000000,0.482500000000000,0.316800000000000,193749.757807960646460,4.631640720000000,0.337018233333333,0.467390609333333,0.265364604000000,0.356591148888889,0.337018233333333,0.337018233333333,0.467390609333333,0.467390609333333,0.265364604000000,0.265364604000000,0.356591148888889,0.356591148888889,2.566248020800827,0.012021944966605,0.024690775446669,0.007475518646918,0.652609064965255,6.500185448752262,-3.643039893171675,0.000000000000000,-2.347119063530954,2.524852737451369,0.950289933401393,0.010606601717798,0.021213203435596,0.023758787847868,0.000577350269190,3.515080651431586,1.726777515175723,0.000000000000000,8.211853048476248,1.199912884443338,0.593246283300168,0.003471951508648,0.027892248106488,0.008879594199108,0.006847303721458,0.027892248106488,0.008879594199108,0.006847303721458,0.027892248106488,0.008879594199108,0.006847303721458,0.004772237810200,0.004772237810200,0.004772237810200,0.001002142181704,0.002485101437586,0.000988086048799,0.000331920174713,0.000561087705840,1.402372901119399,6.500185448752262,-3.643039893171675,0.000000000000000,-2.347119063530954,2.524852737451369,0.950289933401393,4.225185480586301,-2.560144653014399,0.019695802248006,-5.700381260695604,-2.607543982255846
62.000000000000000,20.428317397388060,0.000000000000000,41300.000000000000000,23.246666666666663,22.083333333333329,345.287444054997479,4180.250180582873327,4.655000000000000,0.312500000000000,0.427500000000000,,102083.205726774962386,4.627604373333333,0.297307270666667,0.450395833333333,0.190234367333333,0.312645823777778,0.297307270666667,0.297307270666667,0.450395833333333,0.450395833333333,0.190234367333333,0.190234367333333,0.312645823777778,0.312645823777778,2.560676442043228,0.009186422625513,0.022685691179250,0.003923518301928,0.649118018537480,-3.635751478842735,-1.288749135107423,0.338400189307720,-0.965621923046314,-2.054389670467685,-1.528354139478665,,,,0.000000000000000,6.029467364102066,1.178912561670773,0.194888416612182,3.128949284277185,4.188367245934025,2.287256984459861,0.003157413152398,0.021413632560931,0.032137801890865,0.044819532663765,0.021413632560931,0.032137801890865,0.044819532663765,0.021413632560931,0.032137801890865,0.044819532663765,0.029235004146185,0.029235004146185,0.029235004146185,0.000974055124155,0.001611425502033,0.003489980602718,0.001761540497592,0.001786527213872,1.482246968283579,-3.635751478842735,-1.288749135107423,0.338400189307720,-0.965621923046314,-2.054389670467685,-1.528354139478665,0.630301354262739,2.650362501994703,0.692271698666912,-4.781539808858563,-2.993082231636031
63.000000000000000,20.508191464552240,-0.001333333333333,41300.000000000000000,23.239999999999998,22.083333333333329,345.285209126603888,4180.199184431558933,4.655000000000000,0.370000000000000,0.421666666666667,0.096800000000000,89583.221352067819680,4.621614786666666,0.341520821333333,0.418742194666667,0.083496094133333,0.281253036711111,0.341520821333333,0.341520821333333,0.418742194666667,0.418742194666667,0.083496094133333,0.083496094133333,0.281253036711111,0.281253036711111,2.555878793960169,0.012604019360807,0.019277660259095,0.000695137103517,0.647113902670897,-2.740727916097512,-1.043986178478150,0.231599707129959,1.253770164323470,-0.245747827570824,-1.185831871498351,,0.007216878364870,0.028430969030267,0.000577350269190,7.538871390448580,0.788094187409425,0.218433162967965,5.434052601353766,1.931895006711073,2.674121892372915,0.000813226841990,0.034702025813547,0.023425535286047,0.021563464364191,0.034702025813547,0.023425535286047,0.021563464364191,0.034702025813547,0.023425535286047,0.021563464364191,0.020436078940733,0.020436078940733,0.020436078940733,0.001164893288164,0.002549913111765,0.002272455218517,0.000413080981971,0.001352516745793,1.562121035447760,-2.740727916097512,-1.043986178478150,0.231599707129959,1.253770164323470,-0.245747827570824,-1.185831871498351,-3.527664195872008,4.386429662646236,0.839238926407841,-1.960107845213702,-0.683491886054870
64.000000000000000,20.588065531716417,-0.002333333333333,41300.000000000000000,23.239999999999998,22.000000000000000,345.284732016466023,4180.212400448718654,4.650100000000000,0.325000000000000,0.341250000000000,0.224400000000000,131249.835934424976585,4.615625026666667,0.297916666666667,0.358278638666667,0.173144523466667,0.276446609600000,0.297916666666667,0.297916666666667,0.358278638666667,0.358278638666667,0.173144523466667,0.173144523466667,0.276446609600000,0.276446609600000,2.550344115993040,0.008610047636617,0.013808287850096,0.002851189013040,0.643903410123198,0.618002688321553,-2.067564457277569,0.739193878785983,3.590381183649640,-0.293696968554826,-0.236662769055101,0.007071067811865,0.008838834764832,0.025455844122716,0.000577350269190,0.444406891487522,1.019993379056276,0.587714814200927,1.188320397059606,4.862197061403923,0.165511173148256,0.002343740000711,0.014220314375254,0.019623468663287,0.038303295053153,0.014220314375254,0.019623468663287,0.038303295053153,0.014220314375254,0.019623468663287,0.038303295053153,0.011524721569763,0.011524721569763,0.011524721569763,0.001202817794925,0.000864645005289,0.001764551568311,0.001347102082783,0.000447938338996,1.641995102611936,0.618002688321553,-2.067564457277570,0.739193878785983,3.590381183649640,-0.293696968554826,-0.236662769055101,0.086194585099013,6.327786023422842,0.066176848378235,1.176799815704571,-1.307785064318428
65.000000000000000,20.667939598880601,-0.003333333333333,41300.000000000000000,23.236666666666665,22.000000000000000,345.279174138009182,4180.191899917640512,4.655000000000000,0.276250000000000,0.288750000000000,0.265200000000000,137499.828121778526111,4.613802093333334,0.236674472000000,0.288268222666667,0.250911462533333,0.258618052400000,0.236674472000000,0.236674472000000,0.288268222666667,0.288268222666667,0.250911462533333,0.250911462533333,0.258618052400000,0.258618052400000,2.543854833544016,0.005292149308697,0.008391028061850,0.006840719347875,0.641094682565610,0.580794800614285,-1.607830588360486,0.376789218122383,1.367997915448200,1.244399206064486,-0.216607170418200,0.026516504294496,0.015909902576697,0.015273506473629,0.000577350269190,0.541691054418688,1.717034294405964,0.685843673708362,0.619371942877047,0.787854777582536,0.177959663366714,0.000225536112703,0.036183389121949,0.009981245602759,0.044932117007862,0.036183389121949,0.009981245602759,0.044932117007862,0.036183389121949,0.009981245602759,0.044932117007862,0.014524593031591,0.014524593031591,0.014524593031591,0.001921639704137,0.001630735820457,0.000721133211082,0.002715544403403,0.000941724827422,1.721869169776120,0.580794800614285,-1.607830588360486,0.376789218122383,1.367997915448200,1.244399206064486,-0.216607170418200,1.719511626197219,5.042014340183823,-0.615857971241999,4.061566974376881,-2.815697840073406
66.000000000000000,20.747813666044770,-0.004333333333333,41300.000000000000000,23.230000000000000,22.166666666666668,345.279138427977671,4180.113410102154376,4.650100000000000,0.246250000000000,0.308333333333333,0.331200000000000,112499.859372364255250,4.607552026666667,0.210742183200000,0.275031253333333,0.312988280000000,0.266253905511111,0.210742183200000,0.210742183200000,0.275031253333333,0.275031253333333,0.312988280000000,0.312988280000000,0.266253905511111,0.266253905511111,2.540119202659943,0.003327578535322,0.007033884942398,0.010643310441876,0.640280994144885,1.748391992572635,-0.429410722267534,0.579601420221394,-1.806965639103765,-1.058740895483652,0.633052275990849,0.072478445071621,0.012829003598617,0.031475704916650,0.000577350269190,0.819210662256341,3.305554742633584,0.437930908372875,6.280211767491214,3.200649978805617,0.787416475413697,0.001578825346304,0.023337495026566,0.007847969555533,0.020905684108161,0.023337495026566,0.007847969555533,0.020905684108161,0.023337495026566,0.007847969555533,0.020905684108161,0.007774110258794,0.007774110258794,0.007774110258794,0.000779263877528,0.000665052754543,0.000602651247024,0.001542777560101,0.000398127241510,1.801743236940290,1.748391992572635,-0.429410722267534,0.579601420221394,-1.806965639103765,-1.058740895483652,0.633052275990849,0.615479152491391,1.162274464988658,-0.901498111469764,3.526585594869708,-3.520867371997454
67.000000000000000,20.827658582089551,-0.005000000000000,41300.000000000000000,23.230000000000000,22.416666666666668,345.279747393417892,4180.142220259295755,4.628866666666667,0.262500000000000,0.331666666666667,0.356000000000000,162499.796871192811523,4.604687333333334,0.241820306533333,0.337593765333333,0.324283834666667,0.301232635511111,0.241820306533333,0.241820306533333,0.337593765333333,0.337593765333333,0.324283834666667,0.324283834666667,0.301232635511111,0.301232635511111,2.536224528318070,0.005018770472934,0.010705467291721,0.011423951014424,0.640843179274287,1.898330260333580,-3.383576031612847,-0.038399903595092,-1.919992160310016,2.121563323994025,-0.507468553408359,0.028831406486677,0.038432841858667,0.024514485513671,0.000000000000000,1.272523665562740,2.592831781369365,0.184253857182645,6.971274590957209,1.018683720287586,0.457982543240499,0.003906180000017,0.010326944284315,0.027028045448421,0.011037442494773,0.010326944284315,0.027028045448421,0.011037442494773,0.010326944284315,0.027028045448421,0.011037442494773,0.013593654911959,0.013593654911959,0.013593654911959,0.000996577480657,0.000422245504326,0.001796396644635,0.000893792343287,0.000426559057595,1.881588152985070,1.898330260333580,-3.383576031612848,-0.038399903595092,-1.919992160310016,2.121563323994025,-0.507468553408359,1.482582050860506,3.397950062232788,-1.060839683657063,-0.707426063109544,-4.686229992495509
68.000000000000000,20.907532649253731,-0.005333333333333,41300.000000000000000,23.223332666666668,22.416666666666668,345.279607055596159,4180.140553241191810,4.620700000000000,,,,147916.481767367833527,4.602604066666667,0.294632809333333,0.436312478666667,0.333821624000000,0.354922304000000,0.294632809333333,0.294632809333333,0.436312478666667,0.436312478666667,0.333821624000000,0.333821624000000,0.354922304000000,0.354922304000000,2.531516550697901,0.006938157230980,0.019037915844794,0.011651514009882,0.642286034445889,1.450737154517412,1.683006386761917,-0.578394052608729,-4.153065742455112,2.605298883022414,0.852318899308898,,,,0.000577350269190,1.226365835809887,7.474751163122556,0.555238992617308,10.642905988056629,1.477162414499499,2.363573523782631,0.000451002938054,0.011269778036683,0.031262922984393,0.020409068155608,0.011269778036683,0.031262922984393,0.020409068155608,0.011269778036683,0.031262922984393,0.020409068155608,0.002652094689195,0.002652094689195,0.002652094689195,0.001492715405054,0.000310995949820,0.002978482345753,0.001596903813475,0.000668316164193,1.961462220149251,1.450737154517412,1.683006386761917,-0.578394052608729,-4.153065742455112,2.605298883022414,0.852318899308898,-3.146939961261106,6.830973099944274,-1.067927902799660,1.709784577654653,-1.823651123725286
69.000000000000000,20.987435867537314,-0.006000000000000,41300.000000000000000,23.219999000000001,22.250000000000000,345.272435942495747,4180.067850914098926,4.620700000000000,0.356250000000000,0.711250000000000,0.553200000000000,49999.937498828548996,4.601301893333334,0.325372393333333,0.674273434666667,0.505729140000000,0.501791656000000,0.325372393333333,0.325372393333333,0.674273434666667,0.674273434666667,0.505729140000000,0.505729140000000,0.501791656000000,0.501791656000000,2.530258320598290,0.007848466464246,0.048892320119692,0.029772759616620,0.654192966699712,1.536009671338064,-0.997200151697513,-0.530400044962704,-1.867874673218068,-2.157594722186587,0.002748436754416,0.030052038200428,0.005303300858899,0.001697056274848,0.000000000000000,0.712614944590095,0.226600133259302,0.139901731892489,8.622310264952489,4.065907026454345,0.228760554410558,0.001761346960179,0.009800825149106,0.058056427509288,0.094801310288360,0.009800825149106,0.058056427509288,0.094801310288360,0.009800825149106,0.058056427509288,0.094801310288360,0.052619006871102,0.052619006871102,0.052619006871102,0.000064710496533,0.000573637340763,0.009059078924924,0.011051170140322,0.004947751368056,2.041365438432834,1.536009671338064,-0.997200151697513,-0.530400044962704,-1.867874673218068,-2.157594722186587,0.002748436754416,-4.013895676687596,4.007923654321405,-0.738291575122548,4.214965093431703,0.500724124974330
70.000000000000000,21.067368236940300,-0.006000000000000,41300.000000000000000,23.219999000000001,22.166666666666668,345.272845461562156,4180.083200330022919,4.625600000000000,0.385000000000000,0.692500000000000,0.600000000000000,162499.796871192811523,4.603906080000001,0.422466150666667,0.776953134666667,0.711490886666667,0.636970057333333,0.422466150666667,0.422466150666667,0.776953134666667,0.776953134666667,0.711490886666667,0.711490886666667,0.636970057333333,0.636970057333333,2.531783717422002,0.014049847019687,0.066422348855198,0.059684510865117,0.667985106040501,1.432750477638507,-2.216133475185075,-1.168783153666595,3.300033065976891,0.959991246311432,-0.651056265625584,0.007071067811865,,,0.000000000000000,1.284885714070682,1.966268454679400,0.777349640353309,1.334492727082553,0.647106758351897,0.531330611400632,0.000676608328651,0.095827551106937,0.069717414104559,0.127055989069231,0.095827551106937,0.069717414104559,0.127055989069231,0.095827551106937,0.069717414104559,0.127055989069231,0.095033132490928,0.095033132490928,0.095033132490928,0.000446445888279,0.006708037257221,0.013218483168366,0.020178584203980,0.009876173301419,2.121297807835820,1.432750477638507,-2.216133475185075,-1.168783153666595,3.300033065976891,0.959991246311432,-0.651056265625584,-0.644171406673104,0.525267803948967,-0.563113468837152,2.753470742317234,-0.160056183035177
71.000000000000000,21.147242304104481,-0.005666666666667,41300.000000000000000,23.219999000000001,21.916666666666668,345.275481640390524,4180.090576760175281,4.625600000000000,0.442500000000000,0.830000000000000,0.960000000000000,74999.906248242841684,4.600260186666667,0.462617209333333,0.848148449333333,0.885481786666667,0.732082481777778,0.462617209333333,0.462617209333333,0.848148449333333,0.848148449333333,0.885481786666667,0.885481786666667,0.732082481777778,0.732082481777778,2.526522597365887,0.018140465065618,0.081107870508612,0.093967487760569,0.679934605175172,2.525973829705634,-0.868803969823546,-0.803999975543547,-5.646046241760217,0.237600157585717,0.284205968163604,,,,0.000577350269190,0.903005845515313,0.498047169293622,0.258688713554174,8.123520067735683,0.170078663747691,0.141439939765193,0.001846024903118,0.059967292869088,0.052585134281650,0.138654880157461,0.059967292869088,0.052585134281650,0.138654880157461,0.059967292869088,0.052585134281650,0.138654880157461,0.074320202680032,0.074320202680032,0.074320202680032,0.000877310054967,0.005128913039168,0.010402738130317,0.029689004648433,0.010414071612909,2.201171875000000,2.525973829705634,-0.868803969823546,-0.803999975543547,-5.646046241760217,0.237600157585717,0.284205968163604,-0.467776457414608,0.022013692171107,-0.600666687020363,3.250944976379069,0.166958897914340
72.000000000000000,21.227145522388060,-0.005000000000000,41300.000000000000000,23.219999000000001,22.083333333333329,345.272293360441893,4180.051977729320242,4.615800000000000,0.608750000000000,1.000000000000000,1.077600000000000,172916.450516782089835,4.597005093333333,0.594851553333333,0.992908850666667,1.094173194666667,0.893977866222222,0.594851553333333,0.594851553333333,0.992908850666667,0.992908850666667,1.094173194666667,1.094173194666667,0.893977866222222,0.893977866222222,2.523971913295834,0.028344156208986,0.077803407899868,0.137210661517509,0.691832534730549,3.698418140538650,-0.022799877280960,-0.388795874019507,4.089582551434887,0.368399443277099,1.095239842248731,0.061871843353823,0.021213203435596,0.033941125496954,0.000000000000000,1.521481555102784,0.266503043278522,0.490025586588176,1.413309391540087,0.263306709040335,0.373980548300824,0.001255725690002,0.033220883134651,0.017281845592883,0.048703583387084,0.033220883134651,0.017281845592883,0.048703583387084,0.033220883134651,0.017281845592883,0.048703583387084,0.004661975030429,0.004661975030429,0.004661975030429,0.000749812859504,0.002816099757647,0.004907923119691,0.010021318717411,0.000725680392776,2.281075093283579,3.698418140538650,-0.022799877280960,-0.388795874019507,4.089582551434887,0.368399443277099,1.095239842248731,-0.291317130437411,-0.481424088990590,-0.638233610757654,3.748600770380321,0.494093327433531
73.000000000000000,21.307048740671640,-0.005000000000000,41300.000000000000000,23.209999000000000,22.166666666666668,345.269541234776909,4179.988620640407134,4.612533333333333,0.364166666666667,0.935000000000000,1.184000000000000,68749.914060889263055,4.595572826666667,0.364236966666667,0.905971350666667,1.172460936000000,0.814223084444444,0.364236966666667,0.364236966666667,0.905971350666667,0.905971350666667,1.172460936000000,1.172460936000000,0.814223084444444,0.814223084444444,2.522679623235336,0.013069476426551,0.075832805079525,0.142787344007099,0.688592312187128,1.799993746393994,0.055199995996702,-0.236399979164986,1.360796610796314,-0.079200005836469,0.539568879978106,0.028431203515387,0.019843134832984,0.025209522010542,0.000000000000000,0.560802787235182,0.054623075155537,0.116998492016690,0.504105285564614,0.056692860159978,0.169458672453883,0.000451072218312,0.034395103315664,0.022115049132023,0.014885093869650,0.034395103315664,0.022115049132023,0.014885093869650,0.034395103315664,0.022115049132023,0.014885093869650,0.015944072126970,0.015944072126970,0.015944072126970,0.000416981461939,0.002293266368322,0.000976915941274,0.003568559343480,0.000552681827262,2.360978311567159,1.799993746393995,0.055199995996702,-0.236399979164986,1.360796610796314,-0.079200005836469,0.539568879978106,-0.114857803460217,-0.984861870152287,-0.675800534494944,4.246256564381572,0.821227756952722
74.000000000000000,21.386922807835827,-0.004333333333333,41300.000000000000000,23.209999000000000,22.166666666666668,345.270506741612962,4180.018613062004988,4.619066666666667,0.369166666666667,0.860000000000000,1.168000000000000,141666.489580014225794,4.595963253333333,0.306921856000000,0.799770838666667,1.143196621333333,0.749963105333333,0.306921856000000,0.306921856000000,0.799770838666667,0.799770838666667,1.143196621333333,1.143196621333333,0.749963105333333,0.749963105333333,2.521421997555169,0.009888113692147,0.075177212756258,0.129393484324076,0.683970202081912,1.468488382426727,0.629999740677334,-0.388799005133166,5.056923001465663,-1.144797775448751,0.566902524069320,0.036429154990657,0.082877922271254,0.026761165893884,0.000577350269190,6.777404246740489,0.230006144627083,0.306881634694789,1.863484803950458,0.456544646479479,2.227751804511604,0.001371863610908,0.011669098330224,0.002347682906065,0.028346942698643,0.011669098330224,0.002347682906065,0.028346942698643,0.011669098330224,0.002347682906065,0.028346942698643,0.005137528323765,0.005137528323765,0.005137528323765,0.000638310090251,0.000820864199428,0.002214126436446,0.011168071266390,0.002507064994400,2.440852378731346,1.468488382426727,0.629999740677334,-0.388799005133166,5.056923001465663,-1.144797775448751,0.566902524069320,0.061537145798297,-1.488115981930192,-0.713353752678160,4.743730798443453,1.148242837902267
75.000000000000000,21.466796875000000,-0.004333333333333,41300.000000000000000,23.209999000000000,22.083333333333329,345.267813316706452,4179.997739911700592,4.615800000000000,0.297500000000000,0.749166666666667,1.146400000000000,137499.828121778526111,4.594531133333334,0.291619774666667,0.744520821333333,1.136002662666667,0.724047752888889,0.291619774666667,0.291619774666667,0.744520821333333,0.744520821333333,1.136002662666667,1.136002662666667,0.724047752888889,0.724047752888889,2.521956102164952,0.008753965712348,0.056899043807795,0.136775623829724,0.681096183878705,4.427033647429255,1.372795424337426,-0.640797583866231,5.856001021909719,-2.431199883359710,1.719577103373155,0.006614378277661,0.015877132402715,0.028430969030267,0.000577350269190,4.549077408156902,0.506953839097636,0.444811747395856,0.530180166123084,0.164745707225049,1.540793886463710,0.002174984286962,0.016134472166257,0.023111071389507,0.026683624963082,0.016134472166257,0.023111071389507,0.026683624963082,0.016134472166257,0.023111071389507,0.026683624963082,0.003281654889685,0.003281654889685,0.003281654889685,0.000826732998475,0.001095584803913,0.003933706705994,0.008031992859635,0.001071161372814,2.520726445895519,4.427033647429255,1.372795424337426,-0.640797583866231,5.856001021909719,-2.431199883359710,1.719577103373155,0.237932095056780,-1.991370093708008,-0.750906970861368,5.241205032505245,1.475257918851755
76.000000000000000,21.546641791044777,-0.004000000000000,41300.000000000000000,23.200001000000000,22.416666666666668,345.262172065146387,4179.971334234595815,4.622333333333334,0.291666666666667,0.694166666666667,0.884000000000000,143749.820309132104740,4.595572733333333,0.266296878666667,0.683549489333333,0.881152352000000,0.610332906666667,0.266296878666667,0.266296878666667,0.683549489333333,0.683549489333333,0.881152352000000,0.881152352000000,0.610332906666667,0.610332906666667,2.521544794804447,0.005803037280528,0.048597610257807,0.092342987663352,0.667072107501534,7.156746119738841,1.547996105583394,-1.515599799264322,4.800004941328240,-3.394733681164297,2.395592139588871,0.013768926368215,0.040491768710854,0.092464912264058,0.000000000000000,1.549259175821997,0.772547864688210,0.303441597054116,0.825833948534876,1.227020939924720,0.711614372543040,0.002151349050371,0.020153189673202,0.072215159486285,0.097486386904620,0.020153189673202,0.072215159486285,0.097486386904620,0.020153189673202,0.072215159486285,0.097486386904620,0.018835024042731,0.018835024042731,0.018835024042731,0.001700666623425,0.001057252784081,0.009131743476306,0.020983266082111,0.003004710592971,2.600571361940297,7.156746119738841,1.547996105583394,-1.515599799264322,4.800004941328240,-3.394733681164297,2.395592139588871,0.414262666596570,-2.494440536102009,-0.788446483490497,5.738497706627644,1.802153651231582
77.000000000000000,21.626515858208961,-0.005000000000000,41300.000000000000000,23.200001000000000,22.750000000000000,345.263018473141358,4179.939690958129177,4.619066666666666,0.385000000000000,0.603333333333333,0.824000000000000,39583.283853239270684,4.594530973333334,0.363424482666667,0.570070297333333,0.819759085333333,0.584417955111111,0.363424482666667,0.363424482666667,0.570070297333333,0.570070297333333,0.819759085333333,0.819759085333333,0.584417955111111,0.584417955111111,2.520967409077924,0.012667657657229,0.033318179658278,0.080218424918697,0.661792917828032,-4.214678402460521,1.431586506354620,-0.619199883686747,4.849895114277871,-1.578514391465973,-1.132265734912721,0.010897247358852,0.020966242709015,0.056404255158631,0.000000000000000,4.491511803727020,0.845566286425063,0.162386287836000,3.352342790094798,6.520673230685370,1.284066814682594,0.001702599694272,0.008028774953600,0.035652330016120,0.058806083169063,0.008028774953600,0.035652330016120,0.058806083169063,0.008028774953600,0.035652330016120,0.058806083169063,0.020906544102476,0.020906544102476,0.020906544102476,0.001140118057688,0.001003580393559,0.003944794027326,0.011929037343891,0.002900534462881,2.680445429104477,-4.214678402460521,1.431586506354620,-0.619199883686747,4.849895114277871,-1.578514391465973,-1.132265734912721,0.590657615855065,-2.997694647879867,-0.825999701673708,6.235971940689476,2.129168732181098
78.000000000000000,21.706360774253728,-0.005000000000000,41300.000000000000000,23.190000999999999,22.666666666666668,345.259564721451227,4179.876475850858697,4.625600000000000,0.474166666666667,0.490000000000000,0.663200000000000,22916.638020296421018,4.595182000000000,0.476158845333333,0.477479164000000,0.654654940000000,0.536097649777778,0.476158845333333,0.476158845333333,0.477479164000000,0.477479164000000,0.654654940000000,0.654654940000000,0.536097649777778,0.536097649777778,2.521006098089439,0.026754084484257,0.022809850616238,0.050979314474619,0.655387336916138,1.442175159226821,0.685199020911966,-0.525599276302017,1.809368672417946,-0.854189334518736,0.533927166255040,0.019418633662885,0.036827299656640,0.024159470192866,0.000000000000000,2.552235502319684,0.405235421473344,0.368023556989781,1.881358618297036,2.717879658412893,0.859620718777053,0.002354567674288,0.006328186389523,0.031307030512563,0.010987258225018,0.006328186389523,0.031307030512563,0.010987258225018,0.006328186389523,0.031307030512563,0.010987258225018,0.016015517743539,0.016015517743539,0.016015517743539,0.000588887716115,0.001377866740672,0.002895940951730,0.001659689780801,0.001358781131793,2.760290345149248,1.442175159226821,0.685199020911966,-0.525599276302017,1.809368672417946,-0.854189334518736,0.533927166255040,0.766988187394841,-3.500765090273827,-0.863539214302835,6.733264614811834,2.456064464560898
79.000000000000000,21.786205690298505,-0.005000000000000,41300.000000000000000,23.190000999999999,22.916666666666668,345.259565270460598,4179.929053825105257,4.628866666666667,0.570833333333333,0.425000000000000,0.570400000000000,129166.505205307126744,4.598046733333334,0.553278641333333,0.407942698666667,0.600455740000000,0.520559026666667,0.553278641333333,0.553278641333333,0.407942698666667,0.407942698666667,0.600455740000000,0.600455740000000,0.520559026666667,0.520559026666667,2.522356014827337,0.035789692362819,0.015636449815654,0.043415230864581,0.654299346967598,-3.092757079516560,2.253525727379781,-1.226379272785749,-1.191962703899065,3.199296170031886,-0.687266694293953,0.011547005383793,0.021794494717703,0.027816541841142,0.000000000000000,6.640595081930802,1.339981086999192,0.874984753025858,6.327220616823290,7.837810695371003,2.071207737782202,0.003337404904254,0.011423093038408,0.019794345711359,0.056816904765709,0.011423093038408,0.019794345711359,0.056816904765709,0.011423093038408,0.019794345711359,0.056816904765709,0.017905334335065,0.017905334335065,0.017905334335065,0.002073468271287,0.001708994797017,0.001483676016021,0.008365570172743,0.002222633513893,2.840135261194025,-3.092757079516560,2.253525727379781,-1.226379272785749,-1.191962703899065,3.199296170031886,-0.687266694293953,0.943318758934632,-4.003835532667823,-0.901078726931964,7.230557288934229,2.782960196940723
80.000000000000000,21.866050606343283,-0.005000000000000,41300.000000000000000,23.180000000000000,22.833333333333329,345.253168201751123,4179.809609761447973,4.622333333333334,0.648333333333333,0.386666666666667,0.463200000000000,47916.606769710699155,4.593229000000000,0.654062482666667,0.377236988000000,0.476334666666667,0.502544712444445,0.654062482666667,0.654062482666667,0.377236988000000,0.377236988000000,0.476334666666667,0.476334666666667,0.502544712444445,0.502544712444445,2.520941779566022,0.049766299968007,0.014072830394011,0.027063384198998,0.652961073531759,-3.418801160623758,-4.119857090207603,-0.312000030937071,6.051514824830747,8.402876243517653,-2.619004104936522,0.049392138375791,0.010103629710818,0.014598630072716,0.000000000000000,0.612077302525119,7.534583540948303,0.099996818980314,3.296999749881957,10.322468659084056,2.554132899835226,0.003522772273991,0.012899631883681,0.017324442724497,0.018008602710657,0.012899631883681,0.017324442724497,0.018008602710657,0.012899631883681,0.017324442724497,0.018008602710657,0.012188573182919,0.012188573182919,0.012188573182919,0.001443346203258,0.001628513048065,0.001688991857824,0.001907272123103,0.001206228709331,2.919980177238802,-3.418801160623758,-4.119857090207603,-0.312000030937071,6.051514824830747,8.402876243517653,-2.619004104936522,1.119649330474418,-4.506905975061823,-0.938618239561094,7.727849963056627,3.109855929320551
81.000000000000000,21.945953824626866,-0.005000000000000,41300.000000000000000,23.180000000000000,22.583333333333329,345.247781668930827,4179.793783383210211,4.619066666666667,0.680000000000000,0.307500000000000,0.424000000000000,147916.481767367833527,4.589453000000000,0.686562497333333,0.288098974666667,0.415983108000000,0.463548193333333,0.686562497333333,0.686562497333333,0.288098974666667,0.288098974666667,0.415983108000000,0.415983108000000,0.463548193333333,0.463548193333333,2.516599103299225,0.054298832428185,0.007811384891594,0.020399381745940,0.649777175591236,6.957212213416796,-6.861662615893181,-0.571198081860871,4.096694090037175,-2.999389422355421,-0.165516750341112,0.022220486043289,0.012500000000000,0.001385640646055,0.000000000000000,6.556654445574781,10.830757141920833,0.440295345193303,5.071383557803550,2.619515269738068,2.700580658428925,0.001033611885381,0.010290926131546,0.018276822454125,0.002790183054262,0.010290926131546,0.018276822454125,0.002790183054262,0.010290926131546,0.018276822454125,0.002790183054262,0.009286564173234,0.009286564173234,0.009286564173234,0.000907047559244,0.001649068996072,0.001123345245064,0.000238826657563,0.000475529671159,2.999883395522385,6.957212213416796,-6.861662615893181,-0.571198081860871,4.096694090037175,-2.999389422355421,-0.165516750341112,1.207878993963025,-4.758624865642689,-0.957401701429740,7.976677860057264,3.273423144080158


==> data/2026-03-16_15-56-50_clean.csv <==
StepIndex,AxisPosition_mm,Weight_Value,Frequency_Hz,Setup_temp,Transducer_temp,Speed_of_Sound,Node_dist_um,Current VPP,Mic 1 VPP,Mic 2 VPP,Mic 3 VPP,Timedata_MainFFT_Hz,Mic 1 VPP_THD,Mic 1 VPP_THD_R,Mic 2 VPP_THD,Mic 2 VPP_THD_R,Mic 3 VPP_THD,Mic 3 VPP_THD_R,THD_mean,THD_R_mean,CH1_VPP,CH2_VPP,CH3_VPP,CH4_VPP,VPP_mean,CH2_VPP_THDcorr,CH2_VPP_THD_Rcorr,CH3_VPP_THDcorr,CH3_VPP_THD_Rcorr,CH4_VPP_THDcorr,CH4_VPP_THD_Rcorr,VPP_THDcorr_mean,VPP_THD_Rcorr_mean,CH1_pwr,CH2_pwr,CH3_pwr,CH4_pwr,pwr_mean,Phase_4_1,Phase_3_1,Phase_2_1,Phase_4_3,Phase_2_3,Phase_mean,Mic 1 VPP_StdDev,Mic 2 VPP_StdDev,Mic 3 VPP_StdDev,Weight_Value_StdDev,Phase_4_1_StdDev,Phase_3_1_StdDev,Phase_2_1_StdDev,Phase_4_3_StdDev,Phase_2_3_StdDev,Phase_mean_StdDev,Mic 1 VPP_THD_StdDev,Mic 1 VPP_THD_R_StdDev,Mic 2 VPP_THD_StdDev,Mic 2 VPP_THD_R_StdDev,Mic 3 VPP_THD_StdDev,Mic 3 VPP_THD_R_StdDev,THD_mean_StdDev,THD_R_mean_StdDev,CH1_VPP_StdDev,CH2_VPP_StdDev,CH3_VPP_StdDev,CH4_VPP_StdDev,CH2_VPP_THDcorr_StdDev,CH3_VPP_THDcorr_StdDev,CH4_VPP_THDcorr_StdDev,CH2_VPP_THD_Rcorr_StdDev,CH3_VPP_THD_Rcorr_StdDev,CH4_VPP_THD_Rcorr_StdDev,VPP_mean_StdDev,VPP_THDcorr_mean_StdDev,VPP_THD_Rcorr_mean_StdDev,CH1_pwr_StdDev,CH2_pwr_StdDev,CH3_pwr_StdDev,CH4_pwr_StdDev,pwr_mean_StdDev,AxisPosition_mm_norm,Phase_4_1_unwrapped,Phase_3_1_unwrapped,Phase_2_1_unwrapped,Phase_4_3_unwrapped,Phase_2_3_unwrapped,Phase_mean_unwrapped,Phase_4_1_d_dx,Phase_3_1_d_dx,Phase_2_1_d_dx,Phase_4_3_d_dx,Phase_2_3_d_dx
0.000000000000000,16.999883395522389,0.002000000000000,41300.000000000000000,23.396666333333329,23.166666666666668,345.339105479761201,4180.860841159336815,,,,,41277.777777777781012,0.669283586633813,0.552836533338945,0.323652243266036,0.305764837039784,0.033375552252284,0.033351737934168,0.342103794050711,0.297317702770966,4.822525639999999,0.448804708000000,0.342604168000000,0.631477848000000,0.474295574666667,0.448804708000000,0.448804708000000,0.342604168000000,0.342604168000000,0.631477848000000,0.631477848000000,0.474295574666667,0.474295574666667,2.805475309764028,0.018362850278478,0.012169727379118,0.047351927380430,0.720839953700513,103.425023831850353,-1.782623831850316,-19.615776168149665,103.950938940972847,-16.048800000000000,19.516324490308733,,,,0.000000000000000,2.522131012251751,2.522131012251751,2.522131012251895,2.244678579718600,4.369518400682345,2.184435716628646,0.112862248986786,0.064969224701312,0.091757423647766,0.077301929709998,0.012244990264234,0.012220548665431,0.062031611708722,0.041854853830600,0.003522767837482,0.009996055275293,0.008464680905673,0.002315772250232,0.009996055275293,0.008464680905673,0.002315772250232,0.009996055275293,0.008464680905673,0.002315772250232,0.001170753483217,0.001170753483217,0.001170753483217,0.003672207494761,0.002273624428388,0.001120607317124,0.000357679886423,0.001100559473909,-1.876253498134332,103.425023831850353,-1.782623831850316,-19.615776168149669,103.950938940972847,-16.048800000000000,19.516324490308733,322.402770556790927,330.751775579109221,49.709820830681601,-88.095914039085102,-350.727234868654818
1.000000000000000,17.079786613805972,0.002000000000000,41300.000000000000000,23.399999999999995,23.333333333333329,345.339231805263296,4180.947954089598170,4.821600000000000,0.452500000000000,0.461250000000000,0.610800000000000,41277.777777777781012,0.381308544847861,0.355488452483388,0.389529804513216,0.362374583842813,0.049843184862547,0.049779324799303,0.273560511407875,0.255880787041835,4.806510506666666,0.444268237333333,0.450971357333333,0.591569021333333,0.495602872000000,0.444268237333333,0.444268237333333,0.450971357333333,0.450971357333333,0.591569021333333,0.591569021333333,0.495602872000000,0.495602872000000,2.785941042401020,0.020033365584029,0.020080198573048,0.041579103442667,0.716908427500191,119.473823831850325,10.699199999999990,-23.181023831850325,108.774623831850306,-26.747999999999990,25.213198643586253,,0.019445436482630,0.018667619023325,0.000000000000000,2.522131012251895,4.369518400682512,2.522131012251751,2.522131012251751,4.369518400682512,2.782784892607782,0.054413724288877,0.044781742257005,0.046589251260274,0.037966080163228,0.006532202596922,0.006509611139407,0.031058195310097,0.025399757151134,0.003753481631836,0.017519560565567,0.011193265002627,0.018468219610220,0.017519560565567,0.011193265002627,0.018468219610220,0.017519560565567,0.011193265002627,0.018468219610220,0.003246818483047,0.003246818483047,0.003246818483047,0.004900555551946,0.002161968449885,0.000796744453465,0.002702299088690,0.001501279689124,-1.796350279850749,119.473823831850339,10.699199999999990,-23.181023831850325,108.774623831850306,-26.747999999999990,25.213198643586253,317.566616896532651,326.374901596628717,51.258373587534976,-83.450114284075539,-340.921214054126494
2.000000000000000,17.159689832089551,0.002000000000000,41300.000000000000000,23.410000000000000,23.250000000000000,345.346421747396960,4180.949415828050405,4.831400000000000,0.497500000000000,0.505000000000000,0.595200000000000,41277.777777777781012,0.309386178188886,0.294675327426443,0.371752063699646,0.347962969947937,0.091092551487316,0.090658665736618,0.257410264458616,0.244432321036999,4.795442693333333,0.513229169333333,0.469692688000000,0.558593741333333,0.513838532888889,0.513229169333333,0.513229169333333,0.469692688000000,0.469692688000000,0.558593741333333,0.558593741333333,0.513838532888889,0.513838532888889,2.770820770065979,0.027222728972477,0.021536608134199,0.036818157913867,0.714099566271631,128.390400000000000,23.181023831850325,-24.965376168149675,107.007647500889803,-41.014176168149682,31.779416855333835,,,,0.000000000000000,4.369518400682512,2.522131012251751,2.522131012251751,7.573733185108996,2.522131012251751,2.885092698909751,0.060583455548343,0.053267209566911,0.042555757735098,0.034677473330419,0.025191511517406,0.024844829550868,0.034797820535091,0.030835489795600,0.004660319041668,0.026192946880809,0.028284813271639,0.028289498384124,0.026192946880809,0.028284813271639,0.028289498384124,0.026192946880809,0.028284813271639,0.028289498384124,0.015366974262301,0.015366974262301,0.015366974262301,0.004003708056598,0.002591538109349,0.003638094933453,0.003966184444316,0.001615422975486,-1.716447061567170,128.390400000000000,23.181023831850325,-24.965376168149675,107.007647500889803,-41.014176168149682,31.779416855333839,307.894309576017235,317.621153631668392,54.355479101241698,-74.158514774056357,-321.309172425070813
3.000000000000000,17.239622201492537,0.002000000000000,41300.000000000000000,23.416666666666668,23.166666666666668,345.351201569096872,4181.007282918848432,4.806900000000000,0.521250000000000,0.413750000000000,0.482400000000000,41277.777777777781012,0.190703539457983,0.187323899757270,0.210080652407097,0.205131691901692,0.170154653733528,0.167741646823564,0.190312948532870,0.186732412827509,4.781119666666667,0.546677097333333,0.441153637333333,0.483268201333333,0.490366312000000,0.546677097333333,0.546677097333333,0.441153637333333,0.441153637333333,0.483268201333333,0.483268201333333,0.490366312000000,0.490366312000000,2.756646282071839,0.033925295746165,0.020248165970942,0.026616108304932,0.709358963023470,148.011386914054128,42.796799999999990,-21.398400000000009,105.214586914054124,-60.628223831850335,45.655770214231843,0.054800775541957,0.093691648507218,0.003394112549695,0.000000000000000,6.677790384773377,4.369518400682512,0.000000000000000,6.677790384773321,2.522131012251751,3.479534823197182,0.004618752762819,0.004380317949270,0.050080743788801,0.047148006088895,0.003569867928245,0.003418712642365,0.017584529802680,0.016553915495383,0.000902109801151,0.017356609226276,0.059532424299859,0.028941522256552,0.017356609226276,0.059532424299859,0.028941522256552,0.017356609226276,0.059532424299859,0.028941522256552,0.034930951250889,0.034930951250889,0.034930951250889,0.002073823943098,0.002626230483270,0.004817804840620,0.003115974959751,0.003114517767720,-1.636514692164184,148.011386914054128,42.796799999999990,-21.398400000000009,105.214586914054124,-60.628223831850342,45.655770214231843,298.218473504198641,308.864212033740273,57.453714533049251,-64.863525406499548,-301.689975727926139
4.000000000000000,17.319525419776120,0.002000000000000,41300.000000000000000,23.423333333333336,23.250000000000000,345.358752304589416,4181.092252221326817,4.802000000000000,0.600000000000000,0.305000000000000,0.408000000000000,41277.777777777781012,0.124967665653385,0.123953431806119,0.094680265966791,0.094250961533860,0.164478070557702,0.162188558022862,0.128042000725960,0.126797650454280,4.774088253333333,0.611507800000000,0.385632810666667,0.432194032000000,0.476444880888889,0.611507800000000,0.611507800000000,0.385632810666667,0.385632810666667,0.432194032000000,0.432194032000000,0.476444880888889,0.476444880888889,2.749243963200298,0.042791049210128,0.016666461522262,0.021411283092183,0.707528189256218,169.930341274179227,55.278623831850325,-16.048800000000000,114.124223831850315,-73.111776168149675,52.733379231244982,,,,0.000000000000000,2.964718533821728,2.522131012251751,0.000000000000000,2.522131012251751,2.522131012251606,2.861780689855983,0.020507971996048,0.020057462762204,0.009229239910499,0.009112099268553,0.026479983882547,0.025399653283285,0.012793189872691,0.012357571951246,0.002151479781856,0.040550919237760,0.040197311717439,0.049482150141850,0.040550919237760,0.040197311717439,0.049482150141850,0.040550919237760,0.040197311717439,0.049482150141850,0.040464642227289,0.040464642227289,0.040464642227289,0.002696381547803,0.006164017438241,0.003809267924815,0.005337888728213,0.002973803699608,-1.556611473880601,169.930341274179227,55.278623831850325,-16.048800000000000,114.124223831850315,-73.111776168149675,52.733379231244982,288.546166183682544,300.110464068779550,60.550820046756108,-55.571925896480025,-282.077934098869434
5.000000000000000,17.399428638059700,0.002000000000000,41300.000000000000000,23.433333666666663,23.250000000000000,345.361291191780310,4181.143548208799075,,,0.382500000000000,0.393600000000000,41277.777777777781012,0.050804534967836,0.050736829593802,0.082880164222253,0.082571707476540,0.142515639347656,0.141035302875014,0.092066779512582,0.091447946648452,4.765624906666667,0.647901049333333,0.364812526666667,0.375878910666667,0.462864162222222,0.647901049333333,0.647901049333333,0.364812526666667,0.364812526666667,0.375878910666667,0.375878910666667,0.462864162222222,0.462864162222222,2.737142732093550,0.048954157183923,0.014792609479103,0.016014821178965,0.704226079983886,-159.756261059027167,77.170354813167705,-5.349600000000009,124.137308214552434,-81.989919031772729,62.418458968300172,,,,0.000000000000000,2.244678579718762,9.754569634849888,0.000000000000000,11.110121220452063,10.106895264807184,17.629305090496008,0.006629744073600,0.006602351536255,0.017873198014715,0.017704292488816,0.019906575584734,0.019274645724166,0.010053541788904,0.009802546575603,0.004225229052695,0.035431405117631,0.004976549836735,0.025924551115918,0.035431405117631,0.004976549836735,0.025924551115918,0.035431405117631,0.004976549836735,0.025924551115918,0.022098565762948,0.022098565762948,0.022098565762948,0.002497120243241,0.005777415759432,0.000660637281144,0.002410301479227,0.001628278791420,-1.476708255597021,200.243738940972833,77.170354813167705,-5.349600000000009,124.137308214552434,-81.989919031772729,62.418458968300172,278.873858863167015,291.356716103819451,63.647925560462802,-46.280326386460843,-262.465892469813696
6.000000000000000,17.479302705223880,0.002000000000000,41300.000000000000000,23.440000999999999,23.166666666666668,345.371183122498451,4181.249190345017269,4.777500000000000,0.675000000000000,0.402500000000000,0.376800000000000,41277.777777777781012,0.017021172116011,0.017018678527496,0.123402308513335,0.122464146112136,0.137950065715496,0.136655229435453,0.092791182114947,0.092046018025028,4.752474053333333,0.673968758666667,0.360242210666667,0.362825497333333,0.465678822222222,0.673968758666667,0.673968758666667,0.360242210666667,0.360242210666667,0.362825497333333,0.362825497333333,0.465678822222222,0.465678822222222,2.723081856313460,0.053007689021273,0.013525382213206,0.014814511458903,0.701107359751711,-134.265585255604861,90.943200000000004,1.782623831850316,134.791214744395120,-89.160576168149674,47.703854999506348,0.017677669529664,,,0.000000000000000,0.743318467398994,0.000000853773646,2.522131012251751,0.743318467398994,2.522131012251751,3.539545632047006,0.001284268227461,0.001283686486322,0.008776059232826,0.008578026788495,0.002256666850801,0.002194282968731,0.003551906132215,0.003469900690812,0.003501123610576,0.003635035530587,0.010108904507024,0.014698558347324,0.003635035530587,0.010108904507024,0.014698558347324,0.003635035530587,0.010108904507024,0.014698558347324,0.006668067104366,0.006668067104366,0.006668067104366,0.002794460012767,0.000658165034505,0.000853661139317,0.001172774204138,0.001016588601768,-1.396834188432841,225.734414744395167,90.943200000000004,1.782623831850316,134.791214744395120,-89.160576168149674,47.703854999506348,269.205080293953870,282.606161771826805,66.743901156069100,-36.992116733978953,-242.861005908844845
7.000000000000000,17.559176772388060,0.002000000000000,41300.000000000000000,23.450001000000000,23.000000000000000,345.373123131825707,4181.272677140746964,4.782400000000000,0.737500000000000,0.370000000000000,0.340800000000000,41277.777777777781012,0.086233495770761,0.085910520784975,0.093478215064054,0.093044015417777,0.116383410751910,0.115593987735178,0.098698373862242,0.098182841312643,4.746484413333333,0.719130224000000,0.368908852000000,0.331998709333333,0.473345928444445,0.719130224000000,0.719130224000000,0.368908852000000,0.368908852000000,0.331998709333333,0.331998709333333,0.473345928444445,0.473345928444445,2.711985935582495,0.060775579979387,0.014355424409392,0.012420936635815,0.699884469151772,-108.769413085945857,112.341599999999957,14.266176168149684,140.144355336149374,-98.075423831850301,45.415463242106966,,,,0.000000000000000,6.677790384773377,4.369518400682429,2.522131012251751,9.402772064632687,2.522131012251895,26.777104088116072,0.007008308854463,0.006932464281326,0.017344563020235,0.017093517730810,0.008977015670895,0.008793542051471,0.006702672444539,0.006580524465066,0.001790041353861,0.015616322401090,0.023710050923528,0.015158559314249,0.015616322401090,0.023710050923528,0.015158559314249,0.015616322401090,0.023710050923528,0.015158559314249,0.005914344314438,0.005914344314438,0.005914344314438,0.001569372371852,0.002854907983225,0.002145759988964,0.001088544899773,0.000498203470407,-1.316960121268661,251.230586914054129,112.341599999999957,14.266176168149684,140.144355336149374,-98.075423831850301,45.415463242106966,259.536301724740042,273.855607439834102,69.839876751675448,-27.703907081496709,-223.256119347876393
8.000000000000000,17.639021688432837,0.001333333333333,41300.000000000000000,23.459999000000000,23.083333333333329,345.381622333726227,4181.375573047532271,4.753000000000000,0.635000000000000,0.335000000000000,0.360000000000000,41277.777777777781012,0.108036450550091,0.107397885130946,0.095012338473051,0.094585090034834,0.057190200052877,0.057092280650347,0.086746329692006,0.086358418605375,4.739583413333333,0.654773430666667,0.331093752000000,0.357096369333333,0.447654517333333,0.654773430666667,0.654773430666667,0.331093752000000,0.331093752000000,0.357096369333333,0.357096369333333,0.447654517333333,0.447654517333333,2.701941080805207,0.050331767311169,0.011342575258194,0.014686378218669,0.694575450398310,-78.461376168149670,143.182341274179180,23.181023831850325,138.352121984288942,-117.691199999999995,1.626759109928485,,,,0.000577350269190,2.522131012251751,2.964718533821728,2.522131012251751,5.456523199583818,4.369518400682512,10.301787460786700,0.011331266928083,0.011132130622171,0.003719089418932,0.003670372382254,0.008984254804608,0.008938738939681,0.006762643850295,0.006681228591755,0.001578787406250,0.027982066938254,0.017339854215958,0.009417826577677,0.027982066938254,0.017339854215958,0.009417826577677,0.027982066938254,0.017339854215958,0.009417826577677,0.007549514128310,0.007549514128310,0.007549514128310,0.001307791367022,0.004436250600432,0.001301504708289,0.000765611504017,0.000611975127627,-1.237115205223883,281.538623831850316,143.182341274179180,23.181023831850325,138.352121984288942,-117.691199999999995,1.626759109928485,249.871051906829280,265.108246740809591,72.934722429181136,-18.419087286552099,-203.658387854995453
9.000000000000000,17.718895755597014,0.001333333333333,41300.000000000000000,23.463332333333330,23.166666666666668,345.385361205431309,4181.420837838151783,4.753000000000000,0.557500000000000,0.365000000000000,,41277.777777777781012,0.101789394965126,0.101253765245361,0.082858900885974,0.082556905531157,0.032956542646290,0.032937403883040,0.072534946165797,0.072249358219853,4.732031253333333,0.592143226666667,0.353437496000000,0.408528666666667,0.451369796444444,0.592143226666667,0.592143226666667,0.353437496000000,0.353437496000000,0.408528666666667,0.408528666666667,0.451369796444444,0.451369796444444,2.692604064972904,0.041721402844015,0.013664676657637,0.019844526846524,0.691958667830270,-58.845599999999990,169.197023831850345,30.314976168149684,132.483141274179161,-139.616715980626793,-22.238041618410733,,,,0.000577350269190,4.369518400682429,2.522131012251751,2.522131012251751,2.964718533821728,4.432382615993741,7.967210280877283,0.011100964071787,0.010923684192253,0.015120863879425,0.014954742837963,0.006218542358482,0.006208670130251,0.007301537872480,0.007192165602266,0.001171920000227,0.041418599634678,0.024540127099643,0.029398017348162,0.041418599634678,0.024540127099643,0.029398017348162,0.041418599634678,0.024540127099643,0.029398017348162,0.019598238774957,0.019598238774957,0.019598238774957,0.001520624445540,0.005959259583329,0.002202229433028,0.003009524681158,0.002097979690555,-1.157241138059707,301.154400000000010,169.197023831850345,30.314976168149684,132.483141274179161,-139.616715980626793,-22.238041618410733,240.202273337616788,256.357692408817343,76.030698024787313,-9.130877634070316,-184.053501294027598
10.000000000000000,17.798740671641792,0.002000000000000,41300.000000000000000,23.473332666666668,23.166666666666668,345.389584137329621,4181.478888697828552,4.743200000000000,0.580000000000000,0.362500000000000,0.456000000000000,41277.777777777781012,0.088716141179733,0.088365319013409,0.034274248341840,0.034250594893359,0.051499811056742,0.051430933964782,0.058163400192771,0.058015615957183,4.723828186666666,0.545085920000000,0.328216153333333,0.456640656000000,0.443314243111111,0.545085920000000,0.545085920000000,0.328216153333333,0.328216153333333,0.456640656000000,0.456640656000000,0.443314243111111,0.443314243111111,2.684451643149561,0.034396135511022,0.011788920092177,0.024969091692611,0.688901447611343,-28.530623831850331,-165.105861059027148,37.447200000000009,137.832202031000094,-156.190154202372042,-9.917342676435709,,,,0.000000000000000,2.522131012251751,2.244678579718600,4.369518400682429,1.778622089257301,3.743701744262815,6.450129603974620,0.006559560645060,0.006482487366638,0.009908217321711,0.009887401336511,0.003752604809896,0.003737853537559,0.001643461158822,0.001630844272087,0.001171840000910,0.029667551979122,0.006571288125347,0.005492227615892,0.029667551979122,0.006571288125347,0.005492227615892,0.029667551979122,0.006571288125347,0.005492227615892,0.009396880634729,0.009396880634729,0.009396880634729,0.001074080952513,0.003719722130522,0.000565038166753,0.000561686286180,0.001032771963563,-1.077396222014929,331.469376168149665,194.894138940972852,37.447200000000009,137.832202031000094,-156.190154202372042,-9.917342676435709,230.537023519705826,247.610331709792035,79.125543702293044,0.153942160874408,-164.455769801146744
11.000000000000000,17.878585587686569,0.002000000000000,41300.000000000000000,23.480000000000000,23.000000000000000,345.389570675414006,4181.471799944479244,4.743200000000000,0.440000000000000,0.316250000000000,0.517200000000000,41277.777777777781012,0.058153791617937,0.058052314261462,0.085717609076114,0.085390574080523,0.062812973586854,0.062689018340109,0.068894791426968,0.068710635560698,4.720833506666666,0.466138028000000,0.306888032000000,0.512207020000000,0.428411026666667,0.466138028000000,0.466138028000000,0.306888032000000,0.306888032000000,0.512207020000000,0.512207020000000,0.428411026666667,0.428411026666667,2.679129951435618,0.024481324077202,0.010314992036083,0.031193729422936,0.686279999242960,-10.699199999999990,-136.046400157203237,42.796799999999990,124.807653592070565,178.113600000000019,-9.617861645454523,,0.022980970388563,0.005091168824543,0.000000000000000,4.369518400682512,6.577726489921776,4.369518400682512,11.017833960854457,8.748607862325647,10.934491346994189,0.007590141521429,0.007549128568208,0.012899714281016,0.012762413160341,0.002569144943583,0.002554360767649,0.004367819681279,0.004324576029372,0.003275881025516,0.005986459324271,0.017903919355706,0.027390301062794,0.005986459324271,0.017903919355706,0.027390301062794,0.005986459324271,0.017903919355706,0.027390301062794,0.004306595835223,0.004306595835223,0.004306595835223,0.000791464006102,0.000643020728346,0.001280281181902,0.003430046263569,0.000365525563787,-0.997551305970152,349.300800000000038,223.953599842796791,42.796799999999990,124.807653592070565,-181.886400000000037,-9.617861645454523,220.871773701795291,238.862971010767524,82.220389379798803,9.438761955819244,-144.858038308265805
12.000000000000000,17.958488805970148,0.002000000000000,41300.000000000000000,23.486666666666665,23.083333333333329,345.399327415653261,4181.570248890117909,,,,,41277.777777777781012,0.056833916082730,0.056735662849302,0.085501427021322,0.085183892519499,0.055123854913499,0.055037612328621,0.065819732672517,0.065652389232474,4.713411626666667,0.396059888000000,0.301708329333333,0.534733104000000,0.410833773777778,0.396059888000000,0.396059888000000,0.301708329333333,0.301708329333333,0.534733104000000,0.534733104000000,0.410833773777778,0.410833773777778,2.671024833254059,0.017757524647153,0.009868406953979,0.033998508746249,0.683162318400360,-3.566976168149665,-114.124223831850315,42.796799999999990,110.558976168149684,159.231141274179208,-12.563218216829540,,,,0.000000000000000,2.522131012251751,2.522131012251751,0.000000000000000,2.522131012251751,2.964718533821728,1.644877547659303,0.011056996120707,0.011007821246313,0.008973339423921,0.008877755932401,0.006921136641501,0.006887299977211,0.005163481026495,0.005137559344079,0.004284972150823,0.013799933234907,0.017811802699219,0.004691894012614,0.013799933234907,0.017811802699219,0.004691894012614,0.013799933234907,0.017811802699219,0.004691894012614,0.002703140304287,0.002703140304287,0.002703140304287,0.002366697950233,0.001197545908009,0.001280036496260,0.000692586547166,0.000522499409080,-0.917648087686572,356.433023831850335,245.875776168149685,42.796799999999990,110.558976168149684,-200.768858725820849,-12.563218216829540,216.042011372840989,248.036749202196887,98.379030974459340,5.824293901999113,-156.836776404716829
13.000000000000000,18.038392024253731,0.002333333333333,41300.000000000000000,23.489999999999998,23.166666666666668,345.401164724194814,4181.560971876983785,,,,,41277.777777777781012,0.083855561992768,0.083492142809207,0.067147625989381,0.066979292390923,0.044284183334147,0.044238909390517,0.065095790438765,0.064903448196882,4.705338866666668,0.410684902666667,0.231968748933333,0.526595060000000,0.389749570533333,0.410684902666667,0.410684902666667,0.231968748933333,0.231968748933333,0.526595060000000,0.526595060000000,0.389749570533333,0.389749570533333,2.663272745803769,0.018750423607512,0.005442273856321,0.032414675606443,0.679970029718512,10.699199999999990,-85.593599999999995,44.584619417635338,95.038531388105525,130.193943237299777,-3.476778501323935,,,,0.000577350269190,4.369518400682429,4.369518400682512,5.046095560057208,5.978784910700986,9.106930177228374,3.034777239721288,0.028316988413572,0.027953146895693,0.015986737064071,0.015867550866357,0.006645544880121,0.006626837500135,0.016220052925435,0.016054547618421,0.000451106881053,0.029946691189241,0.011746601883074,0.020847361594261,0.029946691189241,0.011746601883074,0.020847361594261,0.029946691189241,0.011746601883074,0.020847361594261,0.007447359415574,0.007447359415574,0.007447359415574,0.001515662409884,0.003205182939087,0.000645476446811,0.002649811925317,0.000729212013994,-0.837744869402989,370.699200000000019,274.406400000000019,44.584619417635352,95.038531388105525,-229.806056762700251,-3.476778501323935,210.695473449514793,261.088163396722848,105.095747460687505,-9.358513742794116,-166.383063762419397
14.000000000000000,18.118295242537311,0.003000000000000,41300.000000000000000,23.489999999999998,23.000000000000000,345.403231590165433,4181.637186321615445,4.723600000000000,0.412500000000000,0.247500000000000,0.568800000000000,41277.777777777781012,0.135115336306958,0.133875067590696,0.087553417490186,0.087206201768653,0.044938062445065,0.044891821741980,0.089202272080736,0.088657697033777,4.701172080000000,0.404015630666667,0.234914043733333,0.552180981333333,0.397036885244444,0.404015630666667,0.404015630666667,0.234914043733333,0.234914043733333,0.552180981333333,0.552180981333333,0.397036885244444,0.397036885244444,2.656861881517353,0.017272205986048,0.005541198535366,0.035772077904556,0.678861840985831,19.615776168149665,-69.592157448623368,41.019386914054138,91.465244663850683,109.886791437588499,1.988892473552681,,,,0.000000000000000,2.522131012251895,11.585977216091567,6.677790384773377,9.402772064632687,17.666875203645123,1.763335777968787,0.013545875027130,0.013188622366245,0.012704595066788,0.012568725754456,0.004529096134430,0.004514574246977,0.009900289965821,0.009732462256694,0.002734420001975,0.029367365225194,0.015834311174656,0.026042655401307,0.029367365225194,0.015834311174656,0.026042655401307,0.029367365225194,0.015834311174656,0.026042655401307,0.018219665088957,0.018219665088957,0.018219665088957,0.001270922916288,0.002838467085237,0.000913827578736,0.003494411339816,0.001680587470915,-0.757841651119410,379.615776168149580,290.407842551376632,41.019386914054138,91.465244663850683,-250.113208562411586,1.988892473552682,195.526704385918038,251.597763485623091,88.400696738796512,-15.993082417127198,-133.751241066067223
15.000000000000000,18.198227611940297,0.004000000000000,41300.000000000000000,23.500000000000000,23.166666666666668,345.407412081275652,4181.687797594136100,4.723599999999999,0.420000000000000,0.232500000000000,0.567600000000000,41277.777777777781012,0.155262693650532,0.153423082927119,0.162179266098742,0.160080661130020,0.043015232023031,0.042973768096082,0.120152397257435,0.118825837384407,4.695963800000000,0.402153649333333,0.239179678666667,0.574707038666667,0.405346788888889,0.402153649333333,0.402153649333333,0.239179678666667,0.239179678666667,0.574707038666667,0.574707038666667,0.405346788888889,0.405346788888889,2.651320066404313,0.017585180663010,0.005334458199380,0.038586161815219,0.678206466770480,26.747999999999990,-48.146400000000000,46.363776168149656,74.894399999999990,93.781061256054159,10.809355979762614,0.014142135623731,0.010606601717798,0.001697056274848,0.000000000000000,0.000000000000000,4.369518400682512,2.522131012251606,4.369518400682429,4.718133400419402,1.818873701820821,0.003044323942578,0.002936423123245,0.006738218338070,0.006474799084390,0.006406910957365,0.006390082301164,0.000472250012474,0.000525801781947,0.002004625675183,0.032046178964069,0.005365543478233,0.019503859023232,0.032046178964069,0.005365543478233,0.019503859023232,0.032046178964069,0.005365543478233,0.019503859023232,0.009970390109167,0.009970390109167,0.009970390109167,0.000592170767577,0.002966693198262,0.000298140419155,0.002670605635505,0.000688213220304,-0.677909281716424,386.747999999999990,311.853599999999972,46.363776168149656,74.894399999999990,-266.218938743945898,10.809355979762614,178.085616484093862,231.758379522900896,64.618905677054045,-16.744323768317713,-105.748421572874804
16.000000000000000,18.278159981343283,0.005000000000000,41300.000000000000000,23.503333333333330,22.916666666666668,345.408014092222800,4181.695085862260385,4.723600000000000,0.417500000000000,0.226250000000000,0.643200000000000,41277.777777777781012,0.178957104890929,0.176144852298917,0.216547887711343,0.211640841614212,0.034451869456793,0.034430072370265,0.143318954019688,0.140738588761131,4.690104186666667,0.423177078666667,0.216361959466667,0.597753909333333,0.412430982488889,0.423177078666667,0.423177078666667,0.216361959466667,0.216361959466667,0.597753909333333,0.597753909333333,0.412430982488889,0.412430982488889,2.646147460154590,0.019474647596496,0.004117416476330,0.041693955002366,0.677858369807445,35.664576168149665,-41.008980582364643,53.495999999999981,75.418993600950841,90.208339016669925,18.735154487117256,0.003535533905933,0.022980970388563,,0.000000000000000,2.522131012251751,5.046095560057208,0.000000000000000,5.027837426215934,4.301855388393048,1.047955602442909,0.009117696745784,0.008702725116885,0.002895446829091,0.002702150300513,0.006235386758815,0.006223336060601,0.005150312867333,0.004976889367615,0.001626364012062,0.015845809076140,0.014515010814004,0.029170762407260,0.015845809076140,0.014515010814004,0.029170762407260,0.015845809076140,0.014515010814004,0.029170762407260,0.006323898840090,0.006323898840090,0.006323898840090,0.000914434863466,0.001647239249845,0.000562605215000,0.004227793116488,0.000671485117846,-0.597976912313438,395.664576168149665,318.991019417635357,53.495999999999981,75.418993600950841,-269.791660983330132,18.735154487117256,165.178552290883999,207.730382123650088,64.162335989652718,-5.883120090527086,-84.963248095741619
17.000000000000000,18.358063199626866,0.006333333333333,41300.000000000000000,23.510000000000002,23.000000000000000,345.414364992336516,4181.771973272839205,4.704000000000000,0.426250000000000,0.208750000000000,0.679200000000000,41277.777777777781012,0.211934974163444,0.207191236915613,0.292576069935252,0.280174833602260,0.035560278442805,0.035537146410531,0.180023774180500,0.174301072309468,4.691536453333334,0.462989589333333,0.225875010933333,0.662044276000000,0.450302958755555,0.462989589333333,0.462989589333333,0.225875010933333,0.225875010933333,0.662044276000000,0.662044276000000,0.450302958755555,0.450302958755555,2.644380602797160,0.023300430082650,0.004368730305021,0.051679738412499,0.680932375399332,49.929023831850323,-19.610580582364666,57.062976168149682,70.071915980626784,75.945614744395158,30.800707828473264,0.022980970388563,0.026516504294496,0.033255375505322,0.000577350269190,2.522131012251895,5.046095560057135,2.522131012251751,4.432382615993741,0.743318467398503,2.804751124855061,0.027031332174634,0.025301472150002,0.051129975395623,0.044829937977503,0.004357555743353,0.004349385489880,0.024233257834821,0.021677751353103,0.003544503245834,0.041077275315312,0.019385660045249,0.036431197701405,0.041077275315312,0.019385660045249,0.036431197701405,0.041077275315312,0.019385660045249,0.036431197701405,0.023104499912453,0.023104499912453,0.023104499912453,0.001151924067260,0.004240487172583,0.000909449378662,0.005836103511016,0.001710637364830,-0.518073694029855,409.929023831850316,340.389419417635338,57.062976168149682,70.071915980626784,-284.054385255604871,30.800707828473264,164.066406938261906,181.194212642061075,81.323252570135537,24.032498164573667,-49.985927243678816
18.000000000000000,18.437966417910449,0.016666666666667,41300.000000000000000,23.516666666666666,23.083333333333329,345.413122202568275,4181.756927391867976,4.708900000000000,0.458750000000000,0.235000000000000,0.740400000000000,41277.777777777781012,0.227388250012469,0.221728028096867,0.404025338457506,0.370828261279954,0.030174874328154,0.030160798852631,0.220529487599376,0.207572362743151,4.690625013333333,0.483572926666667,0.202989582933333,0.749121096000000,0.478561201866667,0.483572926666667,0.483572926666667,0.202989582933333,0.202989582933333,0.749121096000000,0.749121096000000,0.478561201866667,0.478561201866667,2.644176756797556,0.025404595979338,0.003458906063731,0.066721175166641,0.684940358501817,58.845599999999990,-16.144785689554368,67.741256762700203,76.750898270356345,81.277475276953282,39.132588480098953,0.054800775541957,0.021213203435596,0.039032294321497,0.007505553499465,4.369518400682429,15.823960210759861,9.106930177228374,12.647450466113163,7.972824167575649,7.202106612612034,0.000969748031245,0.000899016479462,0.116705125183203,0.090694150234199,0.003416392701780,0.003411871757404,0.039094889490426,0.030376960520984,0.002067049906444,0.015433606868205,0.024915198361821,0.029878213919468,0.015433606868205,0.024915198361821,0.029878213919468,0.015433606868205,0.024915198361821,0.029878213919468,0.017157268334425,0.017157268334425,0.017157268334425,0.001180075653068,0.001986253035793,0.001043996550811,0.005387169712465,0.001578951410060,-0.438170475746272,418.845599999999990,343.855214310445660,67.741256762700203,76.750898270356345,-278.722524723046774,39.132588480098953,174.080020388151297,148.012690717491296,97.684439997580554,65.802946483879509,2.172506565233789
19.000000000000000,18.517840485074625,0.028000000000000,41300.000000000000000,23.523333666666662,22.916666666666668,345.419778755887819,4181.837515204452757,4.718700000000000,0.550000000000000,0.222500000000000,0.784000000000000,41277.777777777781012,0.275592240562422,0.265630313987276,0.441429954068362,0.400063553846865,0.028960506491720,0.028948250999236,0.248660900374168,0.231547372944459,4.692838666666667,0.481778653333333,0.217513024800000,0.764453138666667,0.487914938933333,0.481778653333333,0.481778653333333,0.217513024800000,0.217513024800000,0.764453138666667,0.764453138666667,0.487914938933333,0.487914938933333,2.647437460360452,0.026986897774764,0.004192223288494,0.070314515854704,0.687232774319604,69.544799999999981,-3.519385005629005,82.026623831850316,74.847042551376603,79.451611755226850,51.788721305720685,0.017677669529664,0.023848480035424,0.047658787227541,0.006082762530298,0.000000000000000,13.389872732423560,2.522131012251751,11.585977216091567,13.551716358055110,2.206057264458709,0.015803244328340,0.014202563293439,0.116465826528096,0.091891799215237,0.002010591426782,0.002007959472863,0.036720312435772,0.028724103441898,0.002659002129321,0.016781628054938,0.041287150048365,0.050081193469775,0.016781628054938,0.041287150048365,0.050081193469775,0.016781628054938,0.041287150048365,0.050081193469775,0.028673424935009,0.028673424935009,0.028673424935009,0.001877505294694,0.002205202931173,0.001907251690764,0.009443673386717,0.002277215535260,-0.358296408582095,429.544800000000009,356.480614994371024,82.026623831850316,74.847042551376603,-280.548388244773207,51.788721305720692,193.386418011001723,109.813053218181722,100.372379469061002,118.683977271980098,85.408604169489763
20.000000000000000,18.597714552238809,0.065333333333333,41300.000000000000000,23.536667666666670,23.166666666666668,345.428953806590869,4181.927280729662925,4.723600000000000,,,,41277.777777777781012,0.421933596075053,0.386510581474001,0.624927524408766,0.508400919618896,0.033842987961498,0.033822505540180,0.360234702815106,0.309578002211026,4.699739813333333,0.691979178666667,0.218359382400000,0.936100297333333,0.615479619466667,0.691979178666667,0.691979178666667,0.218359382400000,0.218359382400000,0.946690977371457,0.946685709220680,0.619009846146041,0.619008090095782,2.655644428002027,0.049187839492539,0.004485900342099,0.106379420588170,0.703924397106209,80.243999999999971,3.300155095129128,98.627443216061678,76.832111117681336,80.291357448623387,63.869866288313290,,,,0.002309401076759,4.369518400682512,20.812101691112321,9.341599505559229,16.623520496102792,11.585977216091631,9.044554578399500,0.089376348050419,0.068996130685419,0.280957159216696,0.187406217024550,0.005676712147527,0.005666056402773,0.115684834531456,0.081250286095224,0.005611129716745,0.091410219871666,0.084382560814976,0.065226094966853,0.091410219871666,0.084382560814976,0.082713066777358,0.091410219871666,0.084382560814976,0.082704275927407,0.016631055496783,0.022736519442740,0.022733481173473,0.006166487081738,0.009849054109700,0.003953125066968,0.014936408464750,0.003504216457063,-0.278422341417912,440.244000000000028,363.300155095129128,98.627443216061678,76.832111117681336,-279.708642551376670,63.869866288313290,225.027650462553993,81.507835092887490,92.406302412165701,170.452219433874802,235.039278011464404
21.000000000000000,18.677588619402982,0.153666666666667,41300.000000000000000,23.543333666666665,23.250000000000000,345.431335882169321,4181.977431987521413,4.753000000000000,1.120000000000000,0.296250000000000,1.071600000000000,41277.777777777781012,1.204422771900791,0.764350071197524,1.274375961146026,0.739184231104478,0.161010179650327,0.158946667756178,0.879936304232381,0.554160323352726,4.727083480000000,1.144507825333333,0.301742179333333,1.070638033333333,0.838962679333333,2.523308588398062,2.019266207982161,0.301742179333333,0.301742179333333,1.242897554309753,1.240693313856484,1.355982774013716,1.187233900390659,2.688295759078660,0.105338524581366,0.008502116992750,0.132586417829822,0.733680704620649,98.096343237299777,24.081607898722691,-168.407171549304906,132.400310608024711,82.411602218439384,74.942665079690244,0.056568542494924,0.030052038200428,0.069579307268756,0.077783888648828,9.106930177228374,6.563156372791420,60.477963848295566,48.286101943749387,59.620600377099720,24.631863733105568,0.195806262948256,0.053125393371066,0.616988606482936,0.176161814026897,0.010329810449188,0.009933625283190,0.137674995316311,0.040083569006673,0.016040845346452,0.049214442130406,0.103549876994227,0.038093270412145,0.259463470100988,0.103549876994227,0.040248480457568,0.105998516138303,0.103549876994227,0.040291079150095,0.034030962781125,0.116246481237368,0.060215866884192,0.018414505002314,0.015829528366106,0.006709858806891,0.003754029541176,0.003715002728971,-0.198548274253738,458.096343237299777,384.081607898722723,191.592828450695094,132.400310608024711,-277.588397781560616,74.942665079690244,240.450834959287050,72.414692047368590,128.724823268742512,184.067335048847326,481.878797951097113
22.000000000000000,18.717467350746272,0.292333333333333,41300.000000000000000,23.556665666666664,23.250000000000000,345.438573636945875,4182.056240360057927,4.782400000000000,1.238750000000000,0.346250000000000,1.214400000000000,41277.777777777781012,1.936849234599691,0.881222506777187,5.351698275737192,0.940904951406448,0.241133476036675,0.234381587301784,2.509893662124520,0.685503015161806,4.762239480000001,1.215364581333333,0.356619792000000,1.219335972000000,0.930440115111111,3.549375701489375,2.284295728328629,0.356619792000000,0.356619792000000,1.513964748650421,1.505684146589292,1.806653414046598,1.382199888972640,2.732949897158861,0.112283051470202,0.010650460577592,0.165989533506295,0.755468235678237,106.991999999999962,21.957536009240783,153.928317047692758,164.986154124981340,172.647462299401468,106.104448257558360,0.058336309447890,0.033587572106361,0.010182337649086,0.024583192089990,4.369518400682429,60.980443158417572,10.031877838997069,14.608109011333072,5.784132198972646,17.461512248499659,0.433470799649271,0.042220976251875,4.335684637573741,0.076385162563020,0.012620681284024,0.011621386540491,1.311462593234360,0.011608838123875,0.011085229944535,0.078298848976671,0.076243229237240,0.078681276804932,0.337726634973392,0.076243229237240,0.111392290948727,0.098967942668910,0.076243229237240,0.109768149656487,0.051431780152851,0.163276558900136,0.069009692691443,0.014660736963324,0.010255193564114,0.003633474913050,0.019145841582983,0.009408262165508,-0.158669542910449,466.992000000000019,381.957536009240812,153.928317047692701,164.986154124981340,-187.352537700598560,106.104448257558360,260.449883284926727,73.117630516779172,174.344149789356152,193.501331243546701,550.706678996599294
23.000000000000000,18.757316930970148,0.503333333333333,41300.000000000000000,23.570000000000004,23.083333333333329,345.453032600364168,4182.240104120632168,4.831400000000000,1.218333333333333,0.530833333333333,1.441200000000000,41277.777777777781012,3.621596594260266,0.963001032748235,1.961279277249236,0.857616910434668,0.221885973293851,0.216394092941098,1.934920614934451,0.679004012041334,4.804557200000001,1.181307286666667,0.533710932000000,1.397233064000000,1.037417094222223,5.455793671794659,2.318845312766592,0.533710932000000,0.533710932000000,1.706751913194968,1.699113846689781,2.565418838996543,1.517223363818791,2.780081250595724,0.103228345767863,0.022487894299446,0.202563526666724,0.777090254332439,134.789684019373226,24.530470721466120,70.992000000000075,-150.810499355934894,-169.957337700598515,76.254114039501133,0.061457980224974,0.084273859133977,0.018667619023325,0.044185216230469,4.432382615993823,22.932309427652740,6.560209519074968,33.806925229133903,5.784132198972708,5.409237230216363,0.447936073768580,0.008052235640416,0.851488182899122,0.107262625753961,0.033835299786641,0.031525339267400,0.291977965578103,0.034761760639155,0.015577601129262,0.017570723430660,0.040624497749396,0.023213921295976,0.470308922066134,0.040624497749396,0.021147156791783,0.029166314534024,0.040624497749396,0.018355182901984,0.024246743102551,0.157002446519235,0.025282174168317,0.015183009885925,0.001189078985639,0.005822809384216,0.006334428457940,0.003074517399514,-0.118819962686572,494.789684019373226,384.530470721466088,70.992000000000033,209.189500644065106,-169.957337700598544,76.254114039501133,234.504558648772246,93.399003625676400,590.539504319428488,156.656368427486086,751.020743854827742
24.000000000000000,18.772154850746269,0.584666666666667,41300.000000000000000,23.579999999999998,23.250000000000000,345.453877021654023,4182.272312724740004,4.875500000000001,1.206250000000000,0.335000000000000,1.465200000000000,41277.777777777781012,3.895025070033161,0.966842378932360,1.429022083175183,0.808534392987336,0.282199946767517,0.271367734589616,1.868749033325287,0.682248168836438,4.838801893333334,1.192479156000000,0.387867180000000,1.460904941333334,1.013750425777778,5.818667736058941,2.345078773313082,0.387867180000000,0.387867180000000,1.872873810982077,1.857083583544967,2.693136242347006,1.530009845619350,2.822159518470055,0.103580739623346,0.011902695082306,0.223883411966748,0.790381591285614,144.951677932722077,-13.216889800021164,94.464371210015713,-106.755564779700421,-160.142571232055786,90.860419319731236,0.033587572106361,0.017677669529664,0.011879393923934,0.008504900548115,7.229749067217491,20.181208071463413,79.923175442265929,71.608428926614039,5.049494612777433,80.837608908449283,0.645598436466046,0.011497616381831,0.354383110349228,0.065429479801219,0.031148677956410,0.027817313022791,0.240024925134929,0.030608160337509,0.010315500197690,0.046204171348977,0.057347204362543,0.025889510021980,0.579768554496324,0.057347204362543,0.038729305134847,0.077514445549205,0.057347204362543,0.035656256414895,0.041986708642167,0.169797461395421,0.052413566549505,0.010205112992970,0.004093977367166,0.003684302490486,0.003392851983538,0.004538922867595,-0.103982042910452,504.951677932722077,346.783110199978807,94.464371210015656,253.244435220299550,-160.142571232055872,90.860419319731236,205.461946921448515,83.061804204096916,535.444052087636919,147.666460335361080,853.558752655617354
25.000000000000000,18.787021921641792,0.672000000000000,41300.000000000000000,23.586666666666662,23.000000000000000,345.459766570604415,4182.321629184071753,4.903266666666667,1.296250000000000,0.560000000000000,1.438800000000000,41277.777777777781012,2.743750172683978,0.937938466405368,1.002751567628159,0.700257186722090,0.248247955025203,0.240297906044027,1.331583231779113,0.626164519723828,4.875911560000000,1.280635444000000,0.599963542666667,1.476920545333334,1.119173177333333,4.785105705836710,2.481400016884003,0.599963542666667,0.599963542666667,1.841057239843508,1.829562713225207,2.408708829448961,1.636975424258625,2.866922578286152,0.112797284597475,0.028066947886430,0.224253109330065,0.808009980025031,146.221823831850315,26.383409452648038,56.677835218107163,118.261368824280964,-168.535486483021884,83.168626882792921,0.058336309447890,0.148492424049175,0.001697056274848,0.028000000000000,2.522131012251751,24.224522736427843,84.131969163254865,79.905365860067334,86.106888789638049,43.071762312889057,0.344056378381443,0.014698551392482,0.213310673326120,0.073388633940105,0.054409388837892,0.049520876408686,0.132548208835660,0.023972914287877,0.012623411591293,0.040504114748860,0.052371818920118,0.093587720316128,0.292207768482664,0.052371818920118,0.080679021464223,0.059836383900638,0.052371818920118,0.081759715982592,0.039642562524907,0.094938871493767,0.028962311873069,0.014385872746681,0.005172912624597,0.001320828766033,0.025592759472494,0.006889802524996,-0.089114972014929,506.221823831850315,386.383409452647982,56.677835218107113,118.261368824280964,-168.535486483021941,83.168626882792921,229.917909350995586,70.638119002309395,328.381626194761338,188.736940669963587,943.359248911149621
26.000000000000000,18.801888992537311,0.843000000000000,41300.000000000000000,23.600000000000005,23.250000000000000,345.465791690865899,4182.394572528643039,4.929399999999999,1.343750000000000,0.483750000000000,1.569600000000000,41277.777777777781012,3.433201054393672,0.959823646461572,0.622321652244547,0.497080059408279,0.218548004779951,0.213289705948364,1.424690237139390,0.556731137272738,4.896874986666667,1.227382838666666,0.469388009333333,1.507877616000000,1.068216154666667,5.438470065984919,2.405390085128639,0.469388009333333,0.469388009333333,1.839027832398012,1.830988418509243,2.582295302572088,1.568588837657072,2.896346787548435,0.105755675140486,0.021922908705562,0.226005240395126,0.812507652947402,161.552322067277942,-5.399364802757134,65.328626703272562,168.961749025859490,-154.856308720478467,66.345670829962216,0.164402326625872,0.054800775541957,0.112005714139949,0.037986839826445,7.229749067217491,11.588216629274941,83.984409507032012,84.407152359165124,81.588390150601569,84.286635504371802,0.212430212578604,0.004906815734432,0.348625738454385,0.195557815459947,0.033443314888845,0.031110402471593,0.143818256601572,0.059753399241791,0.007802885711256,0.020156266516760,0.026371920983959,0.073230848324705,0.178032150734114,0.026371920983959,0.139198000847439,0.033659525226286,0.026371920983959,0.135332895225744,0.024884016513531,0.030388568828517,0.050099248626107,0.008502665578894,0.002312091805924,0.001490293397537,0.020670271536460,0.005310469564331,-0.074247901119410,521.552322067277942,354.600635197242866,65.328626703272519,168.961749025859490,-154.856308720478523,66.345670829962216,285.939817169848538,73.827222157995493,313.112957756572541,248.221485658064012,916.306515296617363
27.000000000000000,18.816726912313431,0.900666666666667,41300.000000000000000,23.606667333333331,23.083333333333329,345.470431972561926,4182.450750273146696,4.955533333333333,1.287500000000000,0.543333333333333,1.564800000000000,41277.777777777781012,3.447201286205182,0.959704156375936,0.555460498440342,0.467272359867274,0.251681623380895,0.243740651362681,1.418114469342140,0.556905722535297,4.926041613333333,1.222609362666667,0.353268234000000,1.563509113333333,1.046462236666667,5.428949444500456,2.395765008818692,0.353268234000000,0.353268234000000,1.958055561398958,1.945542712235521,2.580091079966472,1.564858651684738,2.931077877906592,0.105624115813892,0.012065751499850,0.246512256768307,0.823820000497160,166.927390904431149,-12.502743237299796,84.485882849731524,173.495738940972842,139.825074960057464,85.106294857326020,0.034369317712169,0.156071564781460,0.025056735621385,0.050083264004389,11.362803243911005,9.106930177228415,23.259036603484489,2.244678579718600,77.480370375385277,22.553687593737269,0.338816754326723,0.007826819579504,0.256848816541364,0.183435508204787,0.038782860385354,0.035131171636413,0.067195429299233,0.061557363550342,0.002511304131748,0.037326798608974,0.061380418672830,0.040913338645658,0.258626229824596,0.061380418672830,0.111927161926735,0.063937641648145,0.061380418672830,0.105879556615775,0.006592276200616,0.115512802736581,0.018115947046001,0.005183034886817,0.003906674781535,0.005706609278949,0.013663581417345,0.002809480504995,-0.059409981343290,526.927390904431149,347.497256762700204,84.485882849731482,173.495738940972842,-220.174925039942650,85.106294857326020,325.950222912946629,87.428479802923903,300.829748306749025,268.486706850418159,859.167965414992068
28.000000000000000,18.831564832089551,0.992333333333333,41300.000000000000000,23.610001000000000,23.166666666666668,345.469923902582195,4182.450893316369729,4.988200000000000,1.282500000000000,0.492500000000000,1.514400000000000,41277.777777777781012,2.176066471884576,0.898214160592435,0.800287377995249,0.503541327249848,0.200176137195161,0.195887719926579,1.058843329024995,0.532547735922954,4.944270706666667,1.369197904000000,0.478427077333333,1.495279929333333,1.114301636888889,4.310683114712572,2.596585978241622,0.478427077333333,0.478427077333333,1.796550069822475,1.790009643834573,2.195220087289460,1.621674233136509,2.958481025500452,0.127586047422429,0.025542979793484,0.207343910647434,0.829738490840950,-175.737368512758451,17.833824997169017,-108.292889800021243,-156.441330722238121,139.772249616389843,-118.594817719901954,,,,0.037581023580171,17.059184965840629,2.520435054614310,20.181208071463413,51.288595053403917,32.181751434580534,36.658871394121689,0.650452569762664,0.041812171284435,0.776835898172773,0.364390846455924,0.045885756557489,0.042901417641539,0.163232015675370,0.095867341662679,0.008046753155536,0.087714517527480,0.131301164640823,0.069120644317557,0.580318974902837,0.131301164640823,0.150312765182582,0.111267919072980,0.131301164640823,0.145532403529389,0.038353781798184,0.229524576312893,0.029580234878034,0.007654731549344,0.015044318324001,0.017492660651056,0.034409594674775,0.005098158067172,-0.044572061567170,544.262631487241492,377.833824997169017,251.707110199978700,203.558669277761879,-220.227750383610271,241.405182280098046,354.691939923464815,87.864731099440178,304.132598085633617,264.147182858301676,976.089463179625568
29.000000000000000,18.846402751865671,1.046000000000000,41300.000000000000000,23.613334333333331,23.166666666666668,345.472012862688246,4182.469889378792686,5.002900000000000,1.283750000000000,0.724166666666667,1.500800000000000,41277.777777777781012,2.971604706397382,0.945080943295586,0.302364955549250,0.285496941633216,0.201228992459493,0.197173879086335,1.158399551468708,0.475917254671712,4.963281413333333,1.255312508000000,0.677591128000000,1.487890620000000,1.140264752000000,4.968181980163259,2.441051966192441,0.677591128000000,0.677591128000000,1.787275177655297,1.781243639729163,2.477682761939519,1.633295577973868,2.982700275088815,0.109118458755055,0.049232421541016,0.212057594328067,0.838277187428238,-156.190154202372042,1.777413085945852,121.052091913885079,-159.711611151694626,155.138655941886668,116.624976709833902,0.037123106012294,0.136389454626571,0.052159754600650,0.027404379212089,3.743701744262815,6.677790384773321,84.302255156956576,13.966445574794411,94.499922711509313,86.556342988668177,0.496431590875773,0.018388187144149,0.130904166229209,0.117283954620162,0.023387180752591,0.021982085396680,0.212156015295678,0.050067746693935,0.001702677693673,0.053526330161874,0.053231777526509,0.014709153175310,0.425251040494516,0.053231777526509,0.037273782528549,0.081884065072119,0.053231777526509,0.035481011011321,0.035071401532471,0.137178766065500,0.033858572764859,0.003440799707212,0.006755010687811,0.009978641663623,0.010075408467619,0.005714713213592,-0.029734141791049,563.809845797627872,361.777413085945852,121.052091913885036,200.288388848305374,-204.861344058113445,116.624976709833902,388.336307257621172,100.213418780269421,306.813920644165592,241.023188206448111,1143.555948093799088
30.000000000000000,18.861269822761191,1.131333333333333,41300.000000000000000,23.626666333333333,23.166666666666668,345.479453716074602,4182.559972349571581,5.011066666666666,1.399166666666667,0.618333333333333,1.444800000000000,41277.777777777781012,2.171456899005884,0.906957985960710,0.461448516637912,0.416567065956214,0.174129291544800,0.171472062157400,0.935678235729532,0.498332371358108,4.983202906666667,1.355216130666667,0.789276044000000,1.430371085333333,1.191621086666667,4.293508825295775,2.583989905451519,0.789276044000000,0.789276044000000,1.679740434400166,1.675927258673990,2.254175101231980,1.683064402708503,3.007174986816176,0.125176355687469,0.060355299674905,0.187425916362480,0.845033139635258,-163.313374692447098,12.466053592070580,-72.974684213342101,-177.118083998158227,167.763123751667763,-77.715029657662569,0.040645827994191,0.086397820188552,0.051641843499240,0.005686240703077,6.857721381050820,11.017833960854457,85.469346680224788,11.852225633473076,84.760503304783313,85.895499079588760,0.215029108326802,0.016760929762874,0.092493415972911,0.069236648411255,0.021559161740013,0.020575475645819,0.101401410223398,0.034092128262387,0.004605426699246,0.031396834757303,0.129035139334302,0.042034962550667,0.194621287882821,0.129035139334302,0.069507563351713,0.036995328634284,0.129035139334302,0.068363782530589,0.039364651698281,0.049388834092081,0.037114546857948,0.005784394724430,0.005155682802982,0.019227954474471,0.011386968826037,0.008224039451699,-0.014867070895530,556.686625307552958,372.466053592070580,287.025315786657870,182.881916001841773,-192.236876248332322,282.284970342337431,425.434888446689001,105.004419607132164,292.685325624080178,202.660472395720717,1340.465753975074904
31.000000000000000,18.876136893656721,1.172333333333333,41300.000000000000000,23.633332333333328,23.166666666666668,345.486172119353739,4182.641308951013343,5.040466666666667,1.400833333333334,0.879166666666667,1.455200000000000,41277.777777777781012,2.481355688170357,0.918233528955823,0.337569293984674,0.319503397233254,0.221496263968033,0.215682420606029,1.013473748707688,0.484473115598368,5.009114840000000,1.322106762666667,0.976523444000000,1.447688829333333,1.248773012000000,4.561697681713680,2.533287696399657,1.111334401132442,1.102629539575576,1.766697267501152,1.758419712979156,2.479909783449092,1.798112316318130,3.035836791180918,0.120022584370877,0.092340627947611,0.190031016280780,0.859557754945046,-139.089599999999990,33.885419417635347,113.496626703272526,-175.789873571336869,170.658530459524172,114.921666141996980,0.101314280006983,0.147401096784703,0.107715179988709,0.019502136635080,4.369518400682512,5.046095560057208,83.984409507032026,8.384132811781905,85.276286417636896,84.204849054428067,0.640228932714282,0.043846618397529,0.035889416712149,0.030296484623390,0.053729081125521,0.049784222066028,0.185031209946611,0.011013797013511,0.006903687640327,0.096815265192457,0.087943266027114,0.074485432042993,0.548246756478132,0.316429047527205,0.074772940235233,0.125539037434746,0.301443553527599,0.073870195126322,0.037492319870107,0.080657103302898,0.136754956117273,0.009723829378717,0.016560618629665,0.003186526510160,0.038835410849648,0.007720054846116,0.000000000000000,580.910399999999981,393.885419417635319,113.496626703272483,184.210126428663159,-189.341469540475913,114.921666141996980,442.495791119985370,62.056592082337374,259.301391756652265,100.512838382032896,1668.350632370768608
32.000000000000000,18.890974813432841,1.119666666666667,41300.000000000000000,23.639999000000000,23.166666666666668,345.491556996379188,4182.734107194901298,5.043733333333333,1.411250000000000,0.925000000000000,1.428000000000000,41277.777777777781012,1.915185930833431,0.880833466885344,0.397521899961202,0.365707151292881,0.367666531386278,0.335299968912796,0.893458120726970,0.527280195697007,5.018880480000000,1.400445305333333,0.898895837333333,1.382389320000000,1.227243487555556,4.064275468338725,2.632346137723708,1.061188272938266,1.047675784998764,1.892054377405916,1.847001371908518,2.339172706227636,1.842341098210330,3.046970922868851,0.133411508086260,0.086439365508223,0.149826083639238,0.854161970025643,-140.893143237299796,10.651842551376603,-48.947256588522123,-156.941943237299768,-25.442373416408969,-60.976506101523100,0.033587572106361,0.053033008588991,,0.040501028793517,9.106930177228335,11.585977216091631,86.607922119162168,9.106930177228415,86.728388716907460,85.727412184546580,0.384885395298307,0.035231889147174,0.117273732730875,0.096393223268216,0.189888434223641,0.148095009552224,0.099429882744881,0.069350225114625,0.002658959037218,0.071538724270254,0.189362243189644,0.011114120672051,0.317669729031248,0.470324640209407,0.278905218510818,0.087619946854187,0.446925132817895,0.220500478409558,0.077356296916500,0.040983334171018,0.157069717992533,0.008459433444485,0.012884674401405,0.030643769154574,0.010691116839073,0.012756098864175,0.014837919776120,579.106856762700204,370.651842551376603,-48.947256588522180,203.058056762700232,-25.442373416409072,-60.976506101523100,401.633415224459895,32.193445259861619,282.500499476690493,-261.805875143205412,2163.357778992700787
33.000000000000000,18.905841884328360,1.068333333333333,41300.000000000000000,23.639999000000000,23.250000000000000,345.492552064346626,4182.691428304085093,5.061700000000000,1.411250000000000,1.063750000000000,1.384800000000000,41277.777777777781012,1.626540480254572,0.842520462488482,0.616910207016867,0.517277873486289,0.422765785768439,0.381366895875960,0.888738824346626,0.580388410616910,5.031380306666667,1.458200518666667,1.033093741333333,1.217350308000000,1.236214856000000,3.804247424036166,2.683447468405953,1.413934928682994,1.370510755831464,1.725300390596601,1.676271697695603,2.314494247771921,1.910076640644340,3.067190840115007,0.146544274021117,0.090194312455437,0.137366003730323,0.860323857580471,-170.468580484629911,32.050242551376613,106.712446286855823,162.103678183367265,136.922640727612986,103.616439224638967,0.090156114601285,0.005303300858899,0.020364675298172,0.043615746392024,15.365567326202996,11.585977216091599,74.419308529603200,18.301135496931654,75.535584142343367,52.607757543021208,0.400601199765357,0.051564521304811,0.169840430594047,0.100062675960776,0.172643827422107,0.140827574428270,0.079076928341833,0.046423956102703,0.013225342551894,0.096512848511488,0.124501043478998,0.087564637174701,0.308490773444945,0.445113120997836,0.164686425042898,0.105529298617685,0.408543147815215,0.137198104040109,0.021260157418563,0.156960941078259,0.097279833479563,0.016488914588574,0.020604472303384,0.027211117194404,0.008865709558362,0.009672079402125,0.029704990671640,549.531419515370089,392.050242551376641,106.712446286855766,162.103678183367236,136.922640727612901,103.616439224638967,262.232511557849648,199.331118485106373,820.173454306440362,-588.828616057401632,2306.496141199030262
34.000000000000000,18.920708955223880,1.013666666666667,41300.000000000000000,23.646666333333329,23.333333333333329,345.492468910749437,4182.741611543863655,5.061700000000000,1.485833333333333,0.938333333333333,1.328000000000000,41277.777777777781012,1.489412372008276,0.825818765661178,0.343313277353724,0.322860177087666,0.376415593032077,0.346210668575660,0.736380414131359,0.498296537108168,5.041536386666666,1.487382828000000,1.186690112000000,1.254101564000000,1.309391501333334,3.693501561455660,2.714144859662054,1.592997377346959,1.568874255514816,1.731312719423928,1.692601137802015,2.339270552742182,1.991873417659628,3.081273408810290,0.152150230820162,0.123354758472888,0.147597314992007,0.876093928273837,-160.917691476260643,44.600343237299803,169.412075422856446,157.452678015711058,153.435421232413773,127.491044727020380,0.053986881122485,0.122380894478400,0.059485796624068,0.027501515109778,15.289682979380371,9.106930177228374,84.678098008547451,5.456523199583818,85.637296507336231,78.407650805131823,0.238229860184865,0.039980458762736,0.085623951362979,0.073957702485117,0.152154820666619,0.126327062401986,0.052801085461590,0.018301731964169,0.003544431978262,0.058052970886345,0.023062147760663,0.052608479803567,0.205776313688934,0.078738726494847,0.258314516105257,0.047205157249209,0.065423538692611,0.225237387182175,0.039090237362864,0.011927266889057,0.071819835259151,0.004892332070711,0.013468619979635,0.028871938054329,0.016851236471573,0.015249342747349,0.044572061567159,559.082308523739357,404.600343237299796,169.412075422856418,157.452678015711001,153.435421232413660,127.491044727020395,132.776334442482039,485.145552801033773,1374.624519268246331,-632.693177541676050,2719.613688298270063
35.000000000000000,18.935576026119403,0.802666666666667,41300.000000000000000,23.649999999999995,23.166666666666668,345.493468525098990,4182.763131635324498,5.066600000000000,1.340000000000000,1.127500000000000,1.418400000000000,41277.777777777781012,1.762788278317037,0.869104609468617,0.459974643925531,0.416021125296073,0.475529847837802,0.422419228200711,0.899430923360123,0.569181654321801,5.042968640000001,1.404473953333334,1.198708314666667,1.100292970666667,1.234491746222222,3.878959477082260,2.624954081243149,1.748192305586689,1.695936818182143,1.619731310693294,1.562489938028286,2.415627697787414,1.961126945817860,3.082674416422641,0.133775995034817,0.117328388835021,0.118887192914231,0.863166498301677,-164.592980172776208,51.692456762700203,-151.151651827115387,144.439200000000028,-16.803062823348881,141.104043095651946,,,,0.063571482075954,11.627614325449674,9.106930177228374,82.860644395608816,17.575051209483291,84.485415752661424,77.578320873269035,0.115350215160118,0.013917092934154,0.081279300579098,0.062389619543619,0.157858449943668,0.114684953909501,0.037067124564508,0.051261757340238,0.003382972356257,0.018194245086698,0.038636507783543,0.054055001628664,0.116274944571658,0.053996516622025,0.131583731867376,0.018038504855777,0.035034747126322,0.097205968506710,0.022381368679844,0.040576737312192,0.047879648990903,0.003455975481344,0.003600321938176,0.005159225624960,0.027454602640816,0.006974418660629,0.059439132462682,555.407019827223735,411.692456762700203,208.848348172884556,144.439200000000000,-16.803062823348981,141.104043095651946,164.451570263019676,604.323298915564010,1161.955086305503755,-426.258852842320266,2905.256004322215176
36.000000000000000,18.950413945895519,0.673666666666667,41300.000000000000000,23.649999999999995,23.250000000000000,345.498278252634009,4182.818761234349040,5.071500000000000,1.403750000000000,1.080000000000000,1.219200000000000,41277.777777777781012,1.565238798885326,0.837665431794478,0.399428081190265,0.369968617551792,0.119790890784091,0.118449972518716,0.694819256953227,0.442028007288329,5.041145746666666,1.463380221333334,1.218309900000000,1.042187512000000,1.241292544444444,3.741941623015990,2.687098499355509,1.702751527626769,1.667287594739436,1.144922574800188,1.143506614519504,2.196538575147649,1.832630902871483,3.083110901765892,0.146546107270107,0.137420869451797,0.124943515986743,0.873005348618635,-168.578312795825553,54.027748513211606,23.013956589829998,137.312186914054109,148.835487784475845,95.119739316159965,0.054800775541957,0.000000000000000,0.105217489040558,0.080649447197940,14.578413495721311,8.780311127679703,86.191554714470840,6.677790384773377,79.554927163493616,59.544885023384111,0.254736792035279,0.044759835912710,0.059319539175795,0.047887268439432,0.062577186680079,0.060775143014423,0.078710028073961,0.013977444772637,0.002957684642915,0.070535181323102,0.056344810342342,0.157968694372908,0.202124349010673,0.017783678836033,0.264703483448129,0.062310349073135,0.024268042104697,0.262835728032371,0.048609042373731,0.156978859015814,0.075265994502142,0.003121918384021,0.016957261765550,0.007311426529356,0.030935743292000,0.002100944863138,0.074277052238799,551.421687204174532,414.027748513211577,383.013956589830002,137.312186914054053,148.835487784475731,95.119739316159965,222.074743094410252,592.511493031584905,927.980440454943164,-134.471170364909085,2521.433874706807728
37.000000000000000,18.965310167910449,0.627666666666667,41300.000000000000000,23.649999999999995,23.166666666666668,345.499109424597634,4182.797336712443212,5.071500000000000,1.407500000000000,1.270000000000000,0.856800000000000,41277.777777777781012,1.646708211713887,0.838564676986570,0.418556860568980,0.382487241923473,0.246345514221039,0.236917376786183,0.770536862167969,0.485989765232075,5.041666626666666,1.441747406666667,1.232156238666667,0.925260440000000,1.199721361777778,3.768878056161526,2.644953139005740,1.742406603016114,1.699200028301946,0.975367590478592,0.974828321988929,2.162217416552078,1.772993829765538,3.076699470670855,0.144706835495038,0.144301404393073,0.092639520992503,0.864586807887867,175.282531388105554,54.018044663850674,-112.728595968886566,116.960451185204704,-158.199597665058405,-166.648068269853894,,,,0.054307764945110,5.978784910700925,9.402772064632687,23.891228246356093,3.265799189582032,21.251445277509088,26.227895986541725,0.540388218057097,0.066515343230662,0.113547952008423,0.086476666541485,0.103367290537571,0.093858982253272,0.203534931765587,0.057484420368837,0.009915570109789,0.130655741470359,0.094088902392672,0.096153805252794,0.393821013263788,0.086996603713617,0.174540046461392,0.149176218915987,0.076649722967047,0.173653893618955,0.077119875699113,0.106809723032310,0.103683241331572,0.009958437286750,0.025684616844660,0.038139088040031,0.019489177318648,0.013494573267878,0.089173274253728,535.282531388105554,414.018044663850674,247.271404031113406,116.960451185204633,201.800402334941481,193.351931730146106,196.985512192950409,675.694649651155487,859.932112919963402,-315.086965177963066,2358.530260348324191
38.000000000000000,18.980177238805968,0.539000000000000,41300.000000000000000,23.653333333333329,23.166666666666668,345.496654117683363,4182.768209657183434,5.050266666666666,1.702500000000000,1.283333333333333,1.039200000000000,41277.777777777781012,1.065186721956963,0.726387055845594,0.276830085320888,0.266730637703835,0.162332688544501,0.160077407817545,0.501449831940784,0.384398367122325,5.027734519999999,1.653979102666667,1.315979162666667,1.075358062666667,1.348438776000000,3.409083495649725,2.853144988619388,1.680491302462780,1.667176772940191,1.189756640930516,1.188286514574721,2.093110479681007,1.902869425378100,3.062161598357604,0.200313991088415,0.169320816874986,0.119200660936515,0.887749266814380,-174.020858725820830,53.495999999999981,-107.282264600948324,128.406047500889827,-28.628356850650789,-153.272721594417675,0.150810311318557,0.015275252316519,0.064443463594068,0.036055512754640,2.964718533821728,4.369518400682429,19.069640587678464,7.573733185108996,57.405491583355150,28.738648960553228,0.127231690682644,0.042907281016442,0.016843629062078,0.015085124864710,0.032751334349555,0.031616860517506,0.030459916702214,0.004861637085935,0.000676573689113,0.079346151710553,0.056640589399518,0.088625214399197,0.054560245673734,0.082813649421655,0.174604526337956,0.064559296285673,0.080870255505467,0.173487347726195,0.042376112074473,0.060265026699166,0.079814286878795,0.001258903720889,0.026892911663301,0.018269598395187,0.016734309251730,0.010168765165135,0.104040345149247,545.979141274179142,413.495999999999981,252.717735399051605,128.406047500889770,331.371643149349097,206.727278405582354,228.712723333210306,744.513958557765363,716.415910441518463,-520.201243861343755,2105.337416756210587
39.000000000000000,18.995073460820898,0.476333333333333,41300.000000000000000,23.656666666666663,23.000000000000000,345.502012053282385,4182.833075705598276,5.047000000000000,1.551250000000000,1.351250000000000,1.171200000000000,41277.777777777781012,1.104470309720787,0.738808323139723,0.369216054663404,0.345633914577302,0.231009761386849,0.223239190529421,0.568232041923680,0.435893809415482,5.020052386666666,1.626624994666667,1.299830725333333,1.170475297333333,1.365643672444444,3.416878296240084,2.826506298517143,1.779545881328876,1.748926201785026,1.448667316429952,1.439039850482281,2.215030497999638,2.004824116928149,3.050664944004366,0.191392082450760,0.155949418928716,0.127949653724383,0.881489024777056,-169.902758867144286,65.983019417635319,-84.658135958911586,119.441860715844044,-133.853940977385463,-161.592042176710237,0.076013978977554,0.037123106012294,0.108611601590254,0.025501633934580,9.833817050936410,5.046095560057135,25.218937301560665,15.409284207026488,30.398158645420420,23.859888271723321,0.129586957295836,0.038495841714176,0.052442161087132,0.043909689619222,0.097890766213351,0.091397546255471,0.025692100262101,0.034877946288750,0.004355606346278,0.073566798103753,0.012984243781690,0.120833429346689,0.057112908108048,0.062528483538198,0.259198368896635,0.065817151806060,0.051902316109421,0.250697987629775,0.056551929980708,0.086470376023053,0.114068293675151,0.004186600748641,0.023145438936978,0.009550239939236,0.007527197416708,0.006322791970490,0.118936567164177,550.097241132855743,425.983019417635376,275.341864041088343,119.441860715844001,226.146059022614395,198.407957823289706,283.376758591537509,678.002954577068522,532.063094183999056,-442.762831892340728,1749.833587130206070
40.000000000000000,19.009969682835820,0.503000000000000,41300.000000000000000,23.656666666666663,23.083333333333329,345.499645401910982,4182.804423751949798,5.037200000000000,1.522500000000000,1.373750000000000,1.345200000000000,41277.777777777781012,1.094189749812179,0.738058090958774,0.352315332138908,0.331745136914137,0.156796118498414,0.154865498465886,0.534433733483167,0.408222908779599,5.019010733333332,1.619041676000000,1.341776052000000,1.333040356000000,1.431286028000000,3.390228952153929,2.813879288711807,1.814160983324222,1.786613669750774,1.541879666598880,1.539312862630665,2.248756534025677,2.046601940364415,3.046991778680424,0.188272113414716,0.151175187652692,0.163432971415126,0.887468012790740,-148.527738743945832,78.466586914054119,-85.750621018002121,128.163656762700271,-132.966977883098963,-136.242510875915031,0.137885822331377,0.015909902576697,0.093338095116624,0.006000000000000,4.718133400419480,6.677790384773432,15.217923463117817,9.106930177228335,92.526510402214839,12.948417939764422,0.026225372400120,0.008121232197053,0.045948579237648,0.038858691245818,0.015960567819878,0.015365283627158,0.013687834031401,0.014410414270683,0.003133129737839,0.021734441948109,0.011275408799874,0.021626069996865,0.017182386572602,0.046708896946146,0.016219005264709,0.025940424827274,0.037432067464144,0.016151089208590,0.012558665936107,0.018615838498627,0.023169028046160,0.003222326907119,0.006585204294752,0.014157639830223,0.007489460553661,0.003697850116371,0.133832789179099,571.472261256054139,438.466586914054119,274.249378981997836,128.163656762700214,227.033022116900867,223.757489124084969,337.770627734105801,713.352233243807859,956.553079532897755,-349.287409717479477,1202.081255836696982
41.000000000000000,19.024865904850746,0.503666666666667,41300.000000000000000,23.660000000000000,23.083333333333329,345.502492944474625,4182.838897632864246,5.047000000000001,1.586250000000000,1.343750000000000,1.376400000000000,41277.777777777781012,1.289576140924590,0.785727194378268,0.375574503577709,0.344304901106517,0.231877842217765,0.225814077696335,0.632342828906688,0.451948724393707,5.020833693333334,1.547101570666666,1.318924493333333,1.328678385333333,1.398234816444444,3.531489121185640,2.760019032892823,1.808251304410548,1.767903298679339,1.636484514646803,1.628450019308844,2.325408313414330,2.052124116960336,3.051169209119372,0.167353028738867,0.143423043374849,0.147695835880690,0.877410279278445,-142.672346407929410,87.397143237299758,-82.078666100506638,125.349338940972885,-137.359264939887737,-134.257775047403470,0.167937860531805,0.012374368670765,0.015273506473629,0.026839026311201,11.017833960854457,9.106930177228415,8.858258479049491,2.244678579718600,114.900446813061677,7.132000835011818,0.195744165189922,0.048771187238881,0.167142923567891,0.138886725354216,0.018733271237668,0.017368422048325,0.070046926966461,0.047531766683298,0.005201754262452,0.082716610100181,0.063142907290849,0.074619884660483,0.124138964932996,0.156353000533523,0.088369488713627,0.070434227090825,0.119094710914734,0.088005354255134,0.009502636664221,0.088588306358161,0.058012082330520,0.005540541822856,0.023998920858340,0.024738874937912,0.013246804857915,0.005620155432638,0.148729011194025,577.327653592070646,447.397143237299758,277.921333899493277,125.349338940972800,222.640735060112121,225.742224952596530,448.997948272801295,753.526948666725730,1174.905629696531832,-240.796500574816037,485.510131038272505
42.000000000000000,19.039762126865671,0.597666666666667,41300.000000000000000,23.653333333333329,23.000000000000000,345.501537983002947,4182.807173910205165,5.066600000000000,1.317500000000000,1.338750000000000,1.420000000000000,41277.777777777781012,1.944555351300320,0.886150249226421,0.466154769809537,0.420850796892033,0.383384985583251,0.354014584658044,0.931365035564370,0.553671876925500,5.030208440000000,1.341166680000000,1.369367189333334,1.415364558666667,1.375299476000000,3.937469193197817,2.528360216056594,2.008182423548988,1.946007156825236,1.951902401818179,1.911308675024315,2.632518006188329,2.128558682635381,3.063270140869348,0.124022054265464,0.135102803771214,0.164623303715409,0.871754575655359,-123.040800000000004,121.804228957582893,-67.153562417505924,115.209353203456999,6.642611211132902,-127.056921195363657,,0.015909902576697,0.041314404267761,0.045357836515131,4.369518400682512,14.731852748580575,19.052317581951488,13.268363535077654,83.470994196592173,6.822897201668551,0.273589667983677,0.028873015222818,0.076194884655489,0.055740640729258,0.122784068692940,0.103177434044551,0.094435047967961,0.042146753737199,0.005966762323270,0.080883818894270,0.016198167771972,0.075374313956866,0.240450508606233,0.120390857277015,0.078077566601538,0.121825195907533,0.091843895289850,0.052754781675709,0.034537276323199,0.058988157695239,0.031421960844011,0.008622937612763,0.011567976715067,0.004856585550226,0.040073548866182,0.011678622256261,0.163625233208951,596.959200000000010,481.804228957582893,292.846437582493991,115.209353203456942,366.642611211132817,232.943078804636372,565.212219187098526,804.420794156174452,1387.756905004856890,-250.267061891583609,-48.596115437178014
43.000000000000000,19.054658348880601,0.699333333333333,41300.000000000000000,23.656666666666663,23.166666666666668,345.503062230260696,4182.845789712599071,5.086200000000000,1.433750000000000,1.356250000000000,1.435200000000000,41277.777777777781012,1.861176641852088,0.879590123095259,0.624672542949097,0.523122770076407,0.259420609880330,0.250737962569362,0.915089931560505,0.551150285247009,5.046354013333333,1.361276062666667,1.316927078666667,1.410026054666667,1.362743065333333,3.889885342139732,2.558130827910631,2.134252292982961,2.002752657762729,1.771497830926053,1.759654718590493,2.598545155349582,2.106846068087951,3.085799509467520,0.126548396448667,0.127958564023688,0.178376431352606,0.879670725323120,-112.341599999999957,130.702060983330057,-48.168000000000006,116.400246796543058,-24.204348172884664,-111.375131986181501,0.019445436482630,0.001767766952966,0.013576450198782,0.021385353243127,13.147048571072515,4.301855388393133,6.560209519074968,13.268363535077627,82.860644395608830,14.955437052941754,0.174739398227667,0.017905196546512,0.157729581998054,0.092417428334104,0.041127245991804,0.037350509696112,0.059198495004971,0.039795508666680,0.005317875956783,0.042766649795374,0.051599773824034,0.158127672440468,0.113333984702931,0.122945516462732,0.141528254815949,0.056261609166968,0.047672710440369,0.145454962648646,0.062025422239353,0.043300578048240,0.029896647578072,0.007360737458449,0.007322112911846,0.009800051620220,0.044200339405404,0.008634051750095,0.178521455223880,607.658400000000029,490.702060983330000,311.831999999999937,116.400246796543016,335.795651827115194,248.624868013818485,658.570932016507868,893.205673744056185,1540.446623086412728,-249.665542533015014,-456.050926327010473
44.000000000000000,19.069583722014929,0.756333333333333,41300.000000000000000,23.649999999999995,23.166666666666668,345.498520839308640,4182.790809192597408,,,1.320000000000000,1.413600000000000,41277.777777777781012,1.336237888255971,0.741147782418539,0.602231536913804,0.506002103274091,0.282587140113147,0.271470701761661,0.740352188427641,0.506206862484764,5.054947906666666,1.599643320000000,1.348411477333333,1.453515617333334,1.467190138222222,3.563294960425720,2.752923676393429,2.155321906490188,2.027687559391963,1.863357615615779,1.847290708015405,2.527324827510562,2.209300647933599,3.096047035333024,0.201917088517886,0.124306559503455,0.171994242215608,0.898566231392493,-96.292800000000000,155.138399999999990,-29.480113048608811,112.946603552566316,-167.982802568641858,-97.163798262125596,,,0.003394112549695,0.018147543451755,17.575051209483270,0.000000000000000,16.573589348468275,15.101430958912392,17.433727048353557,17.129781150204870,0.817254292386990,0.151598780564771,0.191672826719840,0.112578367220893,0.045026075369840,0.040316266063762,0.234726993167509,0.034211727358233,0.005187157305551,0.319534710796490,0.040278772011366,0.033561378462709,0.413015770431303,0.189619984182012,0.033309917007154,0.341071588799729,0.088633532957545,0.027686957490275,0.089638493735824,0.114903775812219,0.132980591964922,0.006123565834403,0.080378845851195,0.011762727572480,0.016865619528078,0.015946698437098,0.193446828358208,623.707199999999943,515.138400000000047,330.519886951391186,112.946603552566273,192.017197431358085,262.836201737874376,674.877858691463189,821.961994522962414,817.268458436692526,-159.832216248002169,-590.623364858793138
45.000000000000000,19.084479944029852,0.722666666666667,41300.000000000000000,23.656666666666663,23.000000000000000,345.499498314169898,4182.802703598971675,5.091100000000000,1.808750000000000,1.327500000000000,1.429200000000000,41277.777777777781012,1.232702340356517,0.742440049491744,0.745375865802640,0.579183613434778,0.232427253326423,0.225955692596892,0.736835153161860,0.515859785174471,5.062760666666667,1.616570277333334,1.320651013333333,1.386881502666666,1.441367597777778,3.527003565187796,2.795718643984324,2.299093553717148,2.082730570802289,1.709878409486976,1.700859994205199,2.511991842797306,2.193103069663937,3.108942270259956,0.199255231667258,0.123519536696357,0.164251948640513,0.898992246816021,-94.436301729643645,153.814418166746407,-46.940753432148483,110.538056762700194,-139.919908989538982,-100.087920654729899,0.051265241636025,0.070710678118655,0.110308657865101,0.013316656236959,12.647450466113137,12.289566413606336,24.851878308906560,9.106930177228415,88.994406987891821,20.918024912123894,0.541634181281420,0.133576562701522,0.281620675465912,0.132826911195445,0.046987178016736,0.043746651086399,0.160650501898593,0.053357873988116,0.003034123531126,0.237315751300792,0.032016254433234,0.025976810815234,0.348987719543353,0.312393439330177,0.092072707194983,0.196241979723768,0.123270118153125,0.087622734015931,0.080591423154308,0.098155306665936,0.109424155137672,0.005153277205290,0.076184914524932,0.012325950082297,0.010516650907578,0.018578177906250,0.208343050373131,625.563698270356440,513.814418166746464,313.059246567851460,110.538056762700165,220.080091010460933,259.912079345270115,604.453693981446122,651.932983300557680,545.375521164611200,-38.618238079725415,-433.697527600166723
46.000000000000000,19.099376166044777,0.727666666666667,41300.000000000000000,23.656666666666663,23.083333333333329,345.494699176234633,4182.814502997290219,5.105800000000000,1.618750000000000,1.330000000000000,1.431600000000000,41277.777777777781012,1.380441007441285,0.754856444180726,0.833401383661230,0.635624131317268,0.285636744904239,0.273515082681740,0.833159712002251,0.554665219393245,5.071354440000000,1.573846297333333,1.300609353333333,1.432845084000000,1.435766911555556,3.582501934224840,2.719710800501573,2.382938396081473,2.126628157494804,1.840326098266715,1.823112957463701,2.601922142857676,2.223150638486693,3.117074666813688,0.198655197747170,0.113971907497481,0.177161891948494,0.901715916001708,-83.790056762700189,167.625419417635271,-4.755557802266452,117.691199999999981,-26.498680038470638,-75.167370011709764,0.118440385848747,0.021213203435596,0.022061731573020,0.013316656236959,9.106930177228374,5.046095560057280,20.459990616421958,13.147048571072574,80.005143682839744,22.889170570878171,0.723044560562173,0.180241351124319,0.145097895262352,0.063796592147603,0.070454485139350,0.063212960664941,0.203900810748306,0.043830674705427,0.001804173403639,0.350970942173742,0.019718807228138,0.069250650096321,0.360883286435781,0.158116849179061,0.092569982431215,0.310436847399838,0.059358085990387,0.085396504801943,0.094485171640491,0.102113360896196,0.096256009111992,0.003289677229643,0.115220434270150,0.002589599574088,0.018370395691669,0.026104461262170,0.223239272388056,636.209943237299740,527.625419417635271,355.244442197733520,117.691199999999938,333.501319961529305,284.832629988290250,374.862890449650877,398.314358256229752,634.012823834907977,-2.028565636915573,-181.209778742927483
47.000000000000000,19.114272388059700,0.715666666666667,41300.000000000000000,23.660000000000000,23.083333333333329,345.500134855313490,4182.819852406280006,5.096000000000000,1.620833333333333,1.310000000000000,1.404000000000000,41277.777777777781012,0.858925329773586,0.648849286464491,1.041386518973482,0.717391357535697,0.259444063464529,0.250865787743534,0.719918637403866,0.539035477247907,5.068880466666666,1.772502681333333,1.291638029333333,1.402083321333333,1.488741344000000,3.288294772149197,2.919728978376229,2.635015087493319,2.217702928484876,1.765830408358805,1.753803804792872,2.563046756000440,2.297078570551326,3.116629381056911,0.245315088264558,0.115081194888046,0.172059413909169,0.912271269529671,-86.174883998158222,156.592606318471780,-8.911380582364671,121.912234416866681,174.894814127782894,-58.580369015515537,0.289194283023253,0.038890872965260,0.023758787847868,0.010016652800878,11.852225633473076,53.558891600896658,5.046095560057280,58.048024932680221,63.550286895014949,38.690019564603460,0.112845021821515,0.048711833297246,0.152739298575655,0.051677894760583,0.034863668543394,0.031784287081135,0.099379871546376,0.043627191885460,0.003629510933078,0.088675408319948,0.022974747548121,0.004911400981755,0.037159780712186,0.165077193114927,0.048533260235084,0.062673978969210,0.048921800670707,0.044217898078558,0.035701430477637,0.083471437969230,0.022220145399096,0.000469514711635,0.034241398647378,0.001868006582885,0.013431483247117,0.005617463921889,0.238135494402979,633.825116001841820,516.592606318471780,351.088619417635300,121.912234416866625,174.894814127782780,301.419630984484456,174.481256492566899,174.279250396390125,670.457929941199836,11.541763720773815,164.485271454299436
48.000000000000000,19.129168610074629,0.701333333333333,41300.000000000000000,23.660000000000000,23.000000000000000,345.503084029108834,4182.834128602947203,5.115600000000000,1.730000000000000,1.303750000000000,1.364400000000000,41277.777777777781012,1.120477566360296,0.701403593808904,0.980639029276754,0.698777163896969,0.315927024336207,0.298997243883983,0.805681206657752,0.566392667196619,5.066797133333334,1.680487021333333,1.303554682666667,1.411751288000000,1.465264330666667,3.448392267872225,2.823449174567832,2.581128329720693,2.214184385778992,1.854673471948682,1.831234697771250,2.628064689847200,2.289622752706025,3.114368129907345,0.229047511636337,0.124225035033953,0.185194889415017,0.913208891498163,-87.360453592070584,-171.714315980626765,13.756876554752919,89.688931388105516,-126.616174935851234,-93.438422663483877,,0.012374368670765,0.005091168824543,0.023245071162148,11.017833960854457,4.432382615993823,24.336322288340931,5.978784910700863,69.421136490364162,5.706610786907542,0.560014354342312,0.170702409666014,0.088238297948587,0.031050315206702,0.094189388148330,0.079818743413847,0.151447406065494,0.034142668900548,0.001790159191283,0.314133140455789,0.017197397884570,0.051716981682078,0.263537389774951,0.092339555481740,0.068974206261227,0.245767769961845,0.026804283272356,0.050399059384402,0.095486761693553,0.056476820267733,0.106291936031000,0.002806191406369,0.114651625702381,0.007367078841598,0.026993821442508,0.026355909463975,0.253031716417908,632.639546407929402,548.285684019373321,373.756876554752864,89.688931388105473,233.383825064148652,266.561577336516109,178.681777995501761,124.654347818599476,667.370369467509590,57.427355832023295,343.733134126341611
49.000000000000000,19.144093983208961,0.671000000000000,41300.000000000000000,23.656666666666663,23.000000000000000,345.501310597671420,4182.858711419065912,5.099266666666667,1.884166666666666,1.420000000000000,1.432000000000000,41277.777777777781012,0.714105984472914,0.578884561631564,0.810630114635576,0.626876507250945,0.277187007259635,0.266662873015980,0.600641035456042,0.490807980632830,5.070833586666667,1.898947718666666,1.478072900000000,1.443522140000000,1.606847586222222,3.248018803978938,2.994449637691281,2.668907456096022,2.401043316921867,1.842648939751895,1.827558736740041,2.586525066608952,2.407683897117729,3.116320950225442,0.302266330916842,0.176402293039699,0.189594653826499,0.946146057002120,-71.844596544838069,-175.272215995605336,23.181023831850325,98.096343237299777,-146.747738940972852,-68.440142727912459,0.124858252964445,0.074246212024587,0.084728271550882,0.009165151389912,7.386165084851162,5.790654763343153,2.522131012251751,9.106930177228374,2.244678579718437,10.823755345822761,0.094180231353871,0.050871069808466,0.110689228739932,0.053243363197493,0.044695845112204,0.040273016850610,0.064842517799853,0.032469082186566,0.001926862431761,0.111172013421642,0.111632477627127,0.037026063489536,0.011891748036534,0.088456126134733,0.030453461770942,0.078905230996957,0.111586205058659,0.026487183637118,0.060697279517148,0.037543624169576,0.055649482210943,0.001621783693273,0.053299913045832,0.031650650798065,0.016823850367770,0.016847408626556,0.267957089552240,648.155403455161945,544.727784004394721,383.181023831850325,98.096343237299720,213.252261059027035,291.559857272087527,191.077155858583836,162.740397416433552,729.503869960739394,27.213917705926178,437.243300367686061
50.000000000000000,19.159019356343283,0.599000000000000,41300.000000000000000,23.660000000000000,23.166666666666668,345.503866549536781,4182.879460407334591,5.092733333333333,1.801666666666667,1.620833333333333,1.464000000000000,41277.777777777781012,0.722826240396248,0.582961584900424,0.776801606679888,0.605670062243525,0.307848098703941,0.293045755025068,0.602491981926692,0.493892467389672,5.065885533333334,1.871627545333333,1.506002586666667,1.424869810666667,1.600833314222222,3.215710976641137,2.958097549769009,2.657728229603075,2.408183045358496,1.861163735662141,1.840334551998042,2.578200980635451,2.402205049041849,3.109549295068004,0.292075177343073,0.190674046578167,0.176116367373423,0.942103721590667,-59.363470264639744,-169.330701729643607,39.352963726707060,99.330739016669895,-137.842212084300201,-73.827089680314018,0.235800940060326,0.092915732431776,0.072119900166320,0.025865034312755,13.802593636635160,12.647450466113192,22.499695353547697,4.301855388393048,10.335518154025436,30.545781662685236,0.106671390874500,0.056131073545181,0.179745790185026,0.091923466336658,0.069298919700079,0.060349618641044,0.049225717677138,0.030460819552309,0.000596577165280,0.123442094889209,0.228043127201170,0.079733585459352,0.016355333672725,0.295821105636276,0.085374760751288,0.091820616073667,0.277285935348442,0.079240883454449,0.056627483188536,0.071235631171847,0.051952767605789,0.001841527483202,0.055346763520814,0.062552591426114,0.041745729554709,0.013513848495168,0.282882462686562,660.636529735360227,550.669298270356421,399.352963726707003,99.330739016669838,222.157787915699686,286.172910319686025,150.541379246329598,196.401879907229187,797.113842283628401,-44.385082872745897,430.946109747868775
51.000000000000000,19.173944729477611,0.534666666666667,41300.000000000000000,23.660000000000000,23.083333333333329,345.502861012686651,4182.843353664487950,5.089466666666667,1.918333333333333,1.569166666666667,1.427200000000000,41277.777777777781012,0.739920383086635,0.591715765542658,0.659582479663586,0.546747388930001,0.332839639918324,0.312188979250898,0.577447500889515,0.483550711241185,5.054557333333332,1.843765658666666,1.595208318666667,1.478125044000000,1.639033007111111,3.198859986571593,2.929841420711158,2.641369547582896,2.463806255805146,1.966515221658151,1.936584377483920,2.602248251937547,2.443410684666742,3.096256959692912,0.279624832323532,0.214332053975873,0.208406968853656,0.949655203711493,-62.947812084300210,-167.615013085945833,53.495999999999981,99.864986914054157,-131.973146407929391,-87.445079847360361,0.068662823517048,0.068297754965543,0.022683915006012,0.006658328118479,10.335518154025401,6.677790384773377,17.575051209483291,6.677790384773321,11.017833960854491,12.515530780846934,0.110879164104481,0.059302216169561,0.119963857807180,0.070944495830521,0.118419475332611,0.099120010448236,0.042367702046519,0.036784306722799,0.004390619217620,0.124598293214207,0.076238266181494,0.045680054424143,0.020439598693739,0.070893667154308,0.112737260311541,0.086303426716340,0.012128061420343,0.085969583983681,0.015069862484438,0.062983054261695,0.057537376522669,0.005250655369393,0.058233136655098,0.032487061843391,0.025652179857641,0.001931041146794,0.297807835820890,657.052187915699847,552.384986914054139,413.495999999999924,99.864986914054100,228.026853592070495,272.554920152639681,121.546167978944140,174.748990870175476,774.875544555532542,-49.544140804483504,485.016216077779973
52.000000000000000,19.188870102611940,0.378000000000000,41300.000000000000000,23.670000000000002,22.916666666666668,345.508944728936797,4182.925731418283249,5.076400000000000,1.547500000000000,1.585000000000000,1.394400000000000,41277.777777777781012,1.235092422102364,0.772115956262115,0.485900068517723,0.435770417714515,0.190698411375755,0.186979978506901,0.637230300665281,0.464955450827844,5.040234213333333,1.447367190666666,1.567346342666667,1.450390614666667,1.488368049333333,3.223657994171044,2.562277442448476,2.326574691277217,2.248645303774930,1.729094871039663,1.723599651190158,2.426442518829308,2.178174132471188,3.077872955321049,0.149626044824580,0.229540557332281,0.214062570706374,0.917775532046071,-57.062976168149682,-155.663445797627958,152.531999999999925,99.859776168149665,-166.471242391914927,-147.781604062646807,,,,0.016462077633154,2.522131012251751,3.743701744262815,0.000000000000000,2.522131012251751,85.077404119358661,2.479826270071398,0.210263537049024,0.048596932318931,0.066721462860073,0.049495424347231,0.044946158792638,0.042770425518672,0.088856171836301,0.032571637149372,0.002816861895467,0.082772451680022,0.109174993075436,0.070722081087147,0.119467984045160,0.148566836476536,0.148053083661807,0.080958490973015,0.141261682994425,0.144696698522409,0.040293035752232,0.126130436649151,0.066402267069282,0.002699467140520,0.018228152311381,0.034197932277250,0.019591538491679,0.010000119771317,0.312733208955219,662.937023831850411,564.336554202371985,512.531999999999925,99.859776168149622,193.528757608084987,212.218395937353193,132.298711529725551,157.988340672593040,722.074397328957275,-19.870512774388772,550.395767950147274
53.000000000000000,19.203795475746269,0.376666666666667,41300.000000000000000,23.670000000000002,23.166666666666668,345.514407838278032,4182.924997969596006,5.047000000000001,1.776250000000000,1.515000000000000,1.388400000000000,41277.777777777781012,1.017643864381309,0.709380745615181,0.400688972510827,0.371270552563474,0.145135737399292,0.143417294523110,0.521156191430476,0.408022864233921,5.028255346666666,1.535083306666667,1.377966142666667,1.266796878666667,1.393282109333333,3.086006537206583,2.619911231849178,1.928303403305666,1.888194407672914,1.449078674250661,1.446958313222672,2.154462871587636,1.985021317581588,3.058306751312870,0.174952257400654,0.189593371761769,0.156317200618049,0.894792395273336,-57.062976168149682,-152.103078015711048,71.281305977993213,92.720613085945843,-134.126238056188328,-121.428229034278402,0.026516504294495,0.130814754519511,0.164614458660228,0.025482019804822,2.522131012251751,5.456523199583884,64.872077482129654,6.677790384773321,24.259603183946041,35.705258553040501,0.148718125502441,0.053045705669933,0.049382869845942,0.039590233285723,0.038705194584609,0.037347281097501,0.054158938685511,0.029353812806586,0.002931784667218,0.129513658247057,0.195558644033784,0.063562032134973,0.119675958840839,0.265812446687239,0.030376570237588,0.148147797765121,0.261443219920885,0.031602011952705,0.122593067039920,0.115784839049091,0.138823946003885,0.004675628171522,0.036175519999911,0.054220234509682,0.021469804857783,0.026529422404425,0.327658582089548,662.937023831850411,567.896921984288952,431.281305977993213,92.720613085945800,225.873761943811587,238.571770965721640,160.513214394428360,171.652976549485146,706.913679359615344,-0.131599337728858,543.091368646542833
54.000000000000000,19.218720848880601,0.313666666666667,41300.000000000000000,23.666666666666668,23.000000000000000,345.504670444267049,4182.865305873054240,,,,,41277.777777777781012,1.099231996346278,0.734162993260824,0.341471007003917,0.320947705555599,0.161618756372291,0.159238895759004,0.534107253240829,0.404783198191809,5.009244933333334,1.353726553333333,1.269463540000000,1.211718768000000,1.278302953777778,2.834966513975565,2.345511929867496,1.707850351291209,1.681104546283870,1.404237486622221,1.401484429172545,1.982351450629665,1.809366968441304,3.033389377656144,0.137565188154609,0.166340788375720,0.147543850951870,0.871209801284586,-60.649143237299768,-153.355776168149646,149.335944052908644,92.710053592070594,-12.927676537948315,-145.243379556500059,,,,0.007023769168568,9.106930177228374,2.522131012251751,29.523973394023841,11.017833960854457,62.969715441091822,6.976773502230944,0.187004302217423,0.061103312278207,0.091719681539467,0.076307813782161,0.045118244320796,0.043336613555850,0.075186404945757,0.029657684407529,0.003951697373501,0.089117899648816,0.167541015545934,0.110326367774188,0.208570187551684,0.290972943891376,0.073756897738794,0.130201819300162,0.275510736933106,0.075626477117944,0.078582171812819,0.177489258732733,0.124901267315474,0.007421267537682,0.018664515414659,0.041527123632398,0.031420444163361,0.012777655461267,0.342583955223880,659.350856762700232,566.644223831850354,509.335944052908587,92.710053592070565,347.072323462051600,214.756620443499969,167.300860760218711,157.114911249385386,688.346391552279329,21.275000883754959,475.150261240860402
55.000000000000000,19.258657882462689,0.210666666666667,41300.000000000000000,23.670000000000002,23.166666666666668,345.511327937333590,4182.916227416510992,,,,,41277.777777777781012,0.727447925951748,0.586809517310518,0.301755578052750,0.286257206770486,0.230128321018291,0.223245536402849,0.419777275007596,0.365437420161284,4.979687533333333,1.193393233333334,0.812398445333333,0.925585968000000,0.977125882222222,1.926542380173496,1.775005170850504,0.812398445333333,0.812398445333333,0.979951652680014,0.979381311721950,1.239630826062281,1.188928309301929,2.998537616814170,0.125571257428841,0.073990650115724,0.092496525029342,0.822649012347020,-55.283819417635328,-160.297946407929430,89.176346407929429,106.991999999999962,-121.783941274179199,-158.016596281470726,,,,0.010969655114603,5.046095560057135,11.017833960854457,11.017833960854423,4.369518400682429,2.964718533821851,15.395252011092611,0.075915131927258,0.040596182649889,0.105445715579641,0.093113771714806,0.072916518623594,0.068273932405025,0.019074449963288,0.022812282544072,0.009185872623922,0.422309729070845,0.122914795338772,0.211893622014941,1.054976504850413,0.122914795338772,0.291546762286125,0.924785276580367,0.122914795338772,0.290666098857534,0.239938269335309,0.468994356198810,0.424829141831546,0.009102821539167,0.071593503874928,0.020099127857890,0.035675059209956,0.030945462779090,0.382520988805968,664.716180582364700,559.702053592070570,449.176346407929373,106.991999999999919,238.216058725820631,201.983403718529274,129.243707551834632,96.128750976925403,625.213046846379257,31.365028990459450,320.230141707381335
56.000000000000000,19.298565764925371,0.152333333333333,41300.000000000000000,23.670000000000002,22.916666666666668,345.508725573205595,4182.914353186508379,4.958800000000000,0.900000000000000,0.693750000000000,0.560400000000000,41277.777777777781012,0.615645909455858,0.520391776918487,0.226746297337129,0.220889461839614,0.251402618856923,0.243443446925404,0.364598275216637,0.328241561894502,4.948958280000000,0.851330730666667,0.609002608000000,0.687434908000000,0.715922748888889,0.851330730666667,0.851330730666667,0.609002608000000,0.609002608000000,0.687434908000000,0.687434908000000,0.715922748888889,0.715922748888889,2.960144470022087,0.071471014139942,0.045004343817007,0.053946919233353,0.782641686803097,-51.713376168149672,-165.837599999999981,116.442625307552916,115.903380582364662,-87.896392998652857,-170.684526927274476,0.056568542494924,0.040658639918226,0.062791082169365,0.002516611478423,2.522131012251751,4.369518400682512,6.857721381050873,5.046095560057135,6.133970575174830,6.836525768670807,0.119519281777816,0.070563058769692,0.035198949637328,0.032791105254404,0.041321295951567,0.037493003004254,0.058379465058924,0.041160280655010,0.008131765616790,0.040064745707407,0.120489097182518,0.101394347519383,0.040064745707407,0.120489097182518,0.101394347519383,0.040064745707407,0.120489097182518,0.101394347519383,0.084674217015448,0.084674217015448,0.084674217015448,0.010421534165479,0.013744776331554,0.018742387025221,0.015729508584464,0.010364306316864,0.422428871268650,668.286623831850306,554.162400000000048,476.442625307552873,115.903380582364619,272.103607001347029,189.315473072725524,146.075104365198968,93.235012039247522,555.968161002920169,52.943016282956478,369.836952872836719
57.000000000000000,19.338473647388057,0.110000000000000,41300.000000000000000,23.670000000000002,23.000000000000000,345.512963644080685,4182.949274283980230,4.939200000000000,0.587500000000000,0.627500000000000,0.513600000000000,41277.777777777781012,0.622487274535469,0.525857859502604,0.157634799080114,0.155659991713360,0.312914177856473,0.298216073215713,0.364345417157352,0.326577974810559,4.922786520000000,0.443286456000000,0.548268224000000,0.450748666666667,0.480767782222222,0.443286456000000,0.443286456000000,0.548268224000000,0.548268224000000,0.450748666666667,0.450748666666667,0.480767782222222,0.480767782222222,2.925577816505719,0.019399199402244,0.034266493262058,0.023774493530554,0.750754500675143,-57.057780582364657,179.896223831850307,130.704678015711011,124.844343237299753,-53.496000000000002,-176.610205519276889,,,,0.000000000000000,5.046095560057135,2.522131012251751,5.456523199583818,9.106930177228335,8.748607862325605,6.051276766908066,0.097747794103423,0.059284891982548,0.018691120009151,0.018000617712244,0.041425826488705,0.036329922425198,0.028162910851358,0.017104349214106,0.003629361693521,0.091386894690384,0.079532264510001,0.030989129451704,0.091386894690384,0.079532264510001,0.030989129451704,0.091386894690384,0.079532264510001,0.030989129451704,0.024515621792163,0.024515621792163,0.024515621792163,0.002973137464786,0.008304023335989,0.010130831352469,0.003934318465791,0.002626795568232,0.462336753731336,662.942219417635329,539.896223831850421,490.704678015710954,124.844343237299725,306.503999999999905,183.389794480723083,158.043467485557358,93.339807241833554,509.378866218348321,65.812939727683954,380.111489035911973
58.000000000000000,19.418376865671643,0.078000000000000,41300.000000000000000,23.670000000000002,23.333333333333329,345.505925328527553,4182.880451919219922,4.929400000000000,0.176250000000000,0.607500000000000,0.529200000000000,41277.777777777781012,0.169234561896177,0.166552577620506,0.125212537021567,0.124095012917768,0.104115227387837,0.103421308764811,0.132854108768527,0.131356299767695,4.911198093333334,0.211825520133333,0.629585932000000,0.531054692000000,0.457488714711111,0.211825520133333,0.211825520133333,0.629585932000000,0.629585932000000,0.531054692000000,0.531054692000000,0.457488714711111,0.457488714711111,2.908007434928887,0.004717666305558,0.045422151879645,0.032713584060907,0.747715209293749,-77.247588848305426,168.662974692447108,-161.417473250997659,113.405922067277913,27.966527293945543,-147.949521198410764,0.121975919754679,0.060104076400857,0.045820519420888,0.000000000000000,13.966445574794438,6.857721381050873,23.861773608582112,7.229749067217440,31.583683250416460,7.306455773474246,0.044485910077859,0.042646729104972,0.035911280794405,0.035193497672675,0.035337257293029,0.034640925315345,0.014355432849882,0.013757561637670,0.002354605278286,0.076463969108055,0.059539968793920,0.041353542706310,0.076463969108055,0.059539968793920,0.041353542706310,0.076463969108055,0.059539968793920,0.041353542706310,0.032286260242527,0.032286260242527,0.032286260242527,0.003957125144040,0.003615950055679,0.008487906948106,0.005034911760405,0.004114448585822,0.542239972014922,642.752411151694560,528.662974692447165,558.582526749002341,113.405922067277885,387.966527293945433,212.050478801589236,155.017482320235104,91.366056948021196,444.452798415903999,61.034255635770251,315.675658519634453
59.000000000000000,19.498280083955223,0.067000000000000,41300.000000000000000,23.670000000000002,23.250000000000000,345.511011764749071,4182.940088166021269,4.913066666666666,0.252500000000000,0.763333333333333,0.668000000000000,41277.777777777781012,0.123600902587355,0.122245004600823,0.040899762514637,0.040850033734774,0.152139182509168,0.150377727104894,0.105546615870387,0.104490921813497,4.895963533333333,0.231054683866667,0.744994798666667,0.670019517333333,0.548689666622222,0.231054683866667,0.231054683866667,0.744994798666667,0.744994798666667,0.670019517333333,0.670019517333333,0.548689666622222,0.548689666622222,2.889950680515375,0.005153829344930,0.065041133428503,0.051790079967539,0.752983930814087,-42.796799999999990,-169.922615995605355,-121.348305018949517,126.602580582364624,48.099042551376613,-114.444228595168354,0.044229515032385,0.011814539065631,0.031959974968701,0.008660254037844,0.000000000000000,5.790654763343215,14.093964228086600,5.046095560057208,11.585977216091599,8.629256675438700,0.057916287503777,0.056270865130356,0.020509024759621,0.020467520014240,0.014614342630669,0.014118262898903,0.029777541703364,0.029075534782929,0.005692165155767,0.035321112532460,0.009970390069900,0.032633421397616,0.035321112532460,0.009970390069900,0.032633421397616,0.035321112532460,0.009970390069900,0.032633421397616,0.016652422743048,0.016652422743048,0.016652422743048,0.005305388247354,0.001736350672670,0.001992815110233,0.005222267842672,0.001793365820122,0.622143190298502,677.203200000000038,550.077384004394617,598.651694981050468,126.602580582364581,408.099042551376499,245.555771404831631,159.747657739458191,94.454271923164001,361.573319210820500,63.120044717586325,254.785740811272234
60.000000000000000,19.578125000000000,0.043333333333333,41300.000000000000000,23.670000000000002,23.083333333333329,345.509496320670905,4182.923684269623664,4.900000000000000,0.367500000000000,0.785833333333333,0.682400000000000,41277.777777777781012,0.268450938195884,0.258418210259546,0.097979577673578,0.097419388088133,0.193948256613415,0.190381748364783,0.186792924160959,0.182073115570821,4.878906093333334,0.331127601466667,0.792729140000000,0.684537782666667,0.602798174711111,0.331127601466667,0.331127601466667,0.792729140000000,0.792729140000000,0.684537782666667,0.684537782666667,0.602798174711111,0.602798174711111,2.870009761340679,0.011946370719793,0.073183562339819,0.053668845463545,0.752202134965959,-30.314976168149684,-146.227019417635347,-67.966352555406118,114.145143237299806,74.497179267100279,-78.222451552112759,0.087177978870813,0.077553744805350,0.054004444261561,0.001154700538379,2.522131012251751,5.046095560057135,17.758329389688544,9.106930177228335,23.352300685402419,7.726980653653115,0.062508198128356,0.056972131435749,0.030410015856226,0.029890082492958,0.010193207704965,0.009627713117813,0.029754923792486,0.027820719861134,0.004115444662310,0.099377817146353,0.034625257119184,0.074810926866484,0.099377817146353,0.034625257119184,0.074810926866484,0.099377817146353,0.034625257119184,0.074810926866484,0.063862150419655,0.063862150419655,0.063862150419655,0.004061868043043,0.006900581779707,0.007027652451304,0.011653187143634,0.006770062519028,0.701988106343279,689.685023831850344,573.772980582364653,652.033647444593953,114.145143237299763,434.497179267100194,281.777548447887227,146.196682711087306,97.422128907587194,281.021143376227428,48.749543099590028,237.630044892270234
61.000000000000000,19.657999067164180,0.036000000000000,41300.000000000000000,23.670000000000002,23.000000000000000,345.509345518398220,4182.921851612013597,4.885300000000000,0.317500000000000,0.687500000000000,0.698400000000000,41277.777777777781012,0.342325463068177,0.323577605347400,0.128989234903143,0.127758861487931,0.192681040860776,0.189150405984317,0.221331912944032,0.213495624273216,4.860547013333333,0.331026036000000,0.677489584000000,0.695442694666667,0.567986104888889,0.331026036000000,0.331026036000000,0.677489584000000,0.677489584000000,0.695442694666667,0.695442694666667,0.567986104888889,0.567986104888889,2.850488156322742,0.010349644982055,0.052892441046655,0.056791154232785,0.742630349146059,-32.097600000000000,-135.527819417635328,-46.342856762700194,103.430219417635314,87.360453592070598,-67.142881607142940,,,,0.000000000000000,0.000000000000000,5.046095560057208,9.106930177228374,5.046095560057208,11.017833960854457,4.429821908668695,0.033977483006760,0.029025180512033,0.036584441428182,0.035580590452746,0.017009379119034,0.016125313840400,0.019751630398827,0.018214068123131,0.003405309505190,0.012789342455046,0.048655365994446,0.049804419330654,0.012789342455046,0.048655365994446,0.049804419330654,0.012789342455046,0.048655365994446,0.049804419330654,0.032751389692130,0.032751389692130,0.032751389692130,0.003667423750710,0.000683814478362,0.008102102073840,0.008472322716439,0.004405403653299,0.781862173507459,687.902399999999943,584.472180582364672,673.657143237299806,103.430219417635286,447.360453592070485,292.857118392857103,123.613838625107761,100.450353211886522,169.854834147116890,24.440599852200197,178.556827336161859
62.000000000000000,19.737843983208961,0.030333333333333,41300.000000000000000,23.670000000000002,23.166666666666668,345.508754841708139,4182.914707526732855,4.864066666666667,0.370000000000000,0.710000000000000,0.812800000000000,41277.777777777781012,0.259346545154418,0.250661421591909,0.063299300855226,0.063170000242044,0.162649103998048,0.160536183388789,0.161764983335897,0.158122535074247,4.846223960000001,0.370059913333333,0.705960950666667,0.868489598666667,0.648170154222222,0.370059913333333,0.370059913333333,0.705960950666667,0.705960950666667,0.868489598666667,0.868489598666667,0.648170154222222,0.648170154222222,2.827306650394224,0.013751623911087,0.058550166839691,0.091169456955007,0.747694474525002,-23.181023831850325,-140.867013085945842,-33.885419417635347,117.691199999999981,106.991999999999962,-58.325365873810242,0.026100766272276,0.013228756555323,0.030199337741083,0.000577350269190,2.522131012251751,6.677790384773377,5.046095560057208,8.748607862325605,4.369518400682429,1.660259971048295,0.041286706637693,0.037226246659635,0.006707802770394,0.006665508979668,0.004638673528148,0.004462354576703,0.017374090359103,0.015955869968743,0.002983531732427,0.016531428675367,0.008890633909732,0.025866977336539,0.016531428675367,0.008890633909732,0.025866977336539,0.016531428675367,0.008890633909732,0.025866977336539,0.010559665013694,0.010559665013694,0.010559665013694,0.002325465302583,0.001653025106773,0.001400081672991,0.004987100212128,0.001171582047580,0.861707089552240,696.818976168149675,579.132986914054186,686.114580582364624,117.691199999999938,466.991999999999905,301.674634126189744,106.297067457008779,104.067903642197038,149.202177202137591,0.998275218581739,55.952738212808072
63.000000000000000,19.817718050373131,0.027666666666667,41300.000000000000000,23.670000000000002,23.083333333333329,345.513058413646206,4182.966808881915313,4.851000000000000,0.438333333333333,0.715000000000000,0.889200000000000,41277.777777777781012,0.220094393522398,0.214946109152851,0.043104021332560,0.043063523494098,0.106112344526356,0.105518284533821,0.123103586460438,0.121175972393590,4.833202933333333,0.434958318666667,0.711140637333333,0.927571612000000,0.691223522666667,0.434958318666667,0.434958318666667,0.711140637333333,0.711140637333333,0.927571612000000,0.927571612000000,0.691223522666667,0.691223522666667,2.812131551099898,0.020522753733768,0.059160925214584,0.103272224872599,0.748771863730212,1.782623831850316,-137.301780582364643,-37.447199999999981,139.089600000000019,101.626752499110125,-49.875091105985859,0.015275252316519,0.067175144212722,0.018667619023325,0.000577350269190,2.522131012251751,5.046095560057208,8.748607862325647,4.369518400682429,7.573733185109043,6.218656847625740,0.004292603173441,0.003998324457414,0.003458441457093,0.003448936079169,0.003993482535149,0.003925786012194,0.002679085859466,0.002574330346984,0.003100533283765,0.014605709799062,0.022172068549640,0.014506265711390,0.014605709799062,0.022172068549640,0.014506265711390,0.014605709799062,0.022172068549640,0.014506265711390,0.011316241483365,0.011316241483365,0.011316241483365,0.002711288355277,0.001793411647470,0.003923918178418,0.003139306116210,0.002096057174127,0.941581156716410,721.782623831850287,582.698219417635300,682.552800000000047,139.089599999999962,461.626752499110069,310.124908894014141,94.823717261648198,117.665875891416817,185.354374324089321,-23.987206857226283,-12.602809375702236
64.000000000000000,19.897592117537311,0.018666666666667,41300.000000000000000,23.673333333333336,23.083333333333329,345.510519540095913,4182.936071913994965,4.851000000000000,0.517500000000000,0.777500000000000,0.794400000000000,41277.777777777781012,0.157287800755607,0.155375165295059,0.021552255369411,0.021546606310709,0.073599314931955,0.073382538923446,0.084146457018991,0.083434770176404,4.817578000000000,0.518171872000000,0.781083302666667,0.822688797333333,0.707314657333333,0.518171872000000,0.518171872000000,0.781083302666667,0.781083302666667,0.822688797333333,0.822688797333333,0.707314657333333,0.707314657333333,2.795600403790910,0.030516621322629,0.072027915339226,0.081147740598983,0.744823170262937,21.398399999999981,-117.691199999999995,-23.201943237299787,139.089600000000019,94.489256762700222,-33.212438982470047,,,,0.007234178138070,4.369518400682429,0.000000000000000,9.106930177228335,4.369518400682429,9.106930177228374,6.967054083502455,0.004036065623537,0.003892838386150,0.005481117264203,0.005477243639526,0.016151263445420,0.016033474170802,0.004312184797335,0.004265930542717,0.008593680000279,0.053314906209731,0.020288695990915,0.073549104088130,0.053314906209731,0.020288695990915,0.073549104088130,0.053314906209731,0.020288695990915,0.073549104088130,0.024280825872332,0.024280825872332,0.024280825872332,0.005020742206350,0.006757598030512,0.003907343975080,0.014489782183201,0.003133324043414,1.021455223880590,741.398399999999924,602.308800000000019,696.798056762700185,139.089599999999962,454.489256762700165,326.787561017529981,85.427312300840640,126.311469493595723,208.822884775890088,-39.427113282415576,-5.822926165560148
65.000000000000000,19.977495335820898,0.014333333333333,41300.000000000000000,23.680000000000000,23.000000000000000,345.513168584718471,4182.968142672137219,4.841200000000000,0.508750000000000,0.831250000000000,0.764400000000000,41277.777777777781012,0.093198077635016,0.092779302067670,0.026884954446873,0.026872294245578,0.045274609180954,0.045225078844339,0.055119213754281,0.054958891719195,4.805338546666666,0.509471358666667,0.840903636000000,0.762662785333334,0.704345926666667,0.509471358666667,0.509471358666667,0.840903636000000,0.840903636000000,0.762662785333334,0.762662785333334,0.704345926666667,0.704345926666667,2.779578573426753,0.029723646901073,0.084009518631477,0.069050366531291,0.740590526372648,35.664576168149665,-105.734602031000094,-17.826213085945852,141.923797968999963,87.371013085945833,-24.578509152488440,0.033587572106361,0.058336309447890,0.011879393923934,0.000577350269190,2.522131012251751,1.778622089257301,6.677790384773377,1.778622089257096,6.677790384773321,4.806167757827145,0.013393230914411,0.013210228563727,0.010433048394805,0.010420850766540,0.008426047842908,0.008399861244654,0.003668798483501,0.003651009100835,0.002151339366751,0.006908014908109,0.038025924634645,0.006767489500267,0.006908014908109,0.038025924634645,0.006767489500267,0.006908014908109,0.038025924634645,0.006767489500267,0.011963762997164,0.011963762997164,0.011963762997164,0.002673079340143,0.000878091694017,0.007727601819752,0.001321061031486,0.002381697885263,1.101358442164177,755.664576168149665,614.265397968999878,702.173786914054176,141.923797968999907,447.371013085945719,335.421490847511620,72.310672918807541,113.722400643319816,238.454903162070877,-41.797737213512733,43.767982571123866
66.000000000000000,20.057398554104481,0.013000000000000,41300.000000000000000,23.680000000000000,23.166666666666668,345.521531729415358,4183.069391397280924,4.831400000000000,0.461250000000000,0.717500000000000,0.656400000000000,41277.777777777781012,0.051975459343795,0.051894263729078,0.031439103463018,0.031418050947293,0.052352545125690,0.052278468095393,0.045255702644167,0.045196927590588,4.791145760000000,0.493932300000000,0.720687504000000,0.664746090666667,0.626455298222222,0.493932300000000,0.493932300000000,0.720687504000000,0.720687504000000,0.664746090666667,0.664746090666667,0.626455298222222,0.626455298222222,2.763923413916649,0.027903489193611,0.061232309830191,0.052180592929446,0.726309951467475,48.146400000000000,-87.376223831850311,-14.260980582364652,134.265585255604833,73.111776168149675,-16.565338086634057,0.005303300858899,0.038890872965260,0.035638181771802,0.000000000000000,4.369518400682512,2.522131012251751,5.046095560057135,0.743318467398994,2.522131012251606,4.283793015323996,0.014817754410483,0.014759508462073,0.012808028348720,0.012783770106349,0.006993601565236,0.006966912719167,0.009666685176853,0.009635907951690,0.002658873827469,0.044746353430062,0.023987471769873,0.038462679317658,0.044746353430062,0.023987471769873,0.038462679317658,0.044746353430062,0.023987471769873,0.038462679317658,0.034993654106960,0.034993654106960,0.034993654106960,0.002289989962149,0.005437828481462,0.004451586858934,0.006031175581079,0.004133816110854,1.181261660447760,768.146399999999971,632.623776168149675,705.739019417635291,134.265585255604776,433.111776168149618,343.434661913365915,58.499946846384773,98.234698307790495,258.129051627471199,-41.597071548356666,121.262253258617875
67.000000000000000,20.137301772388060,0.011666666666667,41300.000000000000000,23.680000000000000,23.166666666666668,345.518343062068823,4183.030787676379077,4.816700000000000,0.498750000000000,0.640000000000000,0.583200000000000,41277.777777777781012,0.054064860309137,0.053979907986246,0.077150543749859,0.076907338083036,0.073722284105594,0.073509097546639,0.068312562721530,0.068132114538641,4.786978973333334,0.521015654666667,0.644075526666667,0.576139348000000,0.580410176444444,0.521015654666667,0.521015654666667,0.644075526666667,0.644075526666667,0.576139348000000,0.576139348000000,0.580410176444444,0.580410176444444,2.754240143160950,0.031162215837260,0.048311684444671,0.039102589006469,0.718204158112338,60.628223831850335,-73.111776168149660,-1.782623831850316,132.483141274179161,73.111776168149675,-3.738584958465680,0.019445436482630,0.049497474683058,0.030547012947259,0.000577350269190,2.522131012251751,2.522131012251606,2.522131012251751,2.964718533821728,2.522131012251606,1.974782114295230,0.010554604452969,0.010504860485725,0.013742897264205,0.013612986121565,0.013631837828903,0.013516542908839,0.007459729351125,0.007404855787113,0.003522806276895,0.030612797849910,0.061564806366035,0.017038476785801,0.030612797849910,0.061564806366035,0.017038476785801,0.030612797849910,0.061564806366035,0.017038476785801,0.027227529609483,0.027227529609483,0.027227529609483,0.003040467337950,0.003936925147009,0.009014053069267,0.002336512144267,0.002763373351714,1.261164878731339,780.628223831850391,646.888223831850382,718.217376168149713,132.483141274179104,433.111776168149618,356.261415041534349,45.340928994637579,84.726465146042756,268.376356504569230,-38.992368602052920,160.090333469610414
68.000000000000000,20.217234141791049,0.011000000000000,41300.000000000000000,23.680000000000000,22.833333333333329,345.513016277197323,4182.966312106088481,4.797100000000000,0.482500000000000,0.571250000000000,0.412800000000000,41277.777777777781012,0.128881713812289,0.127778622028610,0.113922401089390,0.113184682887529,0.139442568113689,0.138089113463148,0.127415561005123,0.126350806126429,4.770312360000000,0.496234374666667,0.585541664000000,0.398470070666667,0.493415369777778,0.496234374666667,0.496234374666667,0.585541664000000,0.585541664000000,0.398470070666667,0.398470070666667,0.493415369777778,0.493415369777778,2.739994926027947,0.026497466124897,0.039125009321529,0.018112963822829,0.705932591324301,65.977823831850316,-64.720785255604881,1.782623831850316,131.224597968999888,67.762176168149665,1.225162449809204,0.024748737341529,0.005303300858899,0.006788225099391,0.000000000000000,2.522131012251606,0.743318467398503,2.522131012251751,1.778622089257301,2.522131012251751,1.315538013503284,0.019520952589057,0.019081944614942,0.007071147698452,0.006930767739711,0.011369502660588,0.011041628136873,0.011590902232491,0.011313264752183,0.002706294748471,0.005353983658891,0.007516540858612,0.013762737111958,0.005353983658891,0.007516540858612,0.013762737111958,0.005353983658891,0.007516540858612,0.013762737111958,0.003641269991570,0.003641269991570,0.003641269991570,0.002420226814297,0.000422030397184,0.001039663097613,0.001271591232394,0.000610441920598,1.341097248134329,785.977823831850401,655.279214744395063,721.782623831850287,131.224597968999831,427.762176168149608,361.225162449809204,35.661753321975993,71.547259657458653,256.499283002623088,-34.988264677928328,154.712583073261158
69.000000000000000,20.297137360074625,0.010000000000000,41300.000000000000000,23.680000000000000,23.166666666666668,345.517443666328688,4183.019899108095160,4.792200000000000,0.491666666666667,0.462500000000000,0.282000000000000,41277.777777777781012,0.254413282035234,0.246455750962299,0.152334291004071,0.150582415231740,0.224752131866036,0.219104746983558,0.210499901635114,0.205380971059199,4.759765573333333,0.472231760000000,0.465156236000000,0.283789093333333,0.407059029777778,0.472231760000000,0.472231760000000,0.465156236000000,0.465156236000000,0.283789093333333,0.283789093333333,0.407059029777778,0.407059029777778,2.728227306795762,0.023535127860533,0.023901484151059,0.008940444685058,0.696151090873103,51.713376168149672,-65.977823831850316,16.048800000000000,112.866645797627996,77.200800157203275,4.346726889194542,0.029190466480228,0.017677669529664,0.011879393923934,0.000000000000000,2.522131012251751,2.522131012251606,4.369518400682429,3.743701744262815,6.577726489921776,2.602073206936553,0.021916364582175,0.020034465121199,0.010000093721775,0.009649245593292,0.030179665238167,0.028176317795221,0.007439049330121,0.006819543149134,0.002561451386799,0.016410540587972,0.013953656353829,0.029592441338149,0.016410540587972,0.013953656353829,0.029592441338149,0.016410540587972,0.013953656353829,0.029592441338149,0.013236637887797,0.013236637887797,0.013236637887797,0.001642438208260,0.001539127504093,0.001459499083077,0.002111145125676,0.001086308756887,1.421000466417905,771.713376168149694,654.022176168149599,736.048800000000028,112.866645797627939,437.200800157203219,364.346726889194542,26.067611656746521,59.842944017040281,250.428093032878678,-32.944220267875266,161.523789265754658
70.000000000000000,20.377040578358208,0.008000000000000,41300.000000000000000,23.680000000000000,23.083333333333329,345.514102639330474,4182.979450839352467,4.767700000000000,0.450000000000000,0.451250000000000,0.262800000000000,41277.777777777781012,0.324953931959763,0.308741124586408,0.139350578474358,0.137978517465815,0.234228937679365,0.228035186387758,0.232844482704495,0.224918276146660,4.752213626666666,0.434382817333333,0.439934888000000,0.264388044000000,0.379568583111111,0.434382817333333,0.434382817333333,0.439934888000000,0.439934888000000,0.264388044000000,0.264388044000000,0.379568583111111,0.379568583111111,2.716909751185068,0.019298565202729,0.021558489022116,0.007254161673369,0.691255241770821,41.050880968227233,-65.977823831850316,19.615776168149665,107.555475393505446,87.381419417635357,2.087927134025193,0.024748737341529,0.019445436482630,0.011879393923934,0.000000000000000,10.106895264807184,2.522131012251606,2.522131012251895,10.851719799459568,5.046095560057208,3.086561087348592,0.034671473164369,0.029679532899613,0.016870006213182,0.016360599288226,0.010192266337031,0.009401958112353,0.015276552664345,0.013695810344312,0.001926880000969,0.050041486943928,0.028693194491996,0.008117988467587,0.050041486943928,0.028693194491996,0.008117988467587,0.050041486943928,0.028693194491996,0.008117988467587,0.022571436310932,0.022571436310932,0.022571436310932,0.002035193138868,0.004896954663273,0.003163493268357,0.000305153848124,0.001483599210807,1.500903684701488,761.050880968227261,654.022176168149599,739.615776168149637,107.555475393505404,447.381419417635300,362.087927134025222,2.432684310715558,41.772640930785656,260.144035714468373,-38.567804745901299,195.316895333083693
71.000000000000000,20.456914645522389,0.006666666666667,41300.000000000000000,23.673333333333336,23.000000000000000,345.515237805139748,4182.993193766825243,4.772600000000000,0.391250000000000,0.463750000000000,0.291600000000000,41277.777777777781012,0.419506782645444,0.385447068850298,0.112066885602990,0.111366222867132,0.244563891501944,0.237408951920313,0.258712519916793,0.244740747879248,4.744661493333333,0.416643238666667,0.452190084000000,0.276236978666667,0.381690100444444,0.416643238666667,0.416643238666667,0.452190084000000,0.452190084000000,0.276236978666667,0.276236978666667,0.381690100444444,0.381690100444444,2.706649154194112,0.016572161065198,0.022283231268953,0.007442033342996,0.688236644967815,30.294056762700198,-62.407380582364652,37.447200000000009,92.720613085945843,100.385541274179218,6.120218259336440,0.033587572106361,0.008838834764832,0.028849956672411,0.000577350269190,9.106930177228415,5.046095560057135,4.369518400682429,6.677790384773321,2.964718533821728,6.288926939305973,0.070544228608317,0.054088592866607,0.005695051455129,0.005591565179777,0.027161577312759,0.025018388540687,0.026618826672067,0.020968064732498,0.002931830854967,0.049754263264425,0.023222625783334,0.012967875943335,0.049754263264425,0.023222625783334,0.012967875943335,0.049754263264425,0.023222625783334,0.012967875943335,0.021093972926421,0.021093972926421,0.021093972926421,0.002727049338724,0.004643857304804,0.002269210541443,0.000750806673534,0.002066205818028,1.580777751865668,750.294056762700166,657.592619417635319,757.447199999999953,92.720613085945800,460.385541274179218,366.120218259336468,-7.374802095535415,35.059819634684573,291.388065499928416,-42.330294074948256,240.540139357563476
72.000000000000000,20.536788712686565,0.005333333333333,41300.000000000000000,23.680000000000000,22.916666666666668,345.522173222341053,4183.030465559512777,4.753000000000000,0.343750000000000,0.433750000000000,0.324000000000000,41277.777777777781012,0.769191501000582,0.601623379458744,0.082640267187724,0.082346057329595,0.149931055212330,0.148231853558707,0.333920941133545,0.277400430115682,4.735807306666667,0.309054685333333,0.430015602666667,0.323079433333333,0.354049907111111,0.309054685333333,0.309054685333333,0.430015602666667,0.430015602666667,0.323079433333333,0.323079433333333,0.354049907111111,0.354049907111111,2.696281206823183,0.007657098333943,0.020660098034285,0.011229515769080,0.683956979740123,21.398399999999981,-55.278623831850325,58.798242551376603,78.461376168149684,116.938970269006759,11.186228841576964,0.001767766952966,0.001767766952966,0.027152900397563,0.000577350269190,4.369518400682429,2.522131012251751,11.585977216091599,2.522131012251751,9.639917584377651,5.864498846645340,0.186576148453853,0.087626098576192,0.012704789248388,0.012564368237215,0.017053435393711,0.016461645214586,0.064543374581722,0.031397712074209,0.000813278084134,0.042226423723085,0.007980873205961,0.020208320555199,0.042226423723085,0.007980873205961,0.020208320555199,0.042226423723085,0.007980873205961,0.020208320555199,0.017676404845852,0.017676404845852,0.017676404845852,0.001551633269877,0.002576211731556,0.000935456523973,0.001546969938987,0.000927022817463,1.660651819029844,741.398399999999924,664.721376168149732,778.798242551376575,78.461376168149627,476.938970269006575,371.186228841576963,-1.259279026757213,41.911026017446602,323.314956993871419,-43.371467551684759,269.556791587260705
73.000000000000000,20.616662779850749,0.004000000000000,41300.000000000000000,23.680000000000000,22.916666666666668,345.522049394147416,4183.075658524787286,4.753000000000000,0.252500000000000,0.402500000000000,0.410400000000000,41277.777777777781012,1.033899273465355,0.704906186808250,0.071942304215583,0.071752796451799,0.115170292124140,0.114412129626876,0.407003956601692,0.297023704295642,4.727734373333333,0.270020818266667,0.398700513333333,0.377832045333333,0.348851125644444,0.270020818266667,0.270020818266667,0.398700513333333,0.398700513333333,0.377832045333333,0.377832045333333,0.348851125644444,0.348851125644444,2.687553830563458,0.005658695584851,0.017554905164886,0.015369577751834,0.681534252266257,26.747999999999990,-51.713376168149672,114.079748429754602,78.461376168149684,61.575368503059138,23.150724227754210,,,,0.000000000000000,4.369518400682512,2.522131012251751,24.357534999054856,2.522131012251751,56.606819693775122,1.857135751021704,0.275728265265401,0.106455792667777,0.007494326737661,0.007433519051821,0.004094540821795,0.004015844211567,0.092671440057662,0.036356381933626,0.004349778192844,0.038657996523247,0.003484820925223,0.022010559832561,0.038657996523247,0.003484820925223,0.022010559832561,0.038657996523247,0.003484820925223,0.022010559832561,0.011918511985505,0.011918511985505,0.011918511985505,0.000790419582010,0.002133940588487,0.000354308199523,0.002059387177317,0.000353411051282,1.740525886194028,746.747999999999934,668.286623831850306,834.079748429754545,78.461376168149627,421.575368503059110,383.150724227754210,-6.112344273128656,46.006669197937299,350.897089545003837,-52.702760938808638,296.636513801491674
74.000000000000000,20.696536847014929,0.003000000000000,41300.000000000000000,23.676666666666662,23.250000000000000,345.515761934806903,4182.999539162312431,4.738300000000000,0.251250000000000,0.360000000000000,0.379200000000000,41277.777777777781012,1.484116632964274,0.819632200922719,0.129382172225429,0.128240801508542,0.065839499994178,0.065695327462593,0.559779435061294,0.337856109964618,4.720312706666665,0.239315096666667,0.334851572000000,0.365494797333333,0.313220488666667,0.239315096666667,0.239315096666667,0.334851572000000,0.334851572000000,0.365494797333333,0.365494797333333,0.313220488666667,0.313220488666667,2.679796593570769,0.003735817040789,0.012202125726009,0.014427448959159,0.677540496324182,30.314976168149656,-46.363776168149656,-105.849579701672084,76.682219417635338,145.918051040449882,-42.542823778589593,0.022980970388563,0.003535533905933,0.027152900397563,0.000000000000000,2.522131012251751,2.522131012251606,13.693699712114269,5.046095560057208,3.785467777970095,4.549511016242819,0.357928336517089,0.057993257208584,0.024467538330514,0.023921209804753,0.005475299897848,0.005440890941378,0.109605627934252,0.010320684419326,0.001562580000043,0.025450332725016,0.014517033402750,0.013298609013162,0.025450332725016,0.014517033402750,0.013298609013162,0.025450332725016,0.014517033402750,0.013298609013162,0.009453795153262,0.009453795153262,0.009453795153262,0.001753974505848,0.000711951192741,0.001075344012744,0.001216444192674,0.000613683618866,1.820399953358208,750.314976168149656,673.636223831850316,974.150420298327845,76.682219417635281,505.918051040449768,317.457176221410407,-10.120759210174583,43.199856870776784,362.071716719778124,-53.637895554808438,318.458130763880490
75.000000000000000,20.776410914179102,0.002000000000000,41300.000000000000000,23.686667333333329,23.166666666666668,345.521309922420244,4183.089541611811001,4.733400000000000,0.290000000000000,0.280000000000000,0.388800000000000,41277.777777777781012,0.793559008344185,0.621000903729327,0.134990894274796,0.133720045927742,0.041826695809854,0.041784592885162,0.323458866142945,0.265501847514077,4.712370080000000,0.287421855200000,0.277807290666667,0.379199248000000,0.314809464622222,0.287421855200000,0.287421855200000,0.277807290666667,0.277807290666667,0.379199248000000,0.379199248000000,0.314809464622222,0.314809464622222,2.669546102227490,0.006986198113328,0.007893884717884,0.015623466537906,0.675012412899152,33.885419417635347,-48.146399999999971,-143.174615995605308,83.810976168149637,-98.070213085945838,-48.195436240746005,,,,0.000000000000000,5.046095560057208,0.000000000000000,5.790654763343215,2.522131012251606,6.677790384773377,1.298098340844875,0.051071833799998,0.024759743483416,0.021300112704550,0.020759340411660,0.011448240036393,0.011415758533817,0.020437829209611,0.011771660839654,0.001255640659424,0.014695714728786,0.015922109038203,0.009787060739097,0.014695714728786,0.015922109038203,0.009787060739097,0.014695714728786,0.015922109038203,0.009787060739097,0.006673823651860,0.006673823651860,0.006673823651860,0.001986046213397,0.000374318866339,0.000917273503846,0.000865712719156,0.000618829036398,1.900274020522382,753.885419417635376,671.853600000000029,936.825384004394778,83.810976168149580,621.929786914054034,311.804563759253995,-0.106172687053913,38.148497999569372,353.223038847853786,-37.900514945791770,322.171768637577770
76.000000000000000,20.856284981343283,0.001000000000000,41300.000000000000000,23.686667333333329,23.250000000000000,345.522540081407215,4183.092300193217852,4.728500000000000,0.381250000000000,0.341250000000000,0.462000000000000,41277.777777777781012,0.490509943452056,0.438731307501087,0.136322562956723,0.135062254459491,0.044255358283553,0.044207055314072,0.223695954897444,0.206000205758217,4.709114840000000,0.356450525333333,0.322054697333333,0.463378885333333,0.380628036000000,0.356450525333333,0.356450525333333,0.322054697333333,0.322054697333333,0.463378885333333,0.463378885333333,0.380628036000000,0.380628036000000,2.663095326315341,0.011834841555457,0.010421344377633,0.024197713577370,0.677387306456450,28.530623831850331,-73.111776168149660,-83.816186914054128,99.859776168149665,-8.921786914054138,-49.002410332806136,0.005303300858899,0.022980970388563,0.066185194719061,0.000000000000000,2.522131012251751,2.522131012251606,6.677790384773321,2.522131012251751,6.677790384773377,2.378609694346195,0.076131014272578,0.055124424308260,0.009193451054038,0.008943136990827,0.010724465510366,0.010693100195573,0.025834821562543,0.018883049232190,0.004176768977666,0.044068564544016,0.017859987519681,0.043849788281158,0.044068564544016,0.017859987519681,0.043849788281158,0.044068564544016,0.017859987519681,0.043849788281158,0.016428521357152,0.016428521357152,0.016428521357152,0.002279114610983,0.002811350154721,0.001209215838429,0.004643452934737,0.001189969191417,1.980148087686562,748.530623831850335,646.888223831850382,996.183813085945985,99.859776168149622,711.078213085945777,310.997589667193836,20.838534744573732,41.827345123262603,333.261550026880286,-20.392452775199217,303.891632887822198
77.000000000000000,20.936159048507463,0.000666666666667,41300.000000000000000,23.686667333333329,22.916666666666668,345.519363251247057,4183.050639958625652,4.733400000000000,0.410000000000000,0.422500000000000,0.559200000000000,41277.777777777781012,0.361422279601671,0.339527448252646,0.124819530885003,0.123840332531283,0.039710347653282,0.039675288346981,0.175317386046652,0.167681023043636,4.703776386666667,0.447585950666667,0.413020821333333,0.545084636000000,0.468563802666667,0.447585950666667,0.447585950666667,0.413020821333333,0.413020821333333,0.545084636000000,0.545084636000000,0.468563802666667,0.468563802666667,2.658165532058909,0.022043399952723,0.019051541073846,0.034531076970166,0.683447887513911,28.530623831850331,-80.243999999999986,-73.111776168149675,106.257139016669953,8.911380582364671,-47.536955155405082,0.095459415460184,0.014142135623731,,0.000577350269190,2.522131012251751,4.369518400682512,2.522131012251606,4.301855388393133,5.046095560057280,1.341056441586197,0.037497026114464,0.030932063706410,0.012378821667600,0.012110072163241,0.009957363332501,0.009935808406246,0.016956905536563,0.014705873423638,0.002931868160837,0.032873492007303,0.021323620206807,0.018213657627940,0.032873492007303,0.021323620206807,0.018213657627940,0.032873492007303,0.021323620206807,0.018213657627940,0.009750935584641,0.009750935584641,0.009750935584641,0.001419469795432,0.003652331250854,0.002007850876267,0.002458867678173,0.000780255322929,2.060022154850742,748.530623831850335,639.755999999999972,1006.888223831850382,106.257139016669896,728.911380582364586,312.463044844594890,44.811653024169573,49.489342524021602,310.310935550762224,-3.935114707064031,279.221420173024853
78.000000000000000,21.016062266791049,0.000000000000000,41300.000000000000000,23.690000999999999,22.750000000000000,345.517823032245587,4183.024491915805811,4.730133333333334,0.590000000000000,0.605000000000000,0.660000000000000,41277.777777777781012,0.404000951618509,0.374498694756480,0.104022700133742,0.103461005151735,0.039077475118288,0.039047069191610,0.182367042290180,0.172335589699941,4.699609613333333,0.558627596000000,0.602028634666667,0.637402350666667,0.599352860444444,0.558627596000000,0.558627596000000,0.602028634666667,0.602028634666667,0.637402350666667,0.637402350666667,0.599352860444444,0.599352860444444,2.652843632183294,0.037577498090674,0.042214941025967,0.047990724230989,0.695156698882731,35.664576168149665,-64.195199999999986,-58.845599999999990,100.910661059027177,10.699199999999990,-33.592458843105646,0.049937460888595,0.026339134382132,0.058196907134314,0.000000000000000,2.522131012251751,4.369518400682512,0.000000000000000,2.244678579718600,4.369518400682429,2.148436902056797,0.017793847632682,0.014142106784456,0.005787498527241,0.005692195149855,0.003918602790449,0.003909357127881,0.009147051037682,0.007895145874334,0.003125040000085,0.023320580058502,0.038611717556371,0.029819743423250,0.023320580058502,0.038611717556371,0.029819743423250,0.023320580058502,0.038611717556371,0.029819743423250,0.029951741951860,0.029951741951860,0.029951741951860,0.000750455996117,0.002219161415402,0.005331991354947,0.004472489200055,0.003075644343020,2.139925373134329,755.664576168149665,655.804800000000000,1021.154400000000010,100.910661059027120,730.699199999999905,326.407541156894354,70.282817791192429,63.343963065525713,255.212472931058954,8.099024919225712,209.100912284272908
79.000000000000000,21.095936333955223,0.000000000000000,41300.000000000000000,23.693334333333336,23.000000000000000,345.531810657460653,4183.193833625431580,4.713800000000000,0.667500000000000,0.700000000000000,0.717600000000000,41277.777777777781012,0.651931098912047,0.545131834454326,0.087650736002902,0.087312472924631,0.113795010825897,0.113032139787086,0.284458948580282,0.248492149055348,4.696224173333333,0.693468754666667,0.722583322666667,0.740039065333333,0.718697047555556,0.693468754666667,0.693468754666667,0.722583322666667,0.722583322666667,0.740039065333333,0.740039065333333,0.718697047555556,0.718697047555556,2.649391917283749,0.049563308448689,0.061396691653726,0.064775381953109,0.706281824834818,42.796799999999990,-53.495999999999981,-44.579423831850313,96.292800000000000,10.699199999999990,-22.059280779554911,,,,0.000000000000000,0.000000000000000,4.369518400682429,2.522131012251751,4.369518400682512,4.369518400682512,2.675433596482525,0.061066078179679,0.035068364089178,0.006384041542060,0.006311607362136,0.017316701475087,0.016979091607083,0.016894070852642,0.009195001894645,0.002931929448628,0.053521691828271,0.019137579809931,0.052272338342922,0.053521691828271,0.019137579809931,0.052272338342922,0.053521691828271,0.019137579809931,0.052272338342922,0.036380414287877,0.036380414287877,0.036380414287877,0.000990077910882,0.003950454686891,0.003412460562633,0.008516294541904,0.003638561184508,2.219799440298502,762.796799999999962,666.504000000000019,1035.420576168149637,96.292799999999957,730.699199999999905,337.940719220445089,90.683716150167115,77.927579827868612,201.224700016025992,14.081561107831931,137.604126902379903
80.000000000000000,21.175839552238809,0.000666666666667,41300.000000000000000,23.690000999999999,22.833333333333329,345.521804112449217,4183.072689012701630,4.713800000000000,0.746250000000000,0.771250000000000,0.928800000000000,41277.777777777781012,0.417363575365397,0.380795468906147,0.180005094366832,0.176760438769592,0.106548071457254,0.105835839314761,0.234638913729828,0.221130582330166,4.690364613333333,0.750208320000000,0.776614578666667,0.895247437333333,0.807356778666667,0.750208320000000,0.750208320000000,0.776614578666667,0.776614578666667,0.895247437333333,0.895247437333333,0.807356778666667,0.807356778666667,2.645208283778404,0.055299813124039,0.072590390431419,0.093121689856507,0.716555044297592,58.845599999999990,-33.880223831850323,-35.664576168149665,90.943200000000004,-10.699199999999990,-7.514415128748396,0.044194173824159,0.008838834764832,0.061094025894518,0.000577350269190,0.000000000000000,2.522131012251606,2.522131012251751,0.000000853773646,4.369518400682512,1.782570311347297,0.125825397665311,0.099145913890464,0.048912141844925,0.046567053982549,0.032150799846641,0.031507326692741,0.043796743353181,0.037223668161004,0.002743685458746,0.050980553582719,0.013820098213442,0.060996963776083,0.050980553582719,0.013820098213442,0.060996963776083,0.050980553582719,0.013820098213442,0.060996963776083,0.030325970571228,0.030325970571228,0.030325970571228,0.001148875114088,0.003248330950681,0.003364376515675,0.010303668316953,0.003371852718350,2.299702658582088,778.845599999999990,686.119776168149656,1044.335423831850221,90.943199999999919,709.300799999999867,352.485584871251604,106.514931415466876,85.058967381048205,176.391198986002564,22.897343845403952,109.700878139307861
81.000000000000000,21.255742770522385,0.001000000000000,41300.000000000000000,23.690000999999999,23.000000000000000,345.521596423716403,4183.070174621264414,4.713800000000000,0.620000000000000,0.807500000000000,0.974400000000000,41277.777777777781012,0.289527477685069,0.277380795162311,0.174691147109824,0.171937134700767,0.074126918165415,0.073919495441780,0.179448514320103,0.174412475101619,4.686458253333334,0.687645822666667,0.791408848000000,0.924186226666667,0.801080299111111,0.687645822666667,0.687645822666667,0.791408848000000,0.791408848000000,0.924186226666667,0.924186226666667,0.801080299111111,0.801080299111111,2.641257341208728,0.054736690111305,0.074093471529990,0.102286459330135,0.718093490545039,69.544799999999981,-19.610580582364666,-24.965376168149675,89.686341274179199,-7.137419417635329,4.674612695556249,,,,0.000000000000000,4.369518400682429,5.046095560057135,2.522131012251751,2.964718533821728,5.046095560057135,3.538471746621147,0.055003351021360,0.048294602300795,0.030569671222165,0.029309830725558,0.007856665365469,0.007788240679547,0.022988725522141,0.020620008146147,0.000813172399270,0.021134364966268,0.016478293126367,0.035239873800891,0.021134364966268,0.016478293126367,0.035239873800891,0.021134364966268,0.016478293126367,0.035239873800891,0.007866379834883,0.007866379834883,0.007866379834883,0.000632953426729,0.002870424815367,0.003769186306683,0.007930206004207,0.001297534295846,2.379605876865664,789.544800000000009,700.389419417635395,1055.034623831850467,89.686341274179142,712.862580582364558,364.674612695556220,122.346146680765742,92.190354934229617,151.557697955981894,31.713126582974951,81.797629376243094
82.000000000000000,21.335616837686569,0.001000000000000,41300.000000000000000,23.683333666666663,23.166666666666668,345.515898843981631,4183.001196658373374,4.708900000000000,0.623750000000000,0.767500000000000,1.027200000000000,41277.777777777781012,0.138678151582632,0.137339386059613,0.181208824441746,0.178273845941205,0.085846272799904,0.085516358925917,0.135244416274761,0.133709863642245,4.686328066666666,0.617601554666667,0.753390625333333,1.035644546666667,0.802212242222222,0.617601554666667,0.617601554666667,0.753390625333333,0.753390625333333,1.124336290999964,1.123996932182253,0.831776156999988,0.831663037394085,2.638281002351170,0.044283966003194,0.065292770182268,0.123029979577814,0.717721929528611,85.593599999999981,-5.349600000000009,-12.481823831850337,90.943200000000004,-8.921786914054138,18.561543543887808,0.005303300858899,0.007071067811865,0.016970562748477,0.000000000000000,0.000000000000000,4.369518400682429,2.522131012251751,4.369518400682512,6.677790384773377,2.080845670138271,0.013525716313602,0.013143267804817,0.013705130163921,0.013072291576272,0.013376672884227,0.013221599762272,0.003758488039225,0.003664986246869,0.002439456346429,0.005195576336239,0.001373914288688,0.033972755514700,0.005195576336239,0.001373914288688,0.028541541094107,0.005195576336239,0.001373914288688,0.028592924228974,0.011168765369861,0.010005806664394,0.010013900500411,0.001217080891285,0.000826365702530,0.000763798288333,0.006676791802830,0.002048110256849,2.459479944029848,805.593600000000038,714.650399999999991,1067.518176168149694,90.943199999999919,711.078213085945777,378.561543543887808,138.171586238195232,99.319140740765761,126.733256940925457,40.525693055411011,53.904560565294560
83.000000000000000,21.415490904850746,0.001000000000000,41300.000000000000000,23.690000999999999,23.166666666666668,345.522231150103664,4183.090475879068435,,0.652500000000000,0.797500000000000,1.070400000000000,41277.777777777781012,0.278466049408832,0.267967859183997,0.176385188323154,0.173694246178701,0.076624679860906,0.076391916480812,0.177158639197631,0.172684673947837,4.684244693333333,0.587268218666667,0.751020826666667,1.060351586666667,0.799546877333333,0.587268218666667,0.587268218666667,0.751020826666667,0.751020826666667,1.141418601336398,1.141173511016041,0.826569215556577,0.826487518783125,2.636314996713654,0.038409953068288,0.062672654778816,0.128884831515908,0.716570609019167,99.859776168149665,3.566976168149665,-3.561780582364662,96.292800000000000,-8.921786914054138,28.403219013255097,,,,0.000000000000000,2.522131012251751,2.522131012251751,5.046095560057135,4.369518400682429,6.677790384773377,2.094974161659285,0.035539713680472,0.031760428875261,0.007630731369844,0.007286247738878,0.010710026367969,0.010611030311475,0.010218790638973,0.008927016852473,0.001578775860131,0.021464394054579,0.023862064915168,0.027302355709228,0.021464394054579,0.023862064915168,0.019387984458885,0.021464394054579,0.023862064915168,0.019471597366547,0.022681909702881,0.019634088765813,0.019666568626696,0.000242843201499,0.002171365995233,0.003438447992678,0.006400649060630,0.002692406372470,2.539354011194025,819.859776168149665,723.566976168149608,1076.438219417635310,96.292799999999957,711.078213085945777,388.403219013255125,153.997025795625632,106.447926547300995,101.908815925874478,49.338259527846390,26.011491754346931
84.000000000000000,21.495394123134322,0.001000000000000,41300.000000000000000,23.690000999999999,23.000000000000000,345.524666283852412,4183.059934947034890,4.704000000000000,0.565000000000000,0.790000000000000,1.005600000000000,41277.777777777781012,0.402862929573579,0.373062036640176,0.159723109397356,0.157670638598429,0.070646462464009,0.070460189631052,0.211077500478315,0.200397621623219,4.680468453333334,0.629145821333333,0.773296853333333,1.007779970666667,0.803407548444444,0.629145821333333,0.629145821333333,0.773296853333333,0.773296853333333,1.027431639143256,1.027400701265844,0.809958104603308,0.809947791977503,2.632198958296637,0.038170133136505,0.066508968191479,0.119090922807292,0.713992245607978,108.774623831850306,5.349600000000009,-7.132223831850325,103.425023831850353,-16.048800000000000,28.788028781341268,,,,0.000000000000000,2.522131012251751,0.000000000000000,2.522131012251751,2.522131012251751,0.000000000000000,1.188459767170397,0.047145899826574,0.037244617448016,0.019028967902262,0.018364768990277,0.012554213281998,0.012469208211864,0.017271442797721,0.013983713379962,0.000676596780759,0.051041125042297,0.031762273972289,0.036353358009058,0.051041125042297,0.031762273972289,0.070247204686495,0.051041125042297,0.031762273972289,0.070193735758403,0.032593159952432,0.043890418044427,0.043872612895421,0.000968112295888,0.005871635848928,0.004611572580244,0.008028176689425,0.003720697037932,2.619257229477601,828.774623831850249,725.349600000000009,1072.867776168149703,103.425023831850325,703.951199999999858,388.788028781341268,169.828241060922664,113.579314100479678,77.075314895853808,58.154042265417502,-1.891757008718741
85.000000000000000,21.575268190298505,0.001000000000000,41300.000000000000000,23.693334333333336,23.250000000000000,345.525192786295520,4183.113714119800534,4.700733333333333,0.490833333333333,0.726666666666667,0.971200000000000,41277.777777777781012,0.209880202113949,0.204677035467098,0.124254221730842,0.123240126958941,0.083670856049336,0.083365439675871,0.139268426631376,0.137094200700637,4.676041373333333,0.479882814666667,0.717539061333333,0.974479216000000,0.723967030666667,0.479882814666667,0.479882814666667,0.717539061333333,0.717539061333333,1.000195712189553,1.000120979539844,0.732539196063184,0.732514285179948,2.628493988390021,0.025469990234241,0.060315334056520,0.112694720569547,0.706743508312582,125.352460983330033,17.831423831850316,-5.349600000000009,106.991999999999962,-23.181023831850325,36.858603735961566,0.028975564417856,0.012829003598617,0.023061656488639,0.000000000000000,4.301855388392964,2.522131012251751,0.000000000000000,4.369518400682429,2.522131012251751,1.480153666770553,0.060961535305218,0.056469834645917,0.023868004804528,0.023375602176261,0.012896236214597,0.012749139701642,0.016681890857774,0.015298328262027,0.006701721299169,0.005013728017843,0.015912279832165,0.030728422395428,0.005013728017843,0.015912279832165,0.075170356561042,0.005013728017843,0.015912279832165,0.075041035027144,0.014993057828155,0.029636309457238,0.029593461100175,0.000818316175995,0.000757250614219,0.002142841150453,0.007047822247865,0.002321828196309,2.699131296641784,845.352460983330047,737.831423831850316,1074.650399999999991,106.991999999999919,696.818976168149561,396.858603735961594,185.653680618354002,120.708099907015821,52.250873880799190,66.966608737853448,-29.784825819667279
86.000000000000000,21.655142257462689,0.001000000000000,41300.000000000000000,23.690000999999999,23.083333333333329,345.518499561437238,4183.052264030165134,4.699100000000000,0.473750000000000,0.686250000000000,0.848400000000000,41277.777777777781012,0.108176387877624,0.107526523832866,0.150029710494783,0.148367459322738,0.063437778350219,0.063310453947589,0.107214625574208,0.106401479034398,4.675650720000000,0.455778656000000,0.690049480000000,0.830794280000000,0.658874138666667,0.455778656000000,0.455778656000000,0.690049480000000,0.690049480000000,0.830794280000000,0.830794280000000,0.658874138666667,0.658874138666667,2.625357964701922,0.022816344081982,0.054427714893145,0.083253789553633,0.696463953307671,139.615185255604842,28.530623831850331,-12.481823831850337,112.341599999999957,-41.008980582364643,39.801418602193912,0.001767766952966,0.012374368670764,0.025455844122716,0.000000000000000,0.743318467398013,2.522131012251751,2.522131012251751,4.369518400682429,5.046095560057208,0.740395963569802,0.014759180959989,0.014518640159086,0.003490721914601,0.003376183419337,0.000980847729335,0.000974955183611,0.006357677959233,0.006238449285943,0.001478962062529,0.008541113023860,0.008369124037994,0.019025773449797,0.008541113023860,0.008369124037994,0.019025773449797,0.008541113023860,0.008369124037994,0.019025773449797,0.009257891414255,0.009257891414255,0.009257891414255,0.001485008646107,0.001063301267592,0.001067332916278,0.003786268260010,0.000843910250501,2.779005363805968,859.615185255604842,748.530623831850335,1067.518176168149694,112.341599999999914,678.991019417635243,399.801418602193905,201.479120175785283,127.836885713551055,27.426432865745483,75.779175210289623,-57.677894630616720
87.000000000000000,21.734987173507463,0.001000000000000,41300.000000000000000,23.690000999999999,22.916666666666668,345.524340063580098,4183.120445031112467,4.694200000000000,0.517500000000000,0.687500000000000,0.741600000000000,41277.777777777781012,0.060444237804621,0.060331844307050,0.149085483252098,0.147445576681170,0.050406108840923,0.050338076120033,0.086645276632547,0.086038499036084,4.672135093333334,0.504596344000000,0.674273429333333,0.728580710666667,0.635816828000000,0.504596344000000,0.504596344000000,0.674273429333333,0.674273429333333,0.728580710666667,0.728580710666667,0.635816828000000,0.635816828000000,2.621799098095570,0.028614897248078,0.051984737470799,0.063873039017963,0.691567942958102,155.663985255604871,35.659380582364662,-16.048800000000000,121.258176168149703,-53.496000000000002,39.836011140224571,0.035355339059327,0.033819373146172,0.010182337649086,0.000000000000000,0.743318467398503,5.046095560057208,0.000000000000000,2.522131012251895,4.369518400682512,4.217151604389580,0.006153111418286,0.006118942344204,0.008531735455686,0.008260901043613,0.009005521940174,0.008969483902726,0.002407421919993,0.002415830402990,0.002354525646098,0.025910232165877,0.031168112494797,0.010797249733851,0.025910232165877,0.031168112494797,0.010797249733851,0.025910232165877,0.031168112494797,0.010797249733851,0.013988610418827,0.013988610418827,0.013988610418827,0.000601813836570,0.002827159773696,0.005173015346587,0.002126609731705,0.001438231250605,2.858850279850742,875.663985255604871,755.659380582364633,1063.951199999999972,121.258176168149646,666.503999999999905,399.836011140224571,217.298784025347231,134.963069773441930,2.611051865660556,84.588525417589153,-85.560783489443565
88.000000000000000,21.814832089552240,0.001000000000000,41300.000000000000000,23.690000999999999,23.000000000000000,345.522112462182633,4183.076391157800572,4.689300000000000,0.613750000000000,0.667500000000000,0.643200000000000,41277.777777777781012,0.073241816552595,0.073037857189405,0.147395307870463,0.145818773952808,0.074605112563110,0.074393699254472,0.098414078995389,0.097750110132228,4.672525733333334,0.604059860000000,0.662966128000000,0.651269529333333,0.639431839111111,0.604059860000000,0.604059860000000,0.662966128000000,0.662966128000000,0.651269529333333,0.651269529333333,0.639431839111111,0.639431839111111,2.620164873212891,0.042164171425326,0.049781272302957,0.050487711351699,0.690649507073218,168.671258725820792,41.014176168149682,-14.266176168149684,128.390400000000000,-55.278623831850325,39.171546380817922,0.001767766952966,0.028284271247462,,0.000000000000000,2.964718533821605,2.522131012251751,2.522131012251751,4.369518400682512,2.522131012251751,2.852940203044225,0.010576413911932,0.010484412693315,0.002744721707268,0.002658359085541,0.007886851799483,0.007817874568288,0.003040321328400,0.003022024059181,0.004302777991267,0.005078471646509,0.013677933395207,0.029567258368952,0.005078471646509,0.013677933395207,0.029567258368952,0.005078471646509,0.013677933395207,0.029567258368952,0.006353555962694,0.006353555962694,0.006353555962694,0.001069033581255,0.000743985311540,0.002062859875739,0.004552921470468,0.000466284054399,2.938695195895519,888.671258725820735,761.014176168149675,1065.733823831850486,128.390399999999943,664.721376168149618,399.171546380817915,233.118447874910999,142.089253833331895,-22.204329134422551,93.397875624888798,-113.443672348268606
89.000000000000000,21.894706156716421,0.001000000000000,41300.000000000000000,23.686667333333329,23.000000000000000,345.519411053331112,4183.043717352677049,4.697466666666667,0.651666666666667,0.644166666666667,0.558400000000000,41277.777777777781012,0.097521055283318,0.097047590521457,0.141583950078100,0.140148145634757,0.098223169235186,0.097731169013373,0.112442724865535,0.111642301723196,4.668489226666667,0.649796872000000,0.621833326666667,0.549511745333333,0.607047314666667,0.649796872000000,0.649796872000000,0.621833326666667,0.621833326666667,0.549511745333333,0.549511745333333,0.607047314666667,0.607047314666667,2.618342158149531,0.049403448468767,0.044333663607250,0.035812704431617,0.686972993664292,-177.588014744395139,48.146399999999971,-5.349600000000009,136.048538940972833,-51.713376168149672,42.552156188263780,0.023228933107944,0.040414518843274,0.007332121111929,0.000000000000000,0.743318467398503,0.000000000000000,0.000000000000000,2.244678579718437,2.522131012251751,0.637045797571872,0.011815848247476,0.011659346611310,0.016562693478810,0.016043144878568,0.015200636811663,0.014998987763816,0.005013265255400,0.004886104517147,0.002386701439002,0.020259855824454,0.042541766544362,0.020181851538527,0.020259855824454,0.042541766544362,0.020181851538527,0.020259855824454,0.042541766544362,0.020181851538527,0.020392352931391,0.020392352931391,0.020392352931391,0.001502889006070,0.003727655415037,0.006379297384427,0.002602700014523,0.002708409406434,3.018569263059700,902.411985255604804,768.146399999999971,1074.650399999999991,136.048538940972776,668.286623831850193,402.552156188263780,248.943887432340489,149.218039639867129,-47.028770149478078,102.210442097324645,-141.336741159216217
90.000000000000000,21.974609375000000,0.001000000000000,41300.000000000000000,23.690000999999999,23.000000000000000,345.522401637372695,4183.088715574927846,4.694200000000000,0.710000000000000,0.632500000000000,0.489600000000000,41277.777777777781012,0.112462475091371,0.111755404042990,0.127724528067902,0.126689992473205,0.118543154248233,0.117710809072546,0.119576719135835,0.118718735196247,4.664322733333334,0.683617198666667,0.637033842666667,0.481445356000000,0.600698799111111,0.683617198666667,0.683617198666667,0.637033842666667,0.637033842666667,0.481445356000000,0.481445356000000,0.600698799111111,0.600698799111111,2.613223707288580,0.053590830836840,0.046875584850553,0.027634785969869,0.685331227236460,-168.145148814795277,57.062976168149682,0.000000000000000,137.312186914054109,-57.062976168149682,48.062978833582349,,,,0.000000000000000,3.265799189581919,2.522131012251751,0.000000000000000,6.677790384773432,2.522131012251751,5.085419392950811,0.004823738239941,0.004732551950499,0.006544079627280,0.006383362094160,0.008453653660026,0.008283089923502,0.002889532404437,0.002837263388935,0.001127622815188,0.016532868833429,0.037816872650770,0.008070113972358,0.016532868833429,0.037816872650770,0.008070113972358,0.016532868833429,0.037816872650770,0.008070113972358,0.010359877508550,0.010359877508550,0.010359877508550,0.001155875186166,0.002719987700765,0.005319009501184,0.001001337764563,0.000855956524078,3.098472481343279,911.854851185204780,777.062976168149589,1080.000000000000000,137.312186914054053,662.937023831850297,408.062978833582406,256.859495064990142,152.783733416457892,-59.445520664489557,106.618333466110457,-155.288365540750647


==> data/2026-03-20_11-29-12_clean.csv <==
StepIndex,Weight_Value,Frequency_Hz,Transducer_VPP,Setup_temp,Transducer_temp,Speed_of_Sound,Node_dist_um,User_desc,Current VPP,Mic 1 VPP,Mic 2 VPP,Mic 3 VPP,Timedata_MainFFT_Hz,Mic 1 VPP_THD,Mic 1 VPP_THD_R,Mic 2 VPP_THD,Mic 2 VPP_THD_R,Mic 3 VPP_THD,Mic 3 VPP_THD_R,THD_mean,THD_R_mean,CH1_VPP,CH2_VPP,CH3_VPP,CH4_VPP,VPP_mean,CH2_VPP_THDcorr,CH2_VPP_THD_Rcorr,CH3_VPP_THDcorr,CH3_VPP_THD_Rcorr,CH4_VPP_THDcorr,CH4_VPP_THD_Rcorr,VPP_THDcorr_mean,VPP_THD_Rcorr_mean,CH1_pwr,CH2_pwr,CH3_pwr,CH4_pwr,pwr_mean,Phase_4_1,Phase_3_1,Phase_2_1,Phase_4_3,Phase_2_3,Phase_mean,Mic 1 VPP_StdDev,Mic 2 VPP_StdDev,Mic 3 VPP_StdDev,Weight_Value_StdDev,Phase_4_1_StdDev,Phase_3_1_StdDev,Phase_2_1_StdDev,Phase_4_3_StdDev,Phase_2_3_StdDev,Phase_mean_StdDev,Mic 1 VPP_THD_StdDev,Mic 1 VPP_THD_R_StdDev,Mic 2 VPP_THD_StdDev,Mic 2 VPP_THD_R_StdDev,Mic 3 VPP_THD_StdDev,Mic 3 VPP_THD_R_StdDev,THD_mean_StdDev,THD_R_mean_StdDev,Transducer_VPP_StdDev,CH1_VPP_StdDev,CH2_VPP_StdDev,CH3_VPP_StdDev,CH4_VPP_StdDev,CH2_VPP_THDcorr_StdDev,CH3_VPP_THDcorr_StdDev,CH4_VPP_THDcorr_StdDev,CH2_VPP_THD_Rcorr_StdDev,CH3_VPP_THD_Rcorr_StdDev,CH4_VPP_THD_Rcorr_StdDev,VPP_mean_StdDev,VPP_THDcorr_mean_StdDev,VPP_THD_Rcorr_mean_StdDev,CH1_pwr_StdDev,CH2_pwr_StdDev,CH3_pwr_StdDev,CH4_pwr_StdDev,pwr_mean_StdDev,Phase_4_1_unwrapped,Phase_3_1_unwrapped,Phase_2_1_unwrapped,Phase_4_3_unwrapped,Phase_2_3_unwrapped,Phase_mean_unwrapped,Phase_4_1_d_dx,Phase_3_1_d_dx,Phase_2_1_d_dx,Phase_4_3_d_dx,Phase_2_3_d_dx
10.000000000000000,0.775800000000000,41500.000000000000000,2.500000000000000,24.129999000000002,23.250000000000000,345.793118474065125,4166.198443875749945,30.000000000000000,4.596200000000000,1.574000000000000,1.365000000000000,1.060320000000000,41500.000000000000000,0.617877083371864,0.525284859897986,0.195476165659805,0.191692997993376,0.362111508319780,0.335708359165345,0.391821585783816,0.350895405685569,4.569297000000000,1.565748522400000,1.360125024800000,1.030175802400000,1.318683116533334,2.532564072113012,2.387825477198420,1.627801073146152,1.622567342908998,1.225970513518999,1.215756504821539,1.795445219592721,1.742049774976319,2.542075722432524,0.209972245272478,0.188896750592775,0.100662011653208,0.760401682487746,-18.342672941098385,179.501185760752094,6.455218963799041,155.824303603963926,-169.606921710080513,-12.047569156007796,0.037483329627983,0.082896773157946,0.160848350939635,0.025183327818221,16.251498886264176,4.377025217637115,4.025780796133851,20.308492884499682,5.487102913773658,16.856708434921188,0.032499825652732,0.020198426461348,0.027214995574703,0.025896633422842,0.124626104224718,0.106055022242734,0.043272253350850,0.039161150743903,0.000000000000000,0.003309946244881,0.024414670084839,0.085452896629980,0.144310047147424,0.014441849586394,0.136501301417379,0.306392918828487,0.008965602658311,0.134483060816270,0.296368636162751,0.018333036369205,0.084271570800889,0.075956052141421,0.001353316933944,0.011810572893561,0.021681933707813,0.021151661758361,0.002491578294181,-18.342672941098385,-180.498814239247906,6.455218963799041,155.824303603963870,-169.606921710080513,347.952430843992204,0.559885212435299,-3.027852956588822,-1.744980933823160,3.298569546100495,-5.924819242090853
9.000000000000000,0.907200000000000,41500.000000000000000,2.500000000000000,24.120000999999998,23.250000000000000,345.785160651512570,4166.088200627661536,20.000000000000000,4.590320000000000,1.519500000000000,1.471500000000000,1.464480000000000,41500.000000000000000,0.616103548219047,0.524457597448014,0.236165626272320,0.229753027090023,0.179354947460173,0.175293095141172,0.343874707317180,0.309834573226403,4.571640823999999,1.520959270400000,1.410195303200000,1.487070308800000,1.472741627466667,2.457902415067770,2.318560454341952,1.743175203546391,1.734133759003785,1.765252035888116,1.758569630314454,1.988776551500760,1.937087947886730,2.545281366729957,0.199899844172431,0.206903178271492,0.212430593965278,0.791128745784789,44.144143115806372,-164.482387709821637,-5.378399999999999,-150.732548926373084,159.248947482413087,23.476386192638017,0.005968668193157,0.044672418783854,0.161687698975525,0.023209911675834,9.256745988900503,10.974474797894237,4.813063554160756,17.627639610747455,11.087110847025922,17.038471364677505,0.015915738514380,0.009803180695330,0.018933581207508,0.017368384616160,0.077640059963466,0.073312533684613,0.023417216929632,0.021718234992304,0.000000000000000,0.003597106911350,0.019091409225316,0.074105740295582,0.189134659670602,0.027880060106851,0.093716387926640,0.341996339262099,0.025006482717899,0.092705629964508,0.334537187102952,0.060184402833600,0.099060700521899,0.098047301071894,0.002217379153911,0.005900037129559,0.011353825834965,0.056616014364083,0.012638373744721,44.144143115806372,-164.482387709821637,-5.378399999999999,209.267451073626887,-200.751052517586885,383.476386192638017,0.328219119066637,-2.835313958324237,-1.275517545607522,2.919739879457669,-5.451531395288822
8.000000000000000,1.139200000000000,41500.000000000000000,2.500000000000000,24.100000200000000,23.449999999999999,345.774454204377264,4165.933204446562740,10.000000000000000,4.594240000000000,1.460000000000000,1.503000000000000,1.798559999999999,41500.000000000000000,0.776645474589383,0.608793291442511,0.245152250291757,0.236556104021951,0.338926958748310,0.320907323892635,0.453574894543150,0.388752239785699,4.565703311999999,1.456203127200000,1.455025006400000,1.798574066400000,1.569934066666667,2.584569106662163,2.341478116485588,1.805002833217171,1.793142104055135,2.408277815128284,2.375850989620294,2.265949918335873,2.170157070053672,2.539842211282682,0.171958770452537,0.179045995311277,0.311575320480097,0.800605574381648,46.260349790497003,-114.882501829322038,-25.809464869542950,168.516555674820609,98.794190630349817,-24.868650976981456,0.024238399287082,0.065033645138497,0.035133573686717,0.029978325503603,8.745065885927897,20.764904931666432,7.138865348327279,22.950307735990879,23.506979018993807,9.164327757202004,0.128072103565704,0.061234048393734,0.077044688638322,0.069687531302105,0.016499037179949,0.014019776988968,0.037504641073552,0.022215121482858,0.000000000000000,0.005939503083552,0.027015143879650,0.117674812304500,0.022502370645482,0.141701203298338,0.061107689743865,0.050027657974540,0.049830451160195,0.065720412892948,0.046074889121543,0.043351759702567,0.061649884652043,0.039612027926350,0.006361439654828,0.014199673289288,0.032927785121288,0.006455091658806,0.007849094157143,46.260349790497003,-114.882501829322038,-25.809464869542950,168.516555674820580,-261.205809369650126,335.131349023018572,-0.135113067670687,-2.450235961795068,-0.336590769176243,2.162080546172019,-4.504955701684756
7.000000000000000,1.340600000000000,41500.000000000000000,2.500000000000000,24.082000000000001,23.449999999999999,345.762900689240894,4165.796891095636056,0.000000000000000,4.578560000000000,1.413000000000000,1.693500000000000,1.821120000000000,41500.000000000000000,0.528801714286847,0.462125525910488,0.322947818403648,0.307000688313919,0.422992973807940,0.389551307613482,0.424914168832811,0.386225840612629,4.555156432000000,1.427989068000000,1.680534448800000,1.794238317600000,1.634253944800000,2.176442452352156,2.082863954592865,2.222725044380119,2.196001718980887,2.553121570085633,2.493134799854588,2.317429688939303,2.257333491142780,2.527390913117784,0.188545992397687,0.276093894255809,0.320357320393983,0.828097030041316,15.065981311027087,-108.639112859980713,-52.693861278222670,126.860029871660004,51.633019458153939,-49.828572185191319,0.013393095235979,0.019732587260671,0.045072741207963,0.013685759021698,5.270231967223328,6.276543123280694,6.273266216873357,2.580871931597603,2.635292952798327,5.863860395875498,0.125642013127082,0.094856335423753,0.032425055531476,0.027859685561262,0.008281088297927,0.006437582649655,0.032621304852401,0.023922625865779,0.000000000000000,0.011067248213333,0.066496527876631,0.021383444120436,0.066896387239539,0.088341331320035,0.028170788971996,0.093883143480506,0.046777031310947,0.021373454741665,0.091782579864642,0.019843940467189,0.048673527361575,0.038431653216017,0.009696159081569,0.020537275473756,0.002889465507905,0.019922329632522,0.003137865891360,15.065981311027087,-108.639112859980713,-52.693861278222670,126.860029871659961,-308.366980541846090,310.171427814808681,-0.598445254408013,-2.065157965265900,0.602336007255039,1.404421212886376,-3.558380008080689
1.000000000000000,1.302000000000000,41500.000000000000000,2.500000000000000,23.932000200000001,23.300000000000001,345.666284054873699,4164.686416621470926,-10.000000000000000,4.570720000000000,1.561000000000000,1.648500000000000,1.618560000000000,41500.000000000000000,0.243957329577009,0.236510590399772,0.350707049637548,0.330868681546036,0.453434163254995,0.412889024232927,0.349366180823184,0.326756098726245,4.551250192000000,1.528332817600000,1.644581551200000,1.607363149600000,1.593425839466667,1.900644881054147,1.889318627410168,2.221214350196856,2.188610876040991,2.335710518272152,2.270659236037844,2.152523249841052,2.116196246496334,2.521878020057726,0.204129532749550,0.270499806311225,0.263595682077071,0.815025760298893,33.347218963799037,-76.374418963799044,-27.974535130457038,111.871478595108897,44.117338721777323,-24.511022041005845,0.027477263328068,0.022679836860083,0.032046965534977,0.020820662813657,4.025780796134034,4.025780796133942,7.138865348327227,2.151328235426167,6.273266216873357,4.845269220236134,0.043309588410885,0.038985254358379,0.015485145100349,0.012898702908104,0.014825842928759,0.011188515076097,0.011517949224633,0.010477968224908,0.000000000000000,0.003977874918938,0.019138692433465,0.012484697508600,0.041756514906153,0.048186509110295,0.013660054348839,0.037778800138392,0.042153709213952,0.010726491096584,0.041649770714159,0.016731940347092,0.025232896307507,0.025445434732327,0.002723590754914,0.007575096688850,0.003056783176742,0.014694741681093,0.004292219376672,33.347218963799037,-76.374418963799044,-27.974535130457038,111.871478595108897,44.117338721777323,-24.511022041005845,-0.743811852211934,-1.540903831932499,1.586990413485840,0.917490028239195,-3.575641435492781
2.000000000000000,1.295600000000000,41500.000000000000000,2.500000000000000,23.959999400000001,23.350000000000001,345.688261835571097,4164.918817296037560,-20.000000000000000,4.586399999999999,1.600500000000000,1.673000000000000,1.606080000000000,41500.000000000000000,0.226216534665316,0.220567072345204,0.363862710214903,0.341831181100340,0.458649896725417,0.416837289862829,0.349576380535212,0.326411847769458,4.560390751999999,1.580556259200000,1.660242155200000,1.591953008800000,1.610917141066667,1.938512944281000,1.929554183329124,2.264321933735505,2.227747102472616,2.321840004961961,2.255341468831847,2.174891627659489,2.137547584877862,2.533245519930813,0.232815951364941,0.277294400024877,0.259149884586969,0.825626438976900,32.270399999999995,-78.526921710080487,-4.299676766716374,109.722778337498198,76.374418963799030,-14.314187715924106,0.039226904032819,0.014512925273700,0.022539565213198,0.017300289014927,3.401848533746613,5.487102913773658,5.273144901935820,4.303651494300132,4.025780796133942,4.312237205105690,0.017582285274598,0.016292936965131,0.017712350865564,0.014807704077384,0.012713550820448,0.009540779309025,0.006032108458401,0.005602023559243,0.000000000000000,0.002555594507647,0.035314669011313,0.020571784918570,0.030386647083939,0.067903476547035,0.039462253570795,0.029057144500209,0.065837269745214,0.035843140472104,0.031106244387810,0.023406919972001,0.037049339310870,0.036568659770609,0.003596787940801,0.017465299611186,0.006412889779075,0.011351240256742,0.006682048427977,32.270399999999995,-78.526921710080487,-4.299676766716374,109.722778337498198,76.374418963799030,-14.314187715924106,-1.190848915986275,-1.308926590559171,2.201168258824650,0.262878898736751,-2.269301653301901
3.000000000000000,1.185200000000000,41500.000000000000000,2.500000000000000,23.980000000000000,23.399999999999999,345.698575292410226,4165.066690177720375,-30.000000000000000,4.592280000000000,1.505500000000000,1.821000000000000,1.699200000000000,41500.000000000000000,0.175255330821621,0.172374223132750,0.370333655922686,0.347231614771700,0.434976449872074,0.398803515423090,0.326855145538794,0.306136451109180,4.566172111999999,1.453135937600000,1.829120377600000,1.674765489600000,1.652340601600000,1.710333922613900,1.706031042198003,2.506706146850968,2.464415458872934,2.402927250293646,2.342419788895456,2.206655773252838,2.170955429988798,2.539951781649435,0.200100532828796,0.321319095844191,0.285653728281641,0.836756284651016,45.178180541846046,-59.162399999999991,-24.725781277042049,103.264521404891084,33.387343115806345,-14.929354265040985,0.075112415751326,0.035026775472487,0.042865370638780,0.005449770637375,2.635292952798465,4.813063554160681,7.298739317406220,2.151328235425997,9.256745988900503,4.568285847347867,0.035567033111262,0.033888381438520,0.012771938492014,0.010558530558808,0.014595596546586,0.011257801514729,0.010060200155928,0.009842098429548,0.000000000000000,0.005186580510464,0.101823545065036,0.030312642201381,0.029167807444133,0.166472360130252,0.059167593235472,0.020519807959453,0.163928876520067,0.055179448741742,0.023898945495249,0.043410258729443,0.063946918854014,0.064113749825909,0.006250392498175,0.035794620481043,0.006982564402544,0.010144155266076,0.010778061164302,45.178180541846046,-59.162399999999998,-24.725781277042049,103.264521404891084,33.387343115806353,-14.929354265040985,-2.084923043534955,-0.844972107812516,3.429523949502269,-1.046343360268136,0.343377911079858
4.000000000000000,1.015200000000000,41500.000000000000000,2.500000000000000,24.006000000000000,23.350000000000001,345.714626847416753,4165.230929766150439,-40.000000000000000,4.603550000000000,0.861500000000000,1.893000000000000,1.714080000000000,41500.000000000000000,0.195166024060701,0.190279618465306,0.368320954612131,0.345518978824132,0.395572024417377,0.367826157131872,0.319686334363403,0.301208251473770,4.568672112000000,0.888001560000000,1.863428348800000,1.700859336000000,1.484096414933334,0.917187606853359,0.916891380839868,2.550054666846860,2.507515642961458,2.373658577587555,2.326469239646270,1.946966950429258,1.916958754482532,2.543796662870550,0.082303983384445,0.324267813589772,0.293277309461229,0.810911442326499,60.239218963799061,-50.554678289919508,-62.391721710080482,106.493078595108898,-11.868119565326596,-26.353341626162887,0.130439162064159,0.009253377761661,0.036767812009963,0.016604216332004,4.025780796133942,5.487102913773658,5.487102913773658,2.151328235425828,10.446196354691676,3.317514718439551,0.078764864996285,0.074696950074964,0.017977720553047,0.014898246909163,0.006084390174193,0.004896908380085,0.022158846791872,0.021497107351900,0.000000000000000,0.003626674236862,0.092612071921525,0.021058394989525,0.016515075916163,0.149021695180963,0.061390076148991,0.023705093850398,0.148412710228935,0.055262620071671,0.022777377060552,0.037991543352045,0.064754522995631,0.063133705243652,0.004045225976598,0.018047802381979,0.008475236418797,0.004928732163331,0.005868864316966,60.239218963799061,-50.554678289919508,-62.391721710080468,106.493078595108898,-11.868119565326596,-26.353341626162887,-2.978997171083633,-0.381017625065861,4.657879640179887,-2.355565619273023,2.956057475461617
5.000000000000000,0.740600000000000,41500.000000000000000,2.500000000000000,24.032000799999999,23.500000000000000,345.730605177503662,4165.457396378320482,-50.000000000000000,4.590320000000000,0.494500000000000,1.774000000000000,1.679520000000000,41500.000000000000000,1.129551332399202,0.727147650284129,0.320802979233494,0.305329067101764,0.267782137564491,0.258591069775881,0.572712149732396,0.430355929053925,4.566953335999999,0.481934368000000,1.784696825600000,1.664667949600000,1.310433047733333,0.481934368000000,0.481934368000000,2.358060567538221,2.330336707322683,2.110505171643260,2.095198402375644,1.650166702393827,1.635823159232776,2.540848134918046,0.019718670420411,0.304163914728786,0.269394484591891,0.783531301164784,95.734381036200944,-40.872421662501807,175.846681054300234,136.538299388591327,-93.802594722168024,133.926530871027467,0.133093012588941,0.072749570445467,0.006659729724246,0.027391604553220,4.025780796134034,4.303651494300216,12.010101159269585,5.447081779814743,82.820182430763040,24.323377617315284,0.332117478866429,0.119861299557579,0.021686082714513,0.018869729769169,0.016861725050349,0.015141690772565,0.118316252529050,0.047945736550840,0.000000000000000,0.002185381252340,0.113835757906592,0.047833181024020,0.009464198390260,0.113835757906592,0.100970999211486,0.035934655684197,0.113835757906592,0.095312745364107,0.033158526100350,0.032430033821573,0.035784393504053,0.034579972270362,0.002739307051273,0.010169197319781,0.011013443693420,0.005386915029995,0.003065036459994,95.734381036200944,-40.872421662501807,-184.153318945699766,136.538299388591327,-93.802594722168024,133.926530871027467,-3.279387253875989,-0.039287057880952,5.502869439861377,-2.889080440676251,3.075563141578961
6.000000000000000,0.467800000000000,41500.000000000000000,2.500000000000000,24.057998999999999,23.350000000000001,345.751492838028014,4165.677813985341345,-60.000000000000000,4.572680000000000,1.024500000000000,1.124000000000000,1.793760000000000,41500.000000000000000,0.604872939140959,0.513460815767611,0.567118119915664,0.475646352376403,0.315864621282476,0.300862582415652,0.495951893446366,0.429989916853222,4.555781391999999,1.002828140000000,1.100937480000000,1.784316358400000,1.296027326133333,1.466414487730606,1.404159680581844,1.281833075368859,1.272743487131037,2.349226534964865,2.322276065855941,1.699158032688109,1.666393077856274,2.528442423775729,0.070955869533055,0.125955668115699,0.297706490577350,0.755765113000458,160.121597858572045,-56.996181277042041,147.240993485994863,-153.845476586383171,-131.475147094681120,176.160254136831725,0.019316443772082,0.196139299988554,0.048820979097105,0.022454398232863,6.190481386716157,7.298739317406169,8.788421940273208,7.295909598553065,32.510409302686917,12.452512154994851,0.111383074476345,0.069499780934645,0.230677220006047,0.157604009299404,0.033287835799652,0.028636850231537,0.058546074103280,0.036982804699614,0.000000000000000,0.002862507744954,0.047574907637913,0.330709585259054,0.049322276307598,0.308338362794274,0.559962412801512,0.124911094867902,0.270011970501945,0.549363872707310,0.115779169544163,0.111457866224663,0.162177155432224,0.158554875346549,0.003614738109403,0.008080786505185,0.085739553095403,0.016787036177292,0.023888306338225,160.121597858572045,-56.996181277042041,-212.759006514005165,206.154523413616829,-131.475147094681120,176.160254136831725,-3.361599964548810,0.266544316652433,6.196594405735095,-3.147869601698333,2.410205416060209


==> data/2026-03-20_11-47-08_clean.csv <==
StepIndex,Weight_Value,Frequency_Hz,Transducer_VPP,Setup_temp,Transducer_temp,Speed_of_Sound,Node_dist_um,User_desc,Current VPP,Mic 1 VPP,Mic 2 VPP,Mic 3 VPP,Timedata_MainFFT_Hz,Mic 1 VPP_THD,Mic 1 VPP_THD_R,Mic 2 VPP_THD,Mic 2 VPP_THD_R,Mic 3 VPP_THD,Mic 3 VPP_THD_R,THD_mean,THD_R_mean,CH1_VPP,CH2_VPP,CH3_VPP,CH4_VPP,VPP_mean,CH2_VPP_THDcorr,CH2_VPP_THD_Rcorr,CH3_VPP_THDcorr,CH3_VPP_THD_Rcorr,CH4_VPP_THDcorr,CH4_VPP_THD_Rcorr,VPP_THDcorr_mean,VPP_THD_Rcorr_mean,CH1_pwr,CH2_pwr,CH3_pwr,CH4_pwr,pwr_mean,Phase_4_1,Phase_3_1,Phase_2_1,Phase_4_3,Phase_2_3,Phase_mean,Mic 1 VPP_StdDev,Mic 2 VPP_StdDev,Mic 3 VPP_StdDev,Weight_Value_StdDev,Phase_4_1_StdDev,Phase_3_1_StdDev,Phase_2_1_StdDev,Phase_4_3_StdDev,Phase_2_3_StdDev,Phase_mean_StdDev,Mic 1 VPP_THD_StdDev,Mic 1 VPP_THD_R_StdDev,Mic 2 VPP_THD_StdDev,Mic 2 VPP_THD_R_StdDev,Mic 3 VPP_THD_StdDev,Mic 3 VPP_THD_R_StdDev,THD_mean_StdDev,THD_R_mean_StdDev,Transducer_VPP_StdDev,CH1_VPP_StdDev,CH2_VPP_StdDev,CH3_VPP_StdDev,CH4_VPP_StdDev,CH2_VPP_THDcorr_StdDev,CH3_VPP_THDcorr_StdDev,CH4_VPP_THDcorr_StdDev,CH2_VPP_THD_Rcorr_StdDev,CH3_VPP_THD_Rcorr_StdDev,CH4_VPP_THD_Rcorr_StdDev,VPP_mean_StdDev,VPP_THDcorr_mean_StdDev,VPP_THD_Rcorr_mean_StdDev,CH1_pwr_StdDev,CH2_pwr_StdDev,CH3_pwr_StdDev,CH4_pwr_StdDev,pwr_mean_StdDev,Phase_4_1_unwrapped,Phase_3_1_unwrapped,Phase_2_1_unwrapped,Phase_4_3_unwrapped,Phase_2_3_unwrapped,Phase_mean_unwrapped,Phase_4_1_d_dx,Phase_3_1_d_dx,Phase_2_1_d_dx,Phase_4_3_d_dx,Phase_2_3_d_dx
6.000000000000000,0.008000000000000,41500.000000000000000,2.500000000000000,24.234000000000002,23.350000000000001,345.863582947138354,4167.031119845040848,-60.000000000000000,4.478600000000000,0.285000000000000,0.537500000000000,0.455520000000000,41500.000000000000000,0.133304093757763,0.132062906626717,0.228598669425088,0.222434973204353,0.172566390750368,0.170030706198352,0.178156384644406,0.174842862009807,4.447109456000000,0.278992180800000,0.528206230400000,0.448144520800000,0.418447644000000,0.278992180800000,0.278992180800000,0.528206230400000,0.528206230400000,0.448144520800000,0.448144520800000,0.418447644000000,0.418447644000000,2.408700301634792,0.007807194469235,0.030454128983780,0.024135893785866,0.617774379718419,98.965978337498200,78.521221662501773,-100.038619458153917,22.603738721777319,-179.567650764679144,97.602664406504005,0.013346347815039,0.016488632447841,0.017505199227658,0.000000000000000,4.303651494300216,4.303651494300132,2.635292952798465,6.273266216873415,2.551273691375694,5.452625607986985,0.021575712956386,0.020980559469361,0.041310166904029,0.038123695907695,0.010751928265293,0.010288296164910,0.013541919657516,0.012535042531966,0.000000000000000,0.003813304910295,0.018388159444762,0.015471443757972,0.019575028843193,0.018388159444762,0.015471443757972,0.019575028843193,0.018388159444762,0.015471443757972,0.019575028843193,0.011199151553547,0.011199151553547,0.011199151553547,0.002389591242619,0.001170260804967,0.001726740608390,0.002209562082652,0.001289732820422,98.965978337498200,78.521221662501773,-100.038619458153917,22.603738721777319,-179.567650764679144,97.602664406504005,-0.420859127761370,-0.288780287029100,0.506948501460788,-0.181632888547456,0.786777292531329
5.000000000000000,0.008000000000000,41500.000000000000000,2.500000000000000,24.213999000000001,23.350000000000001,345.846819918800804,4166.847101303230374,-50.000000000000000,4.488400000000000,0.262000000000000,0.484000000000000,0.402720000000000,41500.000000000000000,0.107645137364769,0.106816347681637,0.267911711700934,0.258187528797922,0.204497991770621,0.200170930472028,0.193351613612108,0.188391602317195,4.469609064000000,0.255957815200000,0.483579702400000,0.398085915200000,0.379207810933333,0.255957815200000,0.255957815200000,0.483579702400000,0.483579702400000,0.398085915200000,0.398085915200000,0.379207810933333,0.379207810933333,2.428899207939303,0.006593223994331,0.025928750222639,0.018851600492208,0.620068195662120,94.660219458153961,78.526921710080501,-100.023381277042034,20.429140313573669,179.509685942538340,93.102612882731080,0.028029002836348,0.026610618181470,0.017911783830763,0.000000000000000,2.635292952798327,5.487102913773658,7.298739317406271,7.913541728876319,8.657296281128737,6.114959454863877,0.041379070884250,0.040665227214417,0.046301175704213,0.040990327623200,0.028339809923671,0.026541399420195,0.016349715049666,0.014599632472302,0.000000000000000,0.003284481773017,0.025218756844870,0.024332820859404,0.021928077978114,0.025218756844870,0.024332820859404,0.021928077978114,0.025218756844870,0.024332820859404,0.021928077978114,0.016204124947758,0.016204124947758,0.016204124947758,0.002529319330199,0.001393209348434,0.002323815153084,0.002421915840834,0.001050193711702,94.660219458153961,78.526921710080501,-100.023381277042034,20.429140313573669,-180.490314057461632,93.102612882731080,-0.386964408513457,-0.225151996813926,0.545963152585722,-0.180152403075001,0.790445339893001
4.000000000000000,0.009000000000000,41500.000000000000000,2.500000000000000,24.200001000000000,23.399999999999999,345.838973896230868,4166.771614935944854,-40.000000000000000,4.506040000000000,0.317500000000000,0.468000000000000,0.398880000000000,41500.000000000000000,0.107766809305920,0.106955322009435,0.200532405761259,0.196392470902520,0.171559836169273,0.168648344591668,0.159953017078817,0.157332045834541,4.485546448000000,0.314031236000000,0.455020300000000,0.389101573600000,0.386051036533333,0.314031236000000,0.314031236000000,0.455020300000000,0.455020300000000,0.389101573600000,0.389101573600000,0.386051036533333,0.386051036533333,2.445612470401154,0.010256329372810,0.023837009245476,0.017664727213393,0.624342634058208,93.587578337498201,76.366818688972899,-86.044892108180335,16.125675245643350,-162.292490522050798,76.287604808652304,0.019445436482630,0.032229644738967,0.025194285066261,0.000000000000000,4.303651494300301,5.270231967223328,5.893032228746714,6.808952203797380,10.843213817508603,12.576870705333445,0.038761000677511,0.038027102689242,0.032156090963403,0.030269796499700,0.046151117576025,0.043516953401260,0.020294664603166,0.019049539767343,0.000000000000000,0.003526421617719,0.023103626859830,0.021545779961162,0.021748404769131,0.023103626859830,0.021545779961162,0.021748404769131,0.023103626859830,0.021545779961162,0.021748404769131,0.017698315416084,0.017698315416084,0.017698315416084,0.003607060996478,0.001643714648568,0.002664574102442,0.002144795032473,0.002041602091379,93.587578337498201,76.366818688972899,-86.044892108180335,16.125675245643350,-162.292490522050798,76.287604808652304,-0.346961930533620,-0.168690533974905,0.590038892422942,-0.172760349693015,0.798808354315610
3.000000000000000,0.009000000000000,41500.000000000000000,2.500000000000000,24.194001000000000,23.399999999999999,345.832055654160911,4166.655202708597244,-30.000000000000000,4.530050000000000,0.364500000000000,0.428500000000000,0.395040000000000,41500.000000000000000,0.144400054801246,0.142868506087137,0.186491268704133,0.183258934229186,0.139407915102967,0.137969917360243,0.156766412869449,0.154699119225522,4.502187296000001,0.358271884000000,0.413867178400000,0.386054681600000,0.386064581333333,0.358271884000000,0.358271884000000,0.413867178400000,0.413867178400000,0.386054681600000,0.386054681600000,0.386064581333333,0.386064581333333,2.466186818053235,0.013279186731755,0.019742693135254,0.016889894286181,0.629024648051606,90.357878595108900,69.919199999999989,-87.129321404891073,22.590418963799038,-154.898678595108890,67.624639473729815,0.015041608956491,0.014317821063276,0.024035973040424,0.000000000000000,2.151328235426167,3.401848533746613,2.151328235425997,4.025780796133942,2.151328235425997,3.373941749571433,0.017237831368831,0.016696813051670,0.018898090008269,0.018026375766805,0.025020208892552,0.024223485281103,0.015749178454813,0.015214680515773,0.000000000000000,0.003275245607841,0.009012657080401,0.019551640250945,0.019511549104532,0.009012657080401,0.019551640250945,0.019511549104532,0.009012657080401,0.019551640250945,0.019511549104532,0.008017018353382,0.008017018353382,0.008017018353382,0.003997264664203,0.000764104446053,0.002003305127264,0.002152879219805,0.001102749282632,90.357878595108900,69.919199999999989,-87.129321404891073,22.590418963799038,-154.898678595108890,67.624639473729815,-0.292704042898191,-0.137186935427531,0.633802176157293,-0.156260358564540,0.809824890800373
2.000000000000000,0.009000000000000,41500.000000000000000,2.500000000000000,24.180000000000000,23.350000000000001,345.823655301178974,4166.560147440230139,-20.000000000000000,4.547200000000000,0.350000000000000,0.419000000000000,0.356640000000000,41500.000000000000000,0.146622493458480,0.145031041378696,0.192124649844502,0.188646732135542,0.163541907348438,0.161385231679884,0.167429683550473,0.165021001731374,4.519765640000000,0.353965634400000,0.405640626400000,0.350293003200000,0.369966421333333,0.353965634400000,0.353965634400000,0.405640626400000,0.405640626400000,0.350293003200000,0.350293003200000,0.369966421333333,0.369966421333333,2.490765918204366,0.012912892772749,0.018712557378869,0.013876535084036,0.634066975860005,84.975676766716390,73.142821662501774,-81.750921404891088,12.902083857246168,-153.822619458153923,61.705956731918832,0.024685522072664,0.015062370331392,0.030100631222617,0.000000000000000,5.273144901935820,4.303651494300048,2.151328235426167,4.302461809842185,2.635292952798465,6.430977975466521,0.015833668682023,0.015388412605865,0.011388201442164,0.010783655370113,0.008336290888494,0.008030394654323,0.010944276444148,0.010538799530040,0.000000000000000,0.003355668887003,0.007548295137694,0.009801438738960,0.029384313486177,0.007548295137694,0.009801438738960,0.029384313486177,0.007548295137694,0.009801438738960,0.029384313486177,0.014734401071903,0.014734401071903,0.014734401071903,0.003393260494326,0.000695465520428,0.000896639437318,0.002402781999867,0.001487100978014,84.975676766716390,73.142821662501788,-81.750921404891088,12.902083857246168,-153.822619458153923,61.705956731918832,-0.238446155262761,-0.105683336880157,0.677565459891645,-0.139760367436064,0.820841427285136
1.000000000000000,0.009000000000000,41500.000000000000000,2.500000000000000,24.167999999999999,23.300000000000001,345.816287898983205,4166.473778936438976,-10.000000000000000,4.586399999999999,0.408125000000000,0.376500000000000,0.396960000000000,41500.000000000000000,0.163603333362221,0.161448458365625,0.204276453439326,0.200113344467367,0.164012773046281,0.161714521086716,0.177297519949276,0.174425441306569,4.557109440000000,0.413542192800000,0.362273424800000,0.388847652000000,0.388221089866667,0.413542192800000,0.413542192800000,0.362273424800000,0.362273424800000,0.388847652000000,0.388847652000000,0.388221089866667,0.388221089866667,2.527848029480193,0.018670128318565,0.014710521846165,0.016385161816435,0.644403460365339,84.979478595108901,73.144713837282154,-65.615721404891076,17.213923233283623,-137.683621662501793,52.861510110841607,0.015860721925562,0.016355427233796,0.017021398297437,0.000000000000000,2.151328235425828,6.459559655132778,2.151328235425828,5.273144901935820,4.303651494300132,5.067776559371732,0.006777434472131,0.006522007436413,0.011703876072614,0.011039093793964,0.027274975109158,0.026225591733947,0.008765226652886,0.008428592348600,0.000000000000000,0.005602602547174,0.027001436894919,0.021261517477208,0.015636322202566,0.027001436894919,0.021261517477208,0.015636322202566,0.027001436894919,0.021261517477208,0.015636322202566,0.005553829648850,0.005553829648850,0.005553829648850,0.003211030315496,0.002382156930774,0.001841478210056,0.001452663511119,0.000885195674901,84.979478595108901,73.144713837282154,-65.615721404891076,17.213923233283623,-137.683621662501793,52.861510110841607,-0.211317211445046,-0.089931537606471,0.699447101758821,-0.131510371871826,0.826349695527517
7.000000000000000,0.008000000000000,41500.000000000000000,2.500000000000000,24.248000000000001,23.300000000000001,345.873610979207001,4167.158633334294791,0.000000000000000,4.462920000000000,0.410000000000000,0.327500000000000,0.351360000000000,41500.000000000000000,0.126536217503078,0.125475571019643,0.223409706893112,0.218015885892560,0.135581215631273,0.134222586394064,0.161842380009154,0.159238014435422,4.430859623999999,0.399932818400000,0.319495320000000,0.347480436800000,0.355636191733333,0.399932818400000,0.399932818400000,0.319495320000000,0.319495320000000,0.347480436800000,0.347480436800000,0.355636191733333,0.355636191733333,2.389867793422994,0.017804867042885,0.011319633209390,0.013256318399117,0.608062153018597,80.685507891819668,69.919199999999989,-63.465878595108897,12.905878289919514,-133.390781311027098,47.361850917164787,0.033213325638966,0.006123724356958,0.020617662331118,0.000000000000000,5.893032228746837,3.401848533746613,2.151328235425997,5.487102913773591,5.270231967223467,4.350090587739855,0.019845336277799,0.019313891547487,0.008863334434410,0.008217606917559,0.028322881768865,0.027447679412810,0.017719335930206,0.017128520100886,0.000000000000000,0.002139460908659,0.019874152384266,0.007175216018112,0.022040620945281,0.019874152384266,0.007175216018112,0.022040620945281,0.019874152384266,0.007175216018112,0.022040620945281,0.010599473164907,0.010599473164907,0.010599473164907,0.002053519729416,0.001906124898725,0.000628129779201,0.001867730203446,0.000730053468395,80.685507891819668,69.919199999999989,-63.465878595108897,12.905878289919514,-133.390781311027098,47.361850917164787,-0.165820468346734,-0.008972340193538,0.722963785023379,-0.146289140212534,0.806801197075808
8.000000000000000,0.008000000000000,41500.000000000000000,2.500000000000000,24.260000000000002,23.350000000000001,345.881420460597042,4167.243670357276642,10.000000000000000,4.434500000000000,0.468125000000000,0.325000000000000,0.362400000000000,41500.000000000000000,0.094148498841892,0.093649611872854,0.225742200791949,0.219935014019776,0.121418906411775,0.120487771481919,0.147103202015205,0.144690799124850,4.417969056000000,0.431437504000000,0.316143750960000,0.363242197600000,0.370274484186667,0.431437504000000,0.431437504000000,0.316143750960000,0.316143750960000,0.363242197600000,0.363242197600000,0.370274484186667,0.370274484186667,2.373746491753061,0.020884746745778,0.011125791952411,0.014786566359232,0.605135899202621,77.448580541846013,72.070180541846042,-57.011419458153938,6.453321404891085,-130.156521404891066,45.590310109820791,0.025361962989222,0.037804320740713,0.018693314312877,0.000000000000000,2.635292952798327,2.635292952798327,2.635292952798465,2.151328235425828,2.151328235425828,2.992037104920382,0.027276896305031,0.026878415722328,0.033387279811610,0.030969897395288,0.017824190375374,0.017396391048714,0.014304165478045,0.013724340719541,0.000000000000000,0.002591134223710,0.021586986659629,0.038361822327409,0.026127787461993,0.021586986659629,0.038361822327409,0.026127787461993,0.021586986659629,0.038361822327409,0.026127787461993,0.014145674625454,0.014145674625454,0.014145674625454,0.002533440344330,0.002234409285545,0.002712115642433,0.002260858398274,0.001336689793054,77.448580541846013,72.070180541846042,-57.011419458153938,6.453321404891085,-130.156521404891066,45.590310109820791,-0.122849952046769,0.038459722118641,0.761327773234464,-0.139184746076974,0.811849229561075
9.000000000000000,0.008000000000000,41500.000000000000000,2.500000000000000,24.276000600000000,23.550000000000001,345.888455942679911,4167.301363034704991,20.000000000000000,4.423720000000000,0.498000000000000,0.317000000000000,0.373920000000000,41500.000000000000000,0.473278678777138,0.426399888393721,0.216243605236377,0.210833207998703,0.073922763408124,0.073683723574894,0.254481682473880,0.236972273322439,4.407734560000000,0.506085919200000,0.302189075760000,0.382187532000000,0.396820842320000,0.506085919200000,0.506085919200000,0.302189075760000,0.302189075760000,0.382187532000000,0.382187532000000,0.396820842320000,0.396820842320000,2.361612827175593,0.026422333183129,0.009992205094973,0.016537852559121,0.603641304503204,83.903419458153962,69.928707891819670,-47.330678595108907,15.075570198370428,-112.946399999999983,46.705356829055752,0.040481477245773,0.021316073747292,0.010652323690163,0.000000000000000,2.635292952798465,5.893032228746714,2.151328235425997,9.263482494452436,7.613489182402106,2.523671724574895,0.063829142173387,0.047989152414775,0.049701147739140,0.047198681176771,0.020375047774941,0.020180469608115,0.032387144498166,0.027703303240849,0.000000000000000,0.002492073568256,0.038313512875355,0.036170829046497,0.021626979962673,0.038313512875355,0.036170829046497,0.021626979962673,0.038313512875355,0.036170829046497,0.021626979962673,0.020048067314524,0.020048067314524,0.020048067314524,0.000818408897755,0.003708537301554,0.002559120997050,0.002112095398767,0.001503420294658,83.903419458153962,69.928707891819670,-47.330678595108907,15.075570198370428,-112.946399999999983,46.705356829055752,-0.079879435746805,0.085891784430820,0.799691761445548,-0.132080351941413,0.816897262046342
10.000000000000000,0.008000000000000,41500.000000000000000,2.500000000000000,24.292000600000001,23.500000000000000,345.896034448230694,4167.460521717487609,30.000000000000000,4.425680000000000,0.512000000000000,0.300000000000000,0.386400000000000,41500.000000000000000,0.392197585454465,0.361760793474005,0.202401337548620,0.197480121515107,0.069255310786883,0.069041487090602,0.221284744596656,0.209427467359905,4.397500200000000,0.508665624000000,0.300543757520000,0.372109400000000,0.393772927173333,0.508665624000000,0.508665624000000,0.300543757520000,0.300543757520000,0.372109400000000,0.372109400000000,0.393772927173333,0.393772927173333,2.352703471866680,0.027414530312755,0.009753955147359,0.015617513815883,0.601372367785669,77.446678289919475,73.150437455717082,-44.117338721777323,6.487733355727386,-111.869581036200927,45.201872699543323,0.020570002430724,0.043481317827315,0.008138795979750,0.000000000000000,5.487102913773658,7.304370680010712,6.273266216873357,9.868109071948393,4.025780796133942,4.592800422377611,0.100713396029716,0.078844484009320,0.066113138287442,0.062833359627389,0.024593619842871,0.024422346812586,0.009915996684892,0.008390614308150,0.000000000000000,0.002714812703079,0.024802749861536,0.048829410020494,0.012625572676152,0.024802749861536,0.048829410020494,0.012625572676152,0.024802749861536,0.048829410020494,0.012625572676152,0.017542062635092,0.017542062635092,0.017542062635092,0.000771935919008,0.001278685941438,0.003548107664431,0.001045593172067,0.000401002366289,77.446678289919475,73.150437455717082,-44.117338721777323,6.487733355727386,-111.869581036200927,45.201872699543323,-0.058394177596824,0.109607815586909,0.818873755551090,-0.128528154873633,0.819421278288975


==> data/fig_object_envelope_two_panel_data.csv <==
t_ms,mic1_env_raw_V,mic1_env_smooth_V,mic1_mod_raw_percent,mic1_mod_smooth_percent,mic2_env_raw_V,mic2_env_smooth_V,mic2_mod_raw_percent,mic2_mod_smooth_percent,mic3_env_raw_V,mic3_env_smooth_V,mic3_mod_raw_percent,mic3_mod_smooth_percent
8e-05,0.3774847,0.3778781,-2.0808209,-1.978779,0.248801,0.2477361,-2.3024094,-2.7205672,0.1714389,0.1712851,-2.6266189,-2.713989
0.01016,0.3770832,0.3779116,-2.1849673,-1.9700683,0.248646,0.2477316,-2.3632714,-2.7223292,0.1702704,0.1712858,-3.2902942,-2.7135837
0.02024,0.3774637,0.377964,-2.0862599,-1.9564772,0.2482256,0.2477243,-2.5283447,-2.725165,0.1708446,0.1712491,-2.9641314,-2.7344062
0.03032,0.3785138,0.3780256,-1.8138649,-1.9405176,0.2483853,0.2476997,-2.4656073,-2.7348409,0.1708197,0.171221,-2.9783183,-2.7503876
0.0404,0.3784001,0.3780897,-1.8433702,-1.9238784,0.2489574,0.2476542,-2.2409757,-2.7526971,0.172273,0.17118,-2.1528519,-2.7736608
0.05048,0.3778123,0.3781255,-1.9958403,-1.9146058,0.2483505,0.2476349,-2.4792995,-2.7602781,0.1727164,0.1711466,-1.9010153,-2.7926365
0.06056,0.3766871,0.378149,-2.2877258,-1.9084897,0.2476015,0.2476337,-2.7733979,-2.76075,0.1720965,0.1711428,-2.2530856,-2.7947702
0.07064,0.3765833,0.37816,-2.3146334,-1.9056527,0.2463918,0.2476577,-3.2484278,-2.7513422,0.1717541,0.1711428,-2.4475962,-2.7947805
0.08072,0.3771107,0.3781518,-2.1778382,-1.907769,0.2464701,0.2476795,-3.2176767,-2.7427682,0.17059,0.1711737,-3.1087702,-2.7772247
0.0908,0.3775059,0.3781326,-2.0753253,-1.9127641,0.2471927,0.2476815,-2.9339397,-2.7419772,0.1711396,0.1711781,-2.7965798,-2.7747207
0.10088,0.3780462,0.3780922,-1.935173,-1.9232227,0.2476926,0.2476727,-2.7376126,-2.7454578,0.1706168,0.1711771,-3.0935273,-2.7753095
0.11096,0.3775383,0.3780728,-2.0669075,-1.9282642,0.2482539,0.2476472,-2.5172238,-2.7554572,0.1706822,0.1711661,-3.0563778,-2.7815773
0.12104,0.377402,0.3780918,-2.1022581,-1.9233402,0.24789,0.2476351,-2.6601153,-2.7602087,0.1710377,0.1711363,-2.8544905,-2.7984746
0.13112,0.3773998,0.3781402,-2.1028293,-1.9107902,0.2477357,0.2476321,-2.7207257,-2.761369,0.1711808,0.1711144,-2.7732001,-2.8109056
0.1412,0.3778497,0.3781795,-1.9861297,-1.9005928,0.2466424,0.2476447,-3.1500033,-2.7564235,0.1724031,0.1710848,-2.0789455,-2.8277168
0.15128,0.3785439,0.3781871,-1.8060581,-1.8986143,0.2461553,0.2476544,-3.341274,-2.7526447,0.1717533,0.1710914,-2.4480596,-2.8239632
0.16136,0.3784631,0.3781975,-1.827035,-1.8959176,0.2474618,0.2476393,-2.828268,-2.7585667,0.171738,0.1711007,-2.456738,-2.8186808
0.17144,0.3785818,0.3782149,-1.7962198,-1.8913935,0.2488189,0.2476225,-2.2953773,-2.765141,0.1710082,0.1711007,-2.8712637,-2.8187226
0.18152,0.3779462,0.3782458,-1.9610937,-1.8833866,0.249116,0.247608,-2.1787091,-2.7708383,0.1708421,0.1710855,-2.9655598,-2.8273509
0.1916,0.377329,0.3782778,-2.121208,-1.8750919,0.247454,0.2476172,-2.8313176,-2.7672576,0.1715891,0.171049,-2.541311,-2.8480458
0.20168,0.3766575,0.3783042,-2.2954029,-1.8682433,0.2470366,0.2476328,-2.9952078,-2.7610953,0.1710688,0.1710371,-2.8368294,-2.8548241
0.21176,0.376568,0.3783277,-2.318609,-1.8621395,0.2476948,0.2476362,-2.7367795,-2.7597842,0.1714663,0.1710269,-2.611042,-2.8606266
0.22184,0.3782567,0.378334,-1.8805702,-1.8604985,0.24801,0.2476263,-2.613006,-2.7636803,0.170731,0.1710325,-3.0286555,-2.8574494
0.23192,0.3797801,0.378342,-1.4853959,-1.8584275,0.2478206,0.247606,-2.6873737,-2.7716391,0.1710962,0.1710316,-2.8212626,-2.8579725
0.242,0.3804174,0.3783555,-1.3200781,-1.8549404,0.2469443,0.2476063,-3.0314618,-2.771537,0.1713412,0.17102,-2.6820744,-2.8645338
0.25208,0.3794052,0.3783807,-1.5826402,-1.8483979,0.2473888,0.2476157,-2.8569415,-2.767815,0.1709133,0.1710227,-2.9251138,-2.8630163
0.26216,0.3787847,0.3784347,-1.743589,-1.8343882,0.2476149,0.2476059,-2.7681404,-2.7716795,0.1713043,0.1710118,-2.703046,-2.8691804
0.27224,0.3793787,0.3785018,-1.5895165,-1.8169831,0.2475294,0.2475905,-2.8017322,-2.7777186,0.1702593,0.1710371,-3.296616,-2.8548078
0.28232,0.3797483,0.3785703,-1.4936516,-1.7992192,0.2470098,0.247564,-3.0057656,-2.7881302,0.1704331,0.1710366,-3.1978652,-2.8551103
0.2924,0.3799499,0.3786092,-1.4413397,-1.7891298,0.2463355,0.2475316,-3.2705283,-2.800844,0.1699917,0.1710344,-3.4485855,-2.8563767
0.30248,0.3791979,0.3786485,-1.6364279,-1.7789369,0.2470557,0.2474899,-2.9877058,-2.8172401,0.1701443,0.171006,-3.3619046,-2.872481
0.31256,0.3788799,0.3786895,-1.718892,-1.7682895,0.2475965,0.2474805,-2.7753796,-2.8209072,0.1710264,0.1709569,-2.8609153,-2.9003507
0.32264,0.37851,0.3787397,-1.8148667,-1.7552823,0.2484244,0.2474889,-2.4502922,-2.817605,0.1711422,0.1709327,-2.7951108,-2.9141459
0.33272,0.3778826,0.3787923,-1.9776064,-1.7416195,0.2484001,0.2475173,-2.4598287,-2.8064852,0.1721937,0.1709073,-2.1978823,-2.9285575
0.3428,0.3774778,0.3788345,-2.0825989,-1.730671,0.24775,0.247546,-2.7150811,-2.7952015,0.171328,0.1709171,-2.6895876,-2.9229613
0.35288,0.3766811,0.3788753,-2.2892742,-1.7200991,0.2473624,0.2475603,-2.8672805,-2.7895729,0.1711408,0.1709141,-2.7959168,-2.9247001
0.36296,0.3773731,0.3788915,-2.1097577,-1.7159065,0.2467305,0.2475847,-3.1154358,-2.7800097,0.1707688,0.1709202,-3.007218,-2.9212245
0.37304,0.3787941,0.3789087,-1.7411517,-1.7114396,0.2471874,0.2476024,-2.9360136,-2.7730594,0.1700356,0.170932,-3.4236737,-2.9145234
0.38312,0.3799787,0.3789359,-1.433889,-1.7043663,0.2475199,0.2476248,-2.8054608,-2.7642459,0.1702827,0.1709199,-3.2832854,-2.9214134
0.3932,0.3797126,0.3789811,-1.5028972,-1.6926417,0.2481359,0.2476345,-2.5635467,-2.7604587,0.1699305,0.1709176,-3.4833501,-2.9226902
0.40328,0.3784922,0.3790401,-1.8194726,-1.6773389,0.2480393,0.2476443,-2.6014946,-2.7566029,0.1713558,0.1708853,-2.6738198,-2.9410424
0.41336,0.3786237,0.3790765,-1.7853546,-1.6679106,0.247021,0.247659,-3.0013661,-2.7508268,0.171482,0.1708755,-2.6021017,-2.9465974
0.42344,0.3789475,0.3791021,-1.7013817,-1.6612767,0.2469194,0.2476494,-3.0412629,-2.7545908,0.1710976,0.1708774,-2.8204821,-2.9455371
0.43352,0.3795731,0.3791113,-1.5390887,-1.658891,0.2469841,0.247643,-3.0158217,-2.7571153,0.1704322,0.1708967,-3.1983656,-2.9345432
0.4436,0.3796848,0.379124,-1.5101259,-1.6555834,0.2480184,0.2476451,-2.6097077,-2.7562869,0.1694458,0.1709331,-3.7586198,-2.9138983
0.45368,0.3794923,0.3791459,-1.5600547,-1.6498996,0.248339,0.2476712,-2.4837918,-2.7460246,0.1705001,0.1709269,-3.1598482,-2.9174135
0.46376,0.3794101,0.3791797,-1.5813648,-1.641134,0.2477898,0.2476813,-2.6994734,-2.742076,0.1705569,0.1709238,-3.1275426,-2.9191651
0.47384,0.3786314,0.3792388,-1.7833734,-1.625795,0.2471599,0.2476538,-2.9467985,-2.7528482,0.1712954,0.1709006,-2.7081206,-2.9323291
0.48392,0.3787253,0.3792734,-1.7590199,-1.61684,0.2466331,0.2476339,-3.1536601,-2.7606821,0.1709873,0.1708893,-2.8830842,-2.938776
0.494,0.3790142,0.3792757,-1.6840694,-1.6162396,0.247619,0.2476317,-2.7665323,-2.7615281,0.170454,0.1708759,-3.1860369,-2.9463746
0.50408,0.3796418,0.3792589,-1.5212728,-1.6205985,0.2480897,0.2476636,-2.5817195,-2.7490134,0.1711563,0.1708478,-2.7871387,-2.9623131
0.51416,0.3802391,0.3792572,-1.3663273,-1.6210424,0.248299,0.2476891,-2.4994947,-2.7390039,0.1708854,0.170851,-2.9409873,-2.9605423
0.52424,0.3805052,0.3792748,-1.2973094,-1.616456,0.2478616,0.2477001,-2.6712655,-2.7347041,0.1715609,0.1708423,-2.5572935,-2.9654708
0.53432,0.3809563,0.3792753,-1.1802971,-1.6163398,0.2468733,0.2477105,-3.0593362,-2.7306007,0.1708175,0.1708568,-2.9795582,-2.9572157
0.5444,0.3804975,0.3792689,-1.2993096,-1.6179959,0.2467341,0.2477232,-3.1140107,-2.725611,0.170706,0.1708558,-3.0429068,-2.9577843
0.55448,0.3804041,0.3792561,-1.3235283,-1.6213191,0.2468279,0.2477546,-3.0771785,-2.7132775,0.170827,0.1708442,-2.9741711,-2.9644108
0.56456,0.3799057,0.3792647,-1.4528231,-1.6190767,0.2478742,0.2477675,-2.6663225,-2.7082075,0.1702139,0.1708401,-3.3223701,-2.9667221
0.57464,0.3792444,0.3792935,-1.624358,-1.611611,0.2480304,0.2477698,-2.6049872,-2.7073325,0.1708578,0.1708116,-2.9566411,-2.9828999
0.58472,0.3792695,0.3793306,-1.6178351,-1.6019961,0.247836,0.2477604,-2.6813168,-2.7110134,0.17046,0.1707966,-3.1825875,-2.9914405
0.5948,0.3792633,0.3793813,-1.6194614,-1.5888443,0.2479356,0.2477575,-2.6422094,-2.712148,0.1710925,0.1707568,-2.8233603,-3.0140154
0.60488,0.3795844,0.3794258,-1.5361578,-1.5772912,0.2479237,0.247783,-2.64688,-2.7021468,0.1709835,0.1707371,-2.8852583,-3.0252193
0.61496,0.3788705,0.3794793,-1.7213502,-1.5634081,0.2489347,0.2477997,-2.24989,-2.6955844,0.1709289,0.1707291,-2.9162742,-3.0297394
0.62504,0.3784166,0.3795194,-1.8390954,-1.5530312,0.2491566,0.2478063,-2.1627568,-2.6929659,0.1712839,0.1707187,-2.7146197,-3.0356529
0.63512,0.3787927,0.3795441,-1.7415193,-1.5466022,0.2490347,0.2477875,-2.2106257,-2.7003481,0.170419,0.1707402,-3.2058806,-3.0234424
0.6452,0.379705,0.3795719,-1.5048751,-1.5394008,0.2482275,0.2477719,-2.5275822,-2.7064737,0.1710662,0.17075,-2.838321,-3.0178651
0.65528,0.3808584,0.379609,-1.205691,-1.529778,0.2471432,0.247768,-2.9533566,-2.7080249,0.1707553,0.1707697,-3.0149052,-3.0067002
0.66536,0.3803976,0.37967,-1.3252145,-1.5139506,0.2469055,0.2477621,-3.0466915,-2.7103331,0.1712545,0.1707462,-2.7313671,-3.0200752
0.67544,0.3797673,0.3797198,-1.488706,-1.5010485,0.2469729,0.2477701,-3.0202301,-2.7071874,0.1718332,0.1707056,-2.4026621,-3.0431238
0.68552,0.3790509,0.3797574,-1.6745471,-1.4912839,0.248491,0.2477665,-2.4241291,-2.7086029,0.1719953,0.1706866,-2.3105749,-3.0539
0.6956,0.3785966,0.3797717,-1.7924053,-1.4875792,0.2492236,0.247766,-2.1364628,-2.7088203,0.1726959,0.1706756,-1.912668,-3.0601613
0.70568,0.3784465,0.379768,-1.8313331,-1.4885363,0.2487869,0.2477525,-2.3079357,-2.7140968,0.1712734,0.1706995,-2.7205873,-3.0465822
0.71576,0.3783808,0.3797822,-1.8483603,-1.4848472,0.2475495,0.2477309,-2.7938321,-2.7225959,0.1709115,0.1706892,-2.926161,-3.0524267
0.72584,0.3795838,0.3798168,-1.5363181,-1.4758852,0.2462957,0.2477285,-3.2861585,-2.7235518,0.1702843,0.1706694,-3.2824027,-3.0636897
0.73592,0.3800173,0.3798875,-1.4238643,-1.4575224,0.2469925,0.2477373,-3.0125358,-2.7200833,0.1701522,0.170634,-3.3574472,-3.0837987
0.746,0.3798981,0.3799547,-1.4547797,-1.440095,0.2477107,0.2477692,-2.7305229,-2.707567,0.1704139,0.1705983,-3.2087951,-3.1040625
0.75608,0.3795604,0.3799924,-1.5423822,-1.4303363,0.2485697,0.2477846,-2.39321,-2.7014877,0.1699101,0.1705962,-3.494936,-3.1052721
0.76616,0.3793179,0.3799949,-1.6052754,-1.4296798,0.2486888,0.2477864,-2.3464578,-2.7007935,0.1710723,0.1705768,-2.8348041,-3.1162768
0.77624,0.3796865,0.3799665,-1.5096818,-1.4370511,0.2481734,0.2477793,-2.5488519,-2.7035769,0.1708618,0.1705754,-2.9543999,-3.117061
0.78632,0.3794015,0.3799421,-1.5835917,-1.4433713,0.2480623,0.2477732,-2.5924564,-2.7059736,0.1710005,0.1705594,-2.8756046,-3.1261266
0.7964,0.3794227,0.3799229,-1.5781112,-1.4483492,0.2476578,0.2478071,-2.7512909,-2.692659,0.1703821,0.170558,-3.2268666,-3.1269385
0.80648,0.3792966,0.3799316,-1.6108258,-1.4460996,0.2479374,0.2478536,-2.6415189,-2.6743977,0.1693967,0.1705714,-3.7865371,-3.1193398
0.81656,0.3796387,0.3799513,-1.5220635,-1.4409721,0.2477142,0.2478956,-2.7291367,-2.6579248,0.1699368,0.1705683,-3.4797778,-3.1210678
0.82664,0.3803478,0.379976,-1.3381451,-1.4345857,0.2477101,0.2479017,-2.7307558,-2.6555231,0.1695737,0.170586,-3.6859858,-3.1110219
0.83672,0.3804003,0.3800213,-1.3245024,-1.4228189,0.2479463,0.2478974,-2.6380188,-2.6572313,0.1703754,0.1705744,-3.2306807,-3.1176002
0.8468,0.3804683,0.3800659,-1.3068663,-1.411266,0.2482527,0.2479106,-2.5176943,-2.6520209,0.1701667,0.1705682,-3.3492024,-3.1211728
0.85688,0.3797493,0.3801116,-1.4933902,-1.3993925,0.249049,0.2479184,-2.2050152,-2.6489506,0.170322,0.170552,-3.2609845,-3.1303507
0.86696,0.3794106,0.3801445,-1.5812366,-1.3908616,0.2482147,0.2479216,-2.5326024,-2.6477238,0.1707349,0.1705309,-3.0264398,-3.1423468
0.87704,0.3794133,0.380188,-1.5805372,-1.379584,0.2470706,0.2478857,-2.9818904,-2.661801,0.1702378,0.1705238,-3.308811,-3.1463635
0.88712,0.3800581,0.3802397,-1.4132693,-1.3661693,0.2462286,0.2478398,-3.3125075,-2.6798182,0.171132,0.1704929,-2.8009376,-3.1639393
0.8972,0.3813945,0.380269,-1.0666209,-1.3585837,0.2467243,0.2478111,-3.1178667,-2.6910857,0.1707835,0.1704828,-2.9988428,-3.1696292
0.90728,0.3816045,0.3802857,-1.0121345,-1.3542402,0.2479345,0.2478093,-2.6426562,-2.691803,0.170933,0.1704552,-2.9139394,-3.1853318
0.91736,0.381604,0.380292,-1.0122752,-1.3526178,0.2477395,0.2478427,-2.7192107,-2.6786819,0.1701548,0.1704413,-3.3559435,-3.193207
0.92744,0.3811604,0.3803222,-1.1273456,-1.3447797,0.2474295,0.2478711,-2.8409372,-2.6675573,0.1694125,0.1704417,-3.7775804,-3.1929912
0.93752,0.3808672,0.3803636,-1.2033905,-1.3340449,0.2467355,0.2478963,-3.1134556,-2.6576353,0.1701299,0.170427,-3.3700676,-3.2013289
0.9476,0.3803015,0.3803995,-1.3501472,-1.3247131,0.2469559,0.2478947,-3.0269079,-2.6582868,0.16987,0.1704219,-3.5176936,-3.2042352
0.95768,0.3794966,0.3804404,-1.5589373,-1.3141206,0.2473331,0.2478818,-2.8788089,-2.6633544,0.1706651,0.1703902,-3.0660836,-3.2222328
0.96776,0.3802176,0.3804887,-1.3719103,-1.3015893,0.2472352,0.2478792,-2.9172457,-2.6643552,0.1699753,0.1703895,-3.4579174,-3.2226441
0.97784,0.3811721,0.3805509,-1.1243041,-1.2854525,0.2476656,0.2478837,-2.748225,-2.6625791,0.1695456,0.1703928,-3.7019602,-3.2207858
0.98792,0.3822417,0.3805858,-0.8468696,-1.2764,0.2476104,0.2479124,-2.769906,-2.6513085,0.1694898,0.1703903,-3.7336798,-3.2221766
0.998,0.3821516,0.380616,-0.870224,-1.2685532,0.2482587,0.2479176,-2.5153291,-2.6492887,0.1691678,0.1703942,-3.9165353,-3.2199709
1.00808,0.3809328,0.380669,-1.1863729,-1.2548262,0.2484086,0.2479005,-2.4564841,-2.6560046,0.1703453,0.1703873,-3.2477292,-3.223894
1.01816,0.3797709,0.380736,-1.4877901,-1.2374324,0.2481798,0.2478646,-2.5463178,-2.6700966,0.1701681,0.1704182,-3.3483741,-3.2063695
1.02824,0.3787898,0.3808085,-1.7422644,-1.2186253,0.2479376,0.2478249,-2.6414452,-2.6856614,0.170815,0.1704269,-2.9809826,-3.2013898
1.03832,0.3792626,0.3808538,-1.6196434,-1.2068781,0.2475503,0.2478107,-2.7935009,-2.6912587,0.1707469,0.1704294,-3.0196405,-3.1999911
1.0484,0.3799776,0.3808919,-1.4341688,-1.1970066,0.2486026,0.2477972,-2.3802905,-2.6965729,0.1707446,0.1704207,-3.0209634,-3.20493
1.05848,0.3809398,0.3809257,-1.1845801,-1.1882389,0.2491058,0.2477986,-2.1826853,-2.6960112,0.1713883,0.1704072,-2.6553729,-3.2125715
1.06856,0.3814122,0.3809654,-1.0620254,-1.1779221,0.2489674,0.2478012,-2.2370601,-2.6949834,0.1706718,0.1704342,-3.0623018,-3.1972649
1.07864,0.3811613,0.3810109,-1.1271143,-1.1661246,0.2481861,0.2478115,-2.543834,-2.6909436,0.171116,0.1704476,-2.810028,-3.1896449
1.08872,0.3815578,0.3810357,-1.0242508,-1.1596949,0.2478085,0.2478235,-2.6921047,-2.6862348,0.1702672,0.1704736,-3.2921341,-3.1748811
1.0988,0.3815409,0.3810606,-1.0286417,-1.1532383,0.2485127,0.2478161,-2.4155853,-2.6891421,0.1701392,0.1704769,-3.3647882,-3.1729942
1.10888,0.3815977,0.3810886,-1.0139094,-1.1459663,0.2483344,0.2477998,-2.4856266,-2.6955417,0.1702684,0.1704801,-3.2914364,-3.171198
1.11896,0.3812616,0.3811427,-1.1010834,-1.1319449,0.248083,0.2477571,-2.5843141,-2.7123186,0.1699064,0.1705061,-3.4970585,-3.15641
1.12904,0.3810878,0.3812157,-1.1461902,-1.1130013,0.2471064,0.2477357,-2.9678269,-2.7207111,0.1705682,0.1705227,-3.1211264,-3.1469722
1.13912,0.381054,0.3812847,-1.1549492,-1.095099,0.2468166,0.2477512,-3.0816312,-2.7146104,0.1697058,0.1705583,-3.6109843,-3.1267673
1.1492,0.3802841,0.3813378,-1.3546498,-1.0813227,0.2475713,0.2477923,-2.7852728,-2.6984963,0.1699081,0.1705622,-3.4960653,-3.1245783
1.15928,0.380559,0.3813521,-1.2833567,-1.0776208,0.2481344,0.2478341,-2.5641623,-2.6820549,0.1696562,0.1705766,-3.6391522,-3.1163927
1.16936,0.3811773,0.3813642,-1.1229485,-1.0744799,0.2488474,0.2478331,-2.2841822,-2.6824636,0.1700481,0.170602,-3.4165417,-3.1019216
1.17944,0.3819386,0.3813791,-0.9254763,-1.070613,0.2483504,0.2478212,-2.4793366,-2.6871443,0.1712738,0.1706291,-2.7203635,-3.0865732
1.18952,0.3818779,0.3813932,-0.9412275,-1.0669543,0.2482616,0.2478024,-2.5142088,-2.6945207,0.1710845,0.1706632,-2.8278825,-3.067215
1.1996,0.3808856,0.3813995,-1.1986253,-1.0653181,0.2484064,0.2477957,-2.4573538,-2.6971292,0.1717344,0.1706499,-2.4587979,-3.0747668
1.20968,0.3806791,0.381407,-1.2521911,-1.0633895,0.2485654,0.2477929,-2.3949122,-2.6982445,0.1710798,0.1706475,-2.8305468,-3.0760851
1.21976,0.3809102,0.3814617,-1.1922343,-1.0491987,0.2486569,0.2477839,-2.3589725,-2.7017937,0.1712365,0.170644,-2.7415627,-3.0781199
1.22984,0.3815535,0.3815369,-1.0253854,-1.0296891,0.2477801,0.2478,-2.7032529,-2.6954434,0.1710784,0.1706645,-2.8313855,-3.0664252
1.23992,0.3813636,0.3816036,-1.0746389,-1.0123763,0.2477595,0.2478176,-2.71136,-2.6885444,0.1701594,0.1707067,-3.3533347,-3.042493
1.25,0.38156,0.3816308,-1.0236798,-1.005323,0.2472548,0.2478402,-2.9095248,-2.6796683,0.1703502,0.1707345,-3.2449562,-3.0267115
1.26008,0.382597,0.3816296,-0.7546984,-1.0056294,0.2468385,0.2478439,-3.0730308,-2.6782257,0.1700616,0.1707819,-3.4088718,-2.9997463
1.27016,0.3829802,0.3816478,-0.6553014,-1.0009074,0.2467395,0.2478359,-3.1119034,-2.6813422,0.1714837,0.1708022,-2.6011859,-2.988253
1.28024,0.3830156,0.3816927,-0.6461149,-0.9892613,0.2466672,0.247841,-3.1402625,-2.6793628,0.1715195,0.1708294,-2.5808431,-2.9728022
1.29032,0.3819961,0.3817694,-0.9105697,-0.9693754,0.2474464,0.2478431,-2.8343163,-2.6785395,0.1709874,0.1708386,-2.8830637,-2.9675793
1.3004,0.3813424,0.3818355,-1.0801467,-0.9522185,0.2473721,0.2478555,-2.8634782,-2.6736457,0.170557,0.1708268,-3.1274904,-2.9742514
1.31048,0.3811465,0.3818763,-1.1309615,-0.9416467,0.2477308,0.2478524,-2.722643,-2.6748709,0.1696959,0.1708235,-3.6165799,-2.9761169
1.32056,0.3813249,0.3818913,-1.0846646,-0.9377463,0.2480708,0.247853,-2.5891053,-2.6746338,0.1707711,0.1707977,-3.0059046,-2.990782
1.33064,0.3819582,0.381894,-0.9203946,-0.9370433,0.2482389,0.2478602,-2.5231073,-2.6718299,0.170621,0.1707976,-3.0911551,-2.9908463
1.34072,0.3816119,0.3819221,-1.0102283,-0.92975,0.2483217,0.2478565,-2.4906046,-2.6732619,0.1708994,0.1707847,-2.9330336,-2.9981839
1.3508,0.3816698,0.3819569,-0.9952145,-0.920723,0.2475687,0.2478509,-2.7862936,-2.6754749,0.1705448,0.1707818,-3.1344484,-2.9998233
1.36088,0.3818981,0.3820052,-0.9359976,-0.9082077,0.2474215,0.2478268,-2.8440739,-2.6849432,0.170328,0.1707873,-3.2575931,-2.9966779
1.37096,0.382506,0.3820582,-0.7782972,-0.8944503,0.24687,0.247815,-3.060635,-2.6895811,0.1716498,0.1707797,-2.5067971,-3.001027
1.38104,0.3831351,0.3821119,-0.6151152,-0.8805366,0.2471247,0.2478088,-2.9606214,-2.6919834,0.1715824,0.1707997,-2.5451131,-2.9896757
1.39112,0.3829331,0.3821687,-0.6675175,-0.8657967,0.2478629,0.2478163,-2.6707537,-2.6890581,0.172052,0.1708041,-2.2783619,-2.9871356
1.4012,0.3827667,0.38222,-0.7106767,-0.852493,0.2483215,0.2478353,-2.4906856,-2.681606,0.1713285,0.1708299,-2.6892982,-2.9724981
1.41128,0.3821223,0.3822967,-0.8778285,-0.8326014,0.2488597,0.2478363,-2.2793599,-2.6812064,0.1715185,0.1708485,-2.5813769,-2.9619708
1.42136,0.3822221,0.3823734,-0.8519456,-0.812685,0.2478814,0.2478368,-2.6634955,-2.6810083,0.1722324,0.1708589,-2.1759157,-2.9560161
1.43144,0.3823643,0.3824333,-0.8150641,-0.7971645,0.2471316,0.2478145,-2.9579299,-2.6897629,0.171533,0.1708758,-2.5731739,-2.9464433
1.44152,0.3818797,0.3824691,-0.9407504,-0.7878708,0.2464715,0.2477845,-3.2171341,-2.7015608,0.1711507,0.170864,-2.7903095,-2.9531209
1.4516,0.3811889,0.3824912,-1.119947,-0.7821439,0.2463967,0.2477482,-3.2464865,-2.7157867,0.1694518,0.1708738,-3.7552127,-2.9475543
1.46168,0.3806807,0.3825412,-1.2517847,-0.7691786,0.2468111,0.2477139,-3.08379,-2.7292836,0.1697517,0.1708611,-3.5849256,-2.9547601
1.47176,0.3822866,0.3826032,-0.8352089,-0.7530824,0.2468721,0.247701,-3.0598152,-2.7343356,0.1704824,0.1708432,-3.1698564,-2.964926
1.48184,0.3840533,0.3826668,-0.3769189,-0.7365971,0.24806,0.2476806,-2.5933796,-2.742325,0.1710254,0.1708177,-2.8614914,-2.9794271
1.49192,0.3845759,0.3827135,-0.2413552,-0.7244847,0.2485617,0.247667,-2.3963765,-2.7476731,0.1716945,0.1707872,-2.4814141,-2.9967713
1.502,0.3836284,0.3827606,-0.4871516,-0.7122431,0.2487632,0.2476447,-2.3172253,-2.7564569,0.1709068,0.1708,-2.9288266,-2.9894992
1.51208,0.3820914,0.382821,-0.8858467,-0.6965928,0.2484461,0.2476302,-2.4417573,-2.7621418,0.1715891,0.1707995,-2.5413098,-2.9897525
1.52216,0.3818612,0.3828636,-0.9455499,-0.6855397,0.2480038,0.2476331,-2.615426,-2.7609902,0.1713773,0.1708022,-2.6615703,-2.9882622
1.53224,0.3820606,0.382895,-0.8938423,-0.6773827,0.2484369,0.2476413,-2.4453692,-2.7577868,0.1715555,0.170777,-2.5603841,-3.0025795
1.54232,0.3826996,0.3829152,-0.7280831,-0.6721556,0.2480445,0.2476718,-2.5994581,-2.745813,0.171284,0.1707533,-2.7146118,-3.0159866
1.5524,0.3826358,0.3829545,-0.7446404,-0.6619635,0.2481859,0.2476894,-2.5439152,-2.7389038,0.1701478,0.1707598,-3.3599186,-3.0123186
1.56248,0.3820561,0.3830158,-0.8950085,-0.6460534,0.2484435,0.2477071,-2.4427771,-2.7319235,0.1705771,0.170759,-3.1161024,-3.0127896
1.57256,0.3817066,0.3830824,-0.9856568,-0.6287794,0.2491367,0.2477181,-2.1705895,-2.7276287,0.1700714,0.17078,-3.4032946,-3.0008446
1.58264,0.3815504,0.3831524,-1.0261725,-0.6106338,0.2493315,0.2477166,-2.0940632,-2.7282092,0.170666,0.1707782,-3.0655842,-3.0018623
1.59272,0.3825952,0.3832068,-0.7551578,-0.5965045,0.2480001,0.2477136,-2.6168649,-2.7293763,0.1704571,0.1707934,-3.1842438,-2.9932519
1.6028,0.3833326,0.383271,-0.5638764,-0.5798678,0.2475211,0.2476931,-2.8049713,-2.7374276,0.17012,0.1708182,-3.3757418,-2.9791314
1.61288,0.3840015,0.3833354,-0.3903613,-0.5631638,0.247283,0.247688,-2.8984642,-2.7394276,0.1704217,0.1708326,-3.2043736,-2.9709512
1.62296,0.3843025,0.3833929,-0.3122781,-0.5482415,0.247732,0.2476845,-2.7221614,-2.7408178,0.1698779,0.1708465,-3.51324,-2.9630923
1.63304,0.3839972,0.3834381,-0.3914885,-0.5365077,0.247771,0.2476877,-2.7068294,-2.7395523,0.1709256,0.1708067,-2.9181456,-2.9856676
1.64312,0.3839857,0.3834584,-0.3944533,-0.5312569,0.2474863,0.2476901,-2.8186414,-2.7386239,0.1707963,0.1707745,-2.9915799,-3.0039811
1.6532,0.3836696,0.3834747,-0.4764626,-0.5270295,0.2477844,0.2476758,-2.7015729,-2.7442212,0.1710201,0.1707409,-2.8644688,-3.0230731
1.66328,0.384195,0.3834801,-0.3401757,-0.5256074,0.2476232,0.2476658,-2.7648904,-2.7481726,0.1708534,0.1707187,-2.9591729,-3.0356545
1.67336,0.3844747,0.3834991,-0.2676225,-0.5206899,0.2481601,0.2476382,-2.5540598,-2.7589972,0.1701909,0.1706996,-3.3354655,-3.0465387
1.68344,0.3842288,0.3835302,-0.3314028,-0.5126241,0.2477103,0.2476213,-2.7306681,-2.7656098,0.1709077,0.17065,-2.928329,-3.0746614
1.69352,0.3837658,0.3835654,-0.4514964,-0.5035016,0.2468181,0.247616,-3.0810275,-2.7676949,0.1706742,0.1706243,-3.0609191,-3.0892946
1.7036,0.3830038,0.3836165,-0.649156,-0.4902299,0.2464139,0.2476245,-3.2397314,-2.7643914,0.1715844,0.1705906,-2.5439855,-3.1084102
1.71368,0.3834347,0.3836691,-0.5373965,-0.4765808,0.2466534,0.2476474,-3.1456943,-2.7553928,0.1710873,0.170581,-2.8262931,-3.1138911
1.72376,0.3838438,0.3837245,-0.4312801,-0.4622102,0.2479092,0.2476581,-2.6525666,-2.7511852,0.170167,0.1705663,-3.3490083,-3.1222329
1.73384,0.3841514,0.3837462,-0.3514866,-0.4565978,0.2476193,0.2476783,-2.7664315,-2.7432555,0.1699344,0.1705322,-3.4811227,-3.1416065
1.74392,0.3839349,0.3837393,-0.407655,-0.4583878,0.2470855,0.2476831,-2.9760045,-2.7413507,0.169521,0.1705091,-3.7159353,-3.1546961
1.754,0.3837704,0.3837395,-0.4503159,-0.4583191,0.2466187,0.2476819,-3.1593354,-2.741845,0.1708124,0.1704653,-2.9824574,-3.1795804
1.76408,0.384637,0.3837644,-0.2255154,-0.4518736,0.2465165,0.2476733,-3.199456,-2.7452122,0.1703275,0.1704462,-3.2578793,-3.1904204
1.77416,0.3847701,0.3838244,-0.1909893,-0.4363089,0.246988,0.2476528,-3.0142991,-2.7532603,0.1701954,0.1704139,-3.3328623,-3.2088144
1.78424,0.3845839,0.3838811,-0.2392952,-0.4216104,0.2471555,0.2476447,-2.9485268,-2.7564522,0.1701981,0.1703878,-3.3313699,-3.2236297
1.79432,0.3840433,0.3839338,-0.3795301,-0.4079387,0.2482224,0.2476262,-2.5295988,-2.7637011,0.1703156,0.1703742,-3.2646045,-3.2313151
1.8044,0.3839999,0.3839827,-0.3907762,-0.3952357,0.2483437,0.247617,-2.4819491,-2.7673192,0.1713167,0.1703531,-2.695997,-3.2432989
1.81448,0.3844704,0.3840395,-0.2687316,-0.3805125,0.2482787,0.2475959,-2.5074823,-2.7755969,0.1705147,0.1703614,-3.1515099,-3.2385939
1.82456,0.3845427,0.3841135,-0.2499831,-0.3613209,0.2482886,0.2475592,-2.5036063,-2.7900133,0.1707685,0.1703463,-3.0073838,-3.2471644
1.83464,0.3848925,0.3841831,-0.1592414,-0.3432494,0.2479954,0.2475233,-2.6187124,-2.8041194,0.1706797,0.170338,-3.0578087,-3.2519028
1.84472,0.3847361,0.3842557,-0.1998007,-0.3244402,0.2480873,0.2474937,-2.5826315,-2.8157417,0.1713941,0.1703133,-2.6520272,-3.2658999
1.8548,0.3848828,0.3843083,-0.1617551,-0.3107707,0.247276,0.2475087,-2.9012214,-2.8098593,0.1721673,0.1702784,-2.2128867,-3.2857324
1.86488,0.3849539,0.384345,-0.1433127,-0.3012622,0.2473089,0.2475277,-2.8882918,-2.8023816,0.1712793,0.1702689,-2.7172581,-3.2911384
1.87496,0.3848319,0.384361,-0.1749564,-0.2971195,0.247241,0.247535,-2.9149731,-2.7995106,0.1710336,0.1702535,-2.8567898,-3.2998765
1.88504,0.384813,0.3843557,-0.1798736,-0.2984994,0.2470344,0.2475273,-2.9960964,-2.8025278,0.1696228,0.1702655,-3.658136,-3.2930658
1.89512,0.3841674,0.3843677,-0.3473267,-0.2953805,0.2472453,0.2475193,-2.9132714,-2.8056766,0.169938,0.1702514,-3.4791029,-3.3010639
1.9052,0.3837642,0.384391,-0.4519187,-0.2893414,0.2471359,0.2475272,-2.9562166,-2.8025642,0.1703377,0.1702327,-3.2520523,-3.311678
1.91528,0.3830463,0.3844237,-0.6381501,-0.2808529,0.2478083,0.2475123,-2.6922073,-2.8084221,0.1701988,0.170219,-3.3309484,-3.3195122
1.92536,0.3830891,0.3844394,-0.6270359,-0.2767838,0.2474538,0.2474968,-2.8314124,-2.8145236,0.1705412,0.1702035,-3.1364749,-3.3282608
1.93544,0.3838079,0.3844467,-0.4405889,-0.2748709,0.2470226,0.2474804,-3.0007414,-2.8209689,0.1697072,0.1702214,-3.6101695,-3.31814
1.94552,0.3841578,0.3844754,-0.3498172,-0.2674332,0.2468608,0.2474841,-3.0642662,-2.8194949,0.170219,0.1702092,-3.3194692,-3.3250415
1.9556,0.3844891,0.3845194,-0.2638939,-0.256034,0.2469005,0.2475142,-3.0486571,-2.8076746,0.1694343,0.1701859,-3.7652044,-3.3383101
1.96568,0.3838724,0.3845781,-0.4238424,-0.2407997,0.2475655,0.2475366,-2.7875587,-2.7988793,0.1689597,0.1701277,-4.0347377,-3.3713377
1.97576,0.383506,0.3846111,-0.5188869,-0.2322454,0.2473575,0.2475508,-2.8692041,-2.79333,0.1690026,0.170069,-4.0103599,-3.4047054
1.98584,0.3833901,0.3846217,-0.5489755,-0.229479,0.247902,0.2475347,-2.6553964,-2.7996322,0.1687428,0.1700503,-4.1579093,-3.4153214
1.99592,0.3837014,0.3846269,-0.4682088,-0.2281379,0.2483073,0.2475305,-2.4962388,-2.8012779,0.16985,0.1700248,-3.5290617,-3.4298116
2.006,0.3845895,0.3846433,-0.2378493,-0.223881,0.2484975,0.2475417,-2.4215867,-2.7968678,0.1694601,0.1700059,-3.7505119,-3.4405278
2.01608,0.3848956,0.384683,-0.1584323,-0.2135826,0.2483259,0.247551,-2.4889493,-2.7932319,0.1699335,0.169948,-3.4816652,-3.4734027
2.02616,0.3851515,0.3847111,-0.0920485,-0.206292,0.2474008,0.2475674,-2.8522131,-2.7867815,0.1699374,0.1699027,-3.4794063,-3.4991424
2.03624,0.3847511,0.384744,-0.1959255,-0.1977523,0.2475893,0.2475787,-2.7782125,-2.7823633,0.170047,0.1698732,-3.4171514,-3.5158856
2.04632,0.3847485,0.384791,-0.1965848,-0.1855735,0.2474954,0.2476049,-2.8150631,-2.7720522,0.1708654,0.16983,-2.9523379,-3.5404381
2.0564,0.3851971,0.3848558,-0.0802286,-0.1687547,0.2475746,0.2476131,-2.7839771,-2.7688339,0.1702079,0.1697962,-3.3257881,-3.5596457
2.06648,0.3855305,0.3849179,0.0062429,-0.1526552,0.2471108,0.2476081,-2.9660797,-2.7708032,0.1705703,0.169739,-3.1199638,-3.5921318
2.07656,0.3858293,0.3849474,0.0837585,-0.1449947,0.2465711,0.2476022,-3.1780149,-2.7731197,0.1698075,0.1697129,-3.5531949,-3.6069646
2.08664,0.3852596,0.3849759,-0.0640102,-0.137615,0.2473046,0.2475922,-2.8899995,-2.7770595,0.169646,0.1696803,-3.6449516,-3.6254402
2.09672,0.3852485,0.3850066,-0.0669026,-0.1296401,0.247822,0.2476025,-2.6867999,-2.7730187,0.1694092,0.1696308,-3.7794404,-3.6535906
2.1068,0.3852828,0.3850442,-0.0580097,-0.1198954,0.2487642,0.2476089,-2.3168616,-2.7704879,0.1686763,0.1695715,-4.195698,-3.6872454
2.11688,0.3852021,0.3850718,-0.0789436,-0.1127396,0.2484923,0.2476265,-2.4236093,-2.7635756,0.1696345,0.1694868,-3.6514482,-3.7353557
2.12696,0.384816,0.3850942,-0.1790866,-0.1069153,0.2476559,0.2476404,-2.7520425,-2.758139,0.1696371,0.1694405,-3.6500163,-3.7616639
2.13704,0.3840312,0.3851462,-0.38265,-0.0934326,0.2473401,0.2476518,-2.8760397,-2.7536372,0.1704894,0.1693972,-3.1658964,-3.7862568
2.14712,0.3846104,0.3852123,-0.2324271,-0.076286,0.2473621,0.2476727,-2.8674198,-2.745452,0.1702074,0.1693728,-3.3260464,-3.8001138
2.1572,0.3851731,0.3852796,-0.0864555,-0.0588171,0.2478905,0.2476765,-2.6599066,-2.7439568,0.1698433,0.1693348,-3.5328978,-3.8216943
2.16728,0.3853385,0.3853282,-0.0435503,-0.0462313,0.2470236,0.2476817,-3.0003253,-2.7418947,0.1703167,0.1692743,-3.2640135,-3.8560487
2.17736,0.384995,0.3853812,-0.1326508,-0.0324859,0.2468307,0.2476648,-3.0760707,-2.7485385,0.1700678,0.1692412,-3.4053518,-3.8748418
2.18744,0.3848508,0.3854445,-0.1700679,-0.0160508,0.247323,0.2476414,-2.882766,-2.7577378,0.1710996,0.1692067,-2.8193065,-3.8944219
2.19752,0.3856911,0.3854931,0.0479201,-0.0034515,0.2479018,0.247619,-2.6554975,-2.7665344,0.170288,0.1692014,-3.2803028,-3.897434
2.2076,0.386007,0.3855331,0.1298642,0.0069207,0.2483533,0.2475908,-2.4781931,-2.7775876,0.1694828,0.1691734,-3.7376216,-3.9133846
2.21768,0.385999,0.3855579,0.1277944,0.0133603,0.2475563,0.247581,-2.7911701,-2.7814597,0.1686188,0.1691377,-4.2283898,-3.9336232
2.22776,0.3851165,0.3855975,-0.1011268,0.0236259,0.2473742,0.2475711,-2.8626779,-2.7853259,0.1680912,0.169114,-4.5280467,-3.9471194
2.23784,0.3843877,0.3856533,-0.2901943,0.0381094,0.2470907,0.2475773,-2.9739804,-2.7828978,0.1692138,0.1690816,-3.8904274,-3.96552
2.24792,0.3844151,0.3857204,-0.2830902,0.0555257,0.2474055,0.2475758,-2.8503615,-2.7835122,0.1686333,0.1690778,-4.2201222,-3.9676457
2.258,0.3847718,0.3857971,-0.1905522,0.075414,0.2476583,0.2475644,-2.7510881,-2.7879782,0.1685588,0.1690519,-4.2624622,-3.982398
2.26808,0.3857951,0.3858549,0.0748993,0.0904122,0.2470909,0.2475567,-2.9739077,-2.790987,0.1678605,0.1690308,-4.6590778,-3.9943299
2.27816,0.3860704,0.3859072,0.1463078,0.103981,0.2473543,0.2475447,-2.8704854,-2.7957236,0.1680162,0.1689929,-4.5706028,-4.0159071
2.28824,0.3864491,0.3859491,0.2445333,0.1148519,0.2475619,0.247559,-2.7889696,-2.7901027,0.168692,0.1689369,-4.1867656,-4.0477081
2.29832,0.3869783,0.3859841,0.3818235,0.1239062,0.2484947,0.2475694,-2.4226613,-2.7860096,0.1679935,0.1688961,-4.5835457,-4.0708371
2.3084,0.38735,0.3859953,0.4782308,0.1268351,0.2486404,0.2475748,-2.3654645,-2.7839072,0.1685909,0.1688374,-4.2441939,-4.1042213
2.31848,0.3871652,0.3859786,0.4302976,0.1224893,0.248088,0.2475725,-2.5823814,-2.7847832,0.1683997,0.1688036,-4.3527861,-4.1233928
2.32856,0.3859765,0.3859778,0.1219524,0.1222724,0.2479778,0.2475729,-2.6256261,-2.7846208,0.1691829,0.1687516,-3.9079827,-4.1529307
2.33864,0.3859936,0.3860025,0.126383,0.1286886,0.2477769,0.2475998,-2.7045348,-2.7740571,0.1691095,0.1686936,-3.9496398,-4.1858942
2.34872,0.3864604,0.386065,0.2474776,0.1449003,0.2485203,0.2476117,-2.4126318,-2.7693908,0.168152,0.1686356,-4.4934796,-4.2188433
2.3588,0.386652,0.3861335,0.2971806,0.1626732,0.248416,0.2476131,-2.4535614,-2.7688327,0.1683722,0.1685743,-4.3684223,-4.2536164
2.36888,0.3862897,0.3861916,0.2031871,0.177744,0.2481738,0.2475919,-2.5486957,-2.7771865,0.1678474,0.1685625,-4.6665128,-4.2603228
2.37896,0.386099,0.3862436,0.1537267,0.191238,0.248015,0.2475756,-2.6110243,-2.7835693,0.168917,0.1685459,-4.0589771,-4.2697902
2.38904,0.3874827,0.3862819,0.5126622,0.2011603,0.2478257,0.2475919,-2.6853815,-2.7771558,0.1688254,0.1685401,-4.1110266,-4.2730493
2.39912,0.3881841,0.3863291,0.6946058,0.2134075,0.2480975,0.2476161,-2.5786504,-2.7676675,0.1683785,0.1685121,-4.3648417,-4.2889407
2.4092,0.3876019,0.3863709,0.543584,0.2242642,0.2474395,0.2476459,-2.8370155,-2.7559705,0.1680002,0.1684652,-4.5797074,-4.3156118
2.41928,0.3862387,0.3864185,0.1899601,0.2366136,0.2474038,0.2476545,-2.8510494,-2.7525733,0.167253,0.1684303,-5.0041302,-4.335444
2.42936,0.3857487,0.3864721,0.0628653,0.2505025,0.2469454,0.2476709,-3.031043,-2.7461511,0.1685113,0.1683793,-4.2893927,-4.3643906
2.43944,0.3863204,0.3865154,0.2111512,0.2617293,0.246259,0.2476849,-3.3005738,-2.7406429,0.1687831,0.1683539,-4.1350592,-4.378836
2.44952,0.386285,0.3865494,0.2019791,0.2705683,0.2458801,0.2476769,-3.4493703,-2.7438151,0.1694367,0.1683076,-3.7637898,-4.4051096
2.4596,0.3861971,0.3865631,0.179161,0.2741213,0.2454252,0.2476597,-3.6279793,-2.7505671,0.1687868,0.1682655,-4.1329512,-4.4290486
2.46968,0.3857551,0.3865928,0.0645279,0.2818029,0.2463976,0.2476264,-3.2461325,-2.7636114,0.167617,0.1682371,-4.79737,-4.4451449
2.47976,0.3858907,0.3866466,0.0997011,0.2957768,0.2470633,0.2476221,-2.9847336,-2.7653026,0.1677478,0.1682157,-4.7230448,-4.457322
2.48984,0.3863536,0.3867271,0.2197729,0.3166581,0.2476729,0.2476336,-2.7453735,-2.7607868,0.1673504,0.168227,-4.9487922,-4.4509204
2.49992,0.3868142,0.3868231,0.3392567,0.3415664,0.2478222,0.2476464,-2.6867328,-2.7557903,0.168552,0.1682067,-4.2663171,-4.4624086
2.51,0.3876116,0.3868988,0.5460961,0.3611921,0.2477273,0.2476412,-2.7240034,-2.7577972,0.1685254,0.1681917,-4.2814316,-4.470918
2.52008,0.3875382,0.3869504,0.5270545,0.3745866,0.2481067,0.2476113,-2.575034,-2.7695614,0.1683887,0.1681714,-4.3590369,-4.4824627
2.53016,0.3875634,0.3869609,0.5335771,0.377291,0.2477107,0.2476012,-2.7305151,-2.7735332,0.167996,0.1681605,-4.5821001,-4.488649
2.54024,0.3872889,0.3869562,0.4623692,0.376079,0.2481308,0.2475921,-2.565546,-2.7771054,0.1670819,0.1681698,-5.1012615,-4.4833827
2.55032,0.3865312,0.386951,0.265843,0.3747399,0.2481208,0.2475896,-2.5694694,-2.7780583,0.1679702,0.1681609,-4.5967277,-4.4884605
2.5604,0.3853244,0.3869462,-0.0472101,0.3734824,0.2477685,0.2475797,-2.7078393,-2.7819657,0.1678678,0.1681742,-4.6549344,-4.4808941
2.57048,0.3843427,0.3869495,-0.3018645,0.3743297,0.2474608,0.2475683,-2.8286502,-2.786433,0.1684865,0.1681607,-4.3035338,-4.4885363
2.58056,0.3854878,0.386953,-0.0048184,0.3752476,0.2471319,0.2475731,-2.9577985,-2.7845702,0.167918,0.1681397,-4.6263963,-4.5004729
2.59064,0.3870908,0.3869801,0.4109844,0.382269,0.2479431,0.2475678,-2.6392677,-2.7866402,0.1668477,0.168107,-5.2343344,-4.5190389
2.60072,0.388447,0.3870046,0.7627845,0.3886266,0.2479106,0.2475721,-2.6520171,-2.7849587,0.1666874,0.1680678,-5.325352,-4.5412901
2.6108,0.3887428,0.3870134,0.8395186,0.3909234,0.2478945,0.2475612,-2.6583392,-2.7892233,0.1662868,0.1680664,-5.5528726,-4.5421043
2.62088,0.3882458,0.3870192,0.7105995,0.3924299,0.2476792,0.2475392,-2.7429031,-2.7978827,0.1680741,0.1680539,-4.537725,-4.5492145
2.63096,0.3878551,0.3870305,0.609248,0.3953459,0.2476633,0.2475096,-2.7491341,-2.8094778,0.1687844,0.1680521,-4.1342857,-4.5502616
2.64104,0.3867668,0.3870489,0.3269546,0.4001256,0.2484889,0.2474717,-2.4249507,-2.8243619,0.1693444,0.1680102,-3.8162306,-4.5740481
2.65112,0.3864391,0.3870316,0.2419543,0.3956496,0.2485724,0.2474583,-2.3921387,-2.829646,0.1690625,0.1679446,-3.976356,-4.6113036
2.6612,0.3867449,0.3870066,0.3212663,0.3891621,0.2488813,0.2474522,-2.2708716,-2.8320479,0.1678126,0.1678999,-4.6862704,-4.6366729
2.67128,0.3876011,0.387012,0.5433652,0.390543,0.2483318,0.247464,-2.4866476,-2.827416,0.1680625,0.1678731,-4.5443404,-4.6519281
2.68136,0.3880692,0.3870547,0.6647822,0.4016346,0.2478577,0.2474674,-2.6727954,-2.8260508,0.1677175,0.1678941,-4.7402916,-4.6399672
2.69144,0.3872023,0.3871127,0.4399154,0.4166788,0.2475461,0.2474662,-2.7951504,-2.8265175,0.1687707,0.1678792,-4.1420684,-4.6484519
2.70152,0.3865886,0.3871454,0.2807197,0.4251632,0.246911,0.2474834,-3.0445508,-2.8197677,0.1687405,0.1678353,-4.159256,-4.6733576
2.7116,0.3863897,0.3871742,0.229125,0.4326171,0.2470248,0.2474997,-2.9998496,-2.8133647,0.1681384,0.1677698,-4.5011919,-4.7105971
2.72168,0.3875173,0.3872103,0.5216264,0.4419953,0.2466591,0.2475238,-3.1434492,-2.8039155,0.1680375,0.1677141,-4.5585341,-4.7422012
2.73176,0.3887464,0.3872745,0.8404601,0.4586447,0.2473366,0.2475221,-2.8774227,-2.804598,0.1675253,0.1677097,-4.8494232,-4.7447104
2.74184,0.389222,0.3873581,0.9638199,0.4803377,0.2479607,0.2475115,-2.6323723,-2.8087512,0.168666,0.167696,-4.2015635,-4.7524977
2.75192,0.3892849,0.3874341,0.9801316,0.5000546,0.2477396,0.2474991,-2.7191579,-2.8136309,0.1681822,0.1676895,-4.4763275,-4.75616
2.762,0.3882736,0.3874996,0.7178212,0.5170342,0.2471449,0.2474729,-2.952713,-2.8239013,0.1678692,0.167647,-4.6540985,-4.780348
2.77208,0.3874053,0.3875321,0.4925646,0.5254749,0.2461304,0.247452,-3.3510659,-2.832126,0.1675221,0.1675959,-4.851244,-4.8093474
2.78216,0.3863268,0.3875519,0.212823,0.530595,0.246575,0.2474244,-3.1764686,-2.8429576,0.167305,0.1675598,-4.97458,-4.8298272
2.79224,0.3858321,0.3875607,0.0844986,0.5328888,0.2468903,0.2474195,-3.0526657,-2.8448771,0.1684891,0.16752,-4.3020195,-4.852475
2.80232,0.3861858,0.3875737,0.1762374,0.5362699,0.2474381,0.2474192,-2.8375672,-2.8449857,0.1682361,0.1675087,-4.445734,-4.8588681
2.8124,0.3867311,0.3876208,0.3176894,0.548472,0.2479872,0.2474176,-2.6219414,-2.8456211,0.1686729,0.1674716,-4.1976577,-4.8799249
2.82248,0.3875166,0.387696,0.5214429,0.5679798,0.2480602,0.2474167,-2.593295,-2.8459586,0.1679047,0.1674425,-4.6339482,-4.896457
2.83256,0.3873457,0.387785,0.4771107,0.591064,0.2483299,0.2473992,-2.4873821,-2.8528493,0.1673279,0.1674101,-4.961552,-4.9148518
2.84264,0.387357,0.3878339,0.4800451,0.6037445,0.247709,0.2473922,-2.731193,-2.8555787,0.1675158,0.1673801,-4.8548476,-4.9319322
2.85272,0.3872436,0.3878503,0.4506198,0.6080138,0.2479953,0.2473829,-2.6187769,-2.8592428,0.1671115,0.1673837,-5.0844524,-4.9298592
2.8628,0.386912,0.3878593,0.3646181,0.6103514,0.2479664,0.2473996,-2.630126,-2.8527017,0.1680789,0.1673834,-4.5350049,-4.9300288
2.87288,0.3869482,0.3878704,0.3740097,0.6132243,0.2472913,0.2474403,-2.8951923,-2.8366845,0.1677338,0.1674114,-4.731041,-4.9141115
2.88296,0.386863,0.3878959,0.351904,0.6198273,0.2466678,0.2474779,-3.1400453,-2.8219339,0.1677534,0.1674085,-4.7199167,-4.9158036
2.89304,0.3870387,0.387921,0.3974904,0.626358,0.2460819,0.2474991,-3.3701129,-2.8136282,0.1667812,0.167382,-5.2720878,-4.930839
2.90312,0.3866027,0.3879646,0.2843869,0.6376586,0.2471394,0.2474754,-2.9548723,-2.8229065,0.1654801,0.1673431,-6.0110549,-4.9529125
2.9132,0.3869086,0.3880057,0.3637429,0.6483298,0.2477855,0.2474504,-2.7011479,-2.8327507,0.1661005,0.1672922,-5.658677,-4.9818327
2.92328,0.3878734,0.3880288,0.6140113,0.654304,0.2480411,0.2474273,-2.6007869,-2.8418243,0.1666304,0.16728,-5.3577248,-4.9887938
2.93336,0.3884194,0.3880346,0.7556331,0.6558275,0.2475811,0.2474146,-2.7814278,-2.8468046,0.168327,0.1672566,-4.3941235,-5.0020857
2.94344,0.3887065,0.3880267,0.8301148,0.6537648,0.2468848,0.2474164,-3.0548406,-2.8460829,0.1677495,0.1672437,-4.7221117,-5.0093746
2.95352,0.3879885,0.388047,0.643856,0.6590391,0.2471356,0.2474227,-2.9563358,-2.8436087,0.1665467,0.1672117,-5.4052527,-5.0275885
2.9636,0.3877505,0.3880916,0.5821293,0.6705967,0.2467117,0.2474533,-3.1228187,-2.831613,0.1660929,0.1671723,-5.6630018,-5.0499524
2.97368,0.3880409,0.3881571,0.6574488,0.6875848,0.2466525,0.2474768,-3.1460671,-2.8223553,0.165949,0.1671561,-5.744762,-5.0591178
2.98376,0.3890286,0.3882118,0.9136497,0.7017918,0.246309,0.2475051,-3.2809442,-2.8112475,0.1673917,0.1671209,-4.9253389,-5.0791086
2.99384,0.3901558,0.3882301,1.2060419,0.7065327,0.2465239,0.2475238,-3.1965446,-2.8039011,0.1670486,0.1670966,-5.1201956,-5.092927
3.00392,0.3902301,0.3882291,1.2253343,0.7062676,0.2470391,0.247528,-2.9942387,-2.8022771,0.1670215,0.1670435,-5.1355673,-5.1231126
3.014,0.3901526,0.3882166,1.2052163,0.7030194,0.2464883,0.2475412,-3.2105237,-2.797099,0.1663801,0.1670013,-5.4999067,-5.1470685
3.02408,0.3892711,0.3882294,0.9765722,0.7063468,0.2466591,0.2475546,-3.1434637,-2.7918224,0.1659214,0.1669776,-5.7604036,-5.1605345
3.03416,0.3885449,0.3882613,0.7881811,0.714611,0.2466999,0.2475916,-3.1274437,-2.7772919,0.1665498,0.1669487,-5.4035074,-5.1769356
3.04424,0.3880143,0.3883093,0.6505596,0.7270741,0.2474614,0.2476217,-2.8284092,-2.7654835,0.1659624,0.1669346,-5.7371342,-5.1849331
3.05432,0.3879536,0.3883703,0.6348043,0.7429006,0.2481167,0.2476468,-2.5710854,-2.755616,0.1665079,0.1668878,-5.4273096,-5.211542
3.0644,0.3889303,0.388423,0.8881532,0.7565548,0.2480383,0.2476713,-2.6018762,-2.7459805,0.1660795,0.1668567,-5.6706252,-5.2292088
3.07448,0.3891598,0.3884713,0.947688,0.7691036,0.2477246,0.2476851,-2.7250519,-2.7405603,0.1663833,0.1668289,-5.498071,-5.2449754
3.08456,0.3888812,0.3885054,0.875426,0.7779494,0.2465659,0.2477062,-3.180076,-2.7322724,0.1668347,0.166821,-5.2416692,-5.2494923
3.09464,0.3879809,0.3885528,0.6418866,0.790245,0.2467774,0.2477089,-3.0969969,-2.7312142,0.1663843,0.166843,-5.497499,-5.2369726
3.10472,0.3879301,0.3886094,0.6287191,0.8049157,0.2474672,0.2477107,-2.8261345,-2.7305322,0.1670338,0.1668442,-5.1286107,-5.2362972
3.1148,0.3889066,0.388662,0.8820063,0.8185646,0.2487602,0.247695,-2.3184216,-2.7367001,0.1666722,0.1668521,-5.3339995,-5.231784
3.12488,0.3893076,0.3887127,0.9860343,0.8317062,0.2499748,0.2476689,-1.8414615,-2.7469372,0.1677161,0.1668251,-4.7410925,-5.2471257
3.13496,0.389544,0.3887466,1.047355,0.8405194,0.249595,0.2476687,-1.9906262,-2.7470228,0.1679222,0.1667992,-4.6240229,-5.2618707
3.14504,0.3891391,0.3887905,0.94231,0.8518848,0.248742,0.2476885,-2.3255423,-2.7392361,0.1674344,0.1667773,-4.9010875,-5.2742869
3.15512,0.3889886,0.3888451,0.9032841,0.8660587,0.2472838,0.24774,-2.8981434,-2.7190067,0.1673624,0.1667654,-4.9419809,-5.2810783
3.1652,0.3885372,0.388913,0.7861865,0.8836804,0.2472939,0.2477769,-2.8941947,-2.704517,0.1664657,0.1667985,-5.4512882,-5.26225
3.17528,0.3879195,0.3889724,0.6259505,0.8990872,0.2477028,0.2477998,-2.7336231,-2.6955327,0.1671875,0.1668128,-5.0412835,-5.2541271
3.18536,0.3879006,0.3889991,0.621066,0.9060082,0.2476849,0.2478116,-2.7406436,-2.6909064,0.166869,0.1668192,-5.2222276,-5.2504701
3.19544,0.3876636,0.389012,0.5595847,0.9093634,0.2479515,0.247805,-2.6359856,-2.6935061,0.167063,0.1667787,-5.112024,-5.2734741
3.20552,0.3882393,0.3890056,0.7089046,0.9077008,0.2478675,0.2478136,-2.6689663,-2.6901268,0.1671353,0.1667265,-5.0709796,-5.3031529
3.2156,0.3888609,0.3890059,0.8701549,0.9077663,0.248469,0.2478403,-2.4327745,-2.6796502,0.1667324,0.1666976,-5.2998158,-5.3195881
3.22568,0.3897297,0.3890173,1.0955186,0.9107372,0.2482272,0.2479179,-2.527703,-2.6491507,0.1673155,0.1666693,-4.9686256,-5.3356162
3.23576,0.3903105,0.3890355,1.2461848,0.9154547,0.2481018,0.2480127,-2.5769524,-2.6119462,0.1662425,0.1666772,-5.578067,-5.3311191
3.24584,0.3896785,0.3890508,1.0822437,0.9194053,0.2482907,0.2480836,-2.5027544,-2.5841133,0.1662846,0.1666723,-5.5541597,-5.3339132
3.25592,0.3891699,0.3890448,0.9503032,0.9178616,0.2481716,0.2481139,-2.5495532,-2.5721807,0.1659555,0.1666829,-5.7410288,-5.3279144
3.266,0.3886462,0.3890464,0.8144696,0.9182795,0.2484122,0.2481065,-2.455073,-2.5750888,0.1660312,0.166692,-5.6980775,-5.3227316
3.27608,0.3889278,0.3890499,0.8875202,0.9191962,0.2478302,0.2481254,-2.6836067,-2.567701,0.1666601,0.1666899,-5.3408677,-5.3239451
3.28616,0.3890301,0.3890653,0.9140418,0.9231743,0.2480176,0.2481576,-2.6100089,-2.5550433,0.1660494,0.1667038,-5.6876965,-5.3160668
3.29624,0.3887772,0.389093,0.8484392,0.9303703,0.2481087,0.2482008,-2.5742401,-2.5380624,0.1665869,0.1667017,-5.3824537,-5.3172191
3.30632,0.3889438,0.3891302,0.8916495,0.9400132,0.2481719,0.2482321,-2.5494237,-2.5258009,0.1660998,0.1667312,-5.6590756,-5.3004838
3.3164,0.3888703,0.3891816,0.8725998,0.9533583,0.2486895,0.2482299,-2.3461552,-2.5266647,0.1666497,0.1667484,-5.3467386,-5.2906987
3.32648,0.3891983,0.3892063,0.957681,0.9597408,0.2486912,0.2482203,-2.3455118,-2.5304229,0.1672571,0.1667558,-5.0017542,-5.2865207
3.33656,0.3892557,0.3892163,0.9725801,0.9623408,0.2491366,0.2482067,-2.1706155,-2.5357719,0.1674991,0.1667565,-4.8643111,-5.2860855
3.34664,0.3897631,0.3892317,1.1041822,0.9663436,0.2484673,0.2482312,-2.4334114,-2.5261507,0.1684521,0.1667373,-4.3230461,-5.2969888
3.35672,0.3902414,0.3892726,1.2282512,0.9769632,0.2477976,0.2482708,-2.6964108,-2.5105832,0.1675764,0.1667384,-4.8204012,-5.296397
3.3668,0.389927,0.3893287,1.1467132,0.9915093,0.2471942,0.2483099,-2.9333411,-2.4952383,0.1675168,0.166709,-4.8542807,-5.3130791
3.37688,0.3894958,0.3893621,1.0348392,1.0001624,0.2466368,0.2483451,-3.1522176,-2.4814112,0.1667013,0.1666864,-5.3174323,-5.325923
3.38696,0.388681,0.3893897,0.8234837,1.0073375,0.2472802,0.2483543,-2.899555,-2.4777894,0.1664098,0.166657,-5.4830335,-5.3426016
3.39704,0.3890975,0.3894139,0.9315408,1.0136164,0.2476791,0.2483599,-2.7429242,-2.4755937,0.1666385,0.1666246,-5.3531428,-5.3610352
3.40712,0.3898254,0.3894523,1.120359,1.0235682,0.2487093,0.2483491,-2.3384142,-2.4798313,0.1661714,0.1666134,-5.6184513,-5.3673564
3.4172,0.3900673,0.3894965,1.1830934,1.0350439,0.2490213,0.2483503,-2.215897,-2.479386,0.1671708,0.166582,-5.0508111,-5.3852222
3.42728,0.3899377,0.3895357,1.1494891,1.0451935,0.2489524,0.2483635,-2.2429517,-2.4741952,0.1668299,0.1665693,-5.2444079,-5.3924046
3.43736,0.3892342,0.3895809,0.966982,1.0569262,0.248642,0.2483869,-2.3648424,-2.4649849,0.1669588,0.1665385,-5.1712189,-5.4099136
3.44744,0.3890791,0.3896145,0.9267513,1.065649,0.2472434,0.2484355,-2.9140128,-2.4459334,0.1662614,0.1665154,-5.5673275,-5.4230459
3.45752,0.3883797,0.3896499,0.7453225,1.0748127,0.2473237,0.248465,-2.8824995,-2.4343203,0.1650846,0.1665037,-6.2357334,-5.4297035
3.4676,0.3880014,0.389671,0.6471922,1.0803013,0.2484963,0.2484719,-2.4220294,-2.4316018,0.165071,0.1664869,-6.2434481,-5.4392601
3.47768,0.3883346,0.3896802,0.7336455,1.0826706,0.2506729,0.2484456,-1.5673445,-2.4419434,0.1646537,0.166501,-6.4804341,-5.4312471
3.48776,0.3889684,0.3896884,0.8980452,1.0848037,0.2514845,0.2484263,-1.2486331,-2.4495243,0.1663528,0.1664978,-5.5154111,-5.4330168
3.49784,0.3898053,0.3896932,1.115127,1.0860459,0.2499239,0.2484332,-1.8614687,-2.4468245,0.1671408,0.1665136,-5.067834,-5.4240556
3.50792,0.3898523,0.3897203,1.1273166,1.0930726,0.2480737,0.2484372,-2.5879806,-2.4452572,0.1675873,0.1665228,-4.8142582,-5.4188703
3.518,0.3903123,0.3897516,1.2466438,1.1011971,0.2466614,0.2484406,-3.1425513,-2.443904,0.1674869,0.1665256,-4.8712454,-5.4172625
3.52808,0.3903328,0.3897858,1.2519681,1.1100859,0.2474478,0.2484192,-2.8337481,-2.4523069,0.1662711,0.1665349,-5.5617959,-5.4119528
3.53816,0.3900533,0.3898162,1.1794587,1.1179484,0.2483031,0.2484082,-2.497921,-2.4566481,0.1666289,0.1665138,-5.3586084,-5.4239299
3.54824,0.3899597,0.3898509,1.1551768,1.1269544,0.2489053,0.2484097,-2.2614165,-2.4560358,0.1664463,0.1665119,-5.4622741,-5.425052
3.55832,0.3899102,0.3899083,1.1423438,1.1418583,0.2490539,0.2484157,-2.203076,-2.4537056,0.1674651,0.1664985,-4.8836326,-5.4326516
3.5684,0.3905774,0.389958,1.3154084,1.1547522,0.2480046,0.2484277,-2.6151354,-2.4489662,0.1673865,0.1665052,-4.928273,-5.4288576
3.57848,0.3901851,0.3899969,1.2136585,1.1648453,0.2475502,0.2484246,-2.7935436,-2.4501973,0.1664547,0.1665254,-5.4575445,-5.4173519
3.58856,0.389671,0.3900138,1.0802869,1.1692178,0.2470299,0.2484445,-2.9978541,-2.4423847,0.1664224,0.1665329,-5.4758769,-5.4131233
3.59864,0.3896682,0.3900291,1.0795693,1.1731779,0.2478154,0.2484755,-2.6893949,-2.4302031,0.1658557,0.1665439,-5.7977401,-5.4068579
3.60872,0.3900688,0.3900549,1.1834877,1.1798718,0.2487993,0.2485216,-2.3030545,-2.4120915,0.1664375,0.1665112,-5.4673143,-5.4254028
3.6188,0.39079,0.39008,1.3705674,1.1863846,0.2494602,0.2485731,-2.0435428,-2.391889,0.1655359,0.1664873,-5.9794006,-5.4390007
3.62888,0.3906079,0.3901173,1.3233148,1.1960731,0.250556,0.2486101,-1.6132383,-2.3773602,0.1655189,0.1664612,-5.9890359,-5.4538275
3.63896,0.3907183,0.3901508,1.3519667,1.2047614,0.2504452,0.2486589,-1.6567499,-2.3581984,0.1662185,0.1664529,-5.5917022,-5.4585534
3.64904,0.3907785,0.3901888,1.3675783,1.2146093,0.2498801,0.2487004,-1.8786462,-2.341909,0.166267,0.1664695,-5.5641352,-5.4491297
3.65912,0.3910957,0.3902133,1.4498533,1.2209562,0.2481917,0.2487503,-2.5416602,-2.3223156,0.1668668,0.1664653,-5.2234694,-5.4514835
3.6692,0.3912448,0.3902201,1.4885428,1.2227362,0.2473417,0.2487968,-2.8754345,-2.3040579,0.1657582,0.1664725,-5.8531385,-5.4473871
3.67928,0.3905327,0.3902388,1.3038187,1.2275951,0.2479681,0.2488386,-2.6294638,-2.2876428,0.1658208,0.1664519,-5.817587,-5.4590943
3.68936,0.3902262,0.390274,1.2243181,1.2367039,0.248899,0.2488742,-2.2638949,-2.2736627,0.1656154,0.1664501,-5.9342464,-5.4601353
3.69944,0.3896156,0.3903354,1.0659282,1.2526414,0.2501593,0.2488838,-1.7690199,-2.2698718,0.1656898,0.1664696,-5.8919731,-5.4490315
3.70952,0.3894653,0.3903983,1.0269344,1.2689476,0.2494598,0.248916,-2.0437164,-2.2572419,0.1664652,0.1664977,-5.4515592,-5.4331211
3.7196,0.3893184,0.390473,0.9888221,1.2883431,0.2482205,0.2489549,-2.530323,-2.2419542,0.1662771,0.1665504,-5.5583698,-5.4031742
3.72968,0.3893267,0.3905553,0.9909895,1.3096877,0.2471258,0.2489845,-2.9601987,-2.2303192,0.1674519,0.1665778,-4.8911495,-5.3875837
3.73976,0.3901491,0.3906113,1.2043078,1.3242024,0.2472426,0.248982,-2.9143256,-2.2313305,0.1671566,0.166617,-5.0588842,-5.3653292
3.74984,0.3905547,0.3906394,1.3095334,1.331496,0.2484524,0.2489536,-2.4392646,-2.2424866,0.1670471,0.1666259,-5.1210418,-5.3602639
3.75992,0.39106,0.3906374,1.4406068,1.3309829,0.2484943,0.2489633,-2.4228234,-2.2386735,0.1667502,0.1666152,-5.2897118,-5.3663608
3.77,0.3907672,0.390644,1.3646521,1.3326799,0.2483473,0.2490102,-2.48054,-2.2202338,0.1660999,0.1666006,-5.6590297,-5.3746779
3.78008,0.3903938,0.3906618,1.2677971,1.3373051,0.2473208,0.249089,-2.8836163,-2.1892977,0.1665079,0.1665709,-5.4272831,-5.3915315
3.79016,0.3904737,0.390692,1.2885099,1.345141,0.2472663,0.2491461,-2.9050102,-2.1668657,0.1655846,0.1665846,-5.9517014,-5.3837544
3.80024,0.3908007,0.3907356,1.3733468,1.3564535,0.2480971,0.2491731,-2.5787818,-2.1562764,0.1659487,0.1665968,-5.7449224,-5.376827
3.81032,0.3917074,0.3907618,1.6085361,1.3632579,0.2484113,0.2491934,-2.4554007,-2.1483212,0.1659045,0.1666209,-5.7700348,-5.3630988
3.8204,0.3914788,0.390766,1.5492414,1.3643266,0.2487874,0.2492102,-2.3077128,-2.1416939,0.1664405,0.1666248,-5.4655784,-5.3609
3.83048,0.3908547,0.3907316,1.3873482,1.3554059,0.2485297,0.2492572,-2.408942,-2.1232361,0.1676829,0.1666082,-4.7599486,-5.3703542
3.84056,0.390058,0.3907028,1.1806791,1.3479424,0.2497059,0.2493066,-1.9470672,-2.1038459,0.1676368,0.1666173,-4.7860958,-5.365145
3.85064,0.3900343,0.3907088,1.1745429,1.3495095,0.2507187,0.2493639,-1.5493545,-2.0813517,0.1680617,0.1666225,-4.5447785,-5.3622386
3.86072,0.3910792,0.3907294,1.4455714,1.3548564,0.2508197,0.2494131,-1.5097193,-2.0620287,0.1667869,0.1666589,-5.2688362,-5.3415376
3.8708,0.3915218,0.390748,1.5604044,1.3596599,0.2504214,0.249438,-1.666086,-2.0522579,0.1663555,0.1666864,-5.5138909,-5.3259451
3.88088,0.3918319,0.390745,1.640829,1.3589014,0.2490812,0.2494493,-2.1923735,-2.0478067,0.1661855,0.1667222,-5.610446,-5.3055838
3.89096,0.3912039,0.3907552,1.4779403,1.3615308,0.2491255,0.2494211,-2.1749623,-2.0589001,0.166277,0.1667633,-5.5584542,-5.2822712
3.90104,0.3906172,0.3907726,1.3257283,1.366043,0.2493959,0.2494046,-2.0687964,-2.0653703,0.167256,0.1667826,-5.0024279,-5.2712803
3.91112,0.3903454,0.390786,1.2552306,1.3695372,0.2502239,0.2494279,-1.7436622,-2.0562257,0.1664271,0.1668191,-5.4731854,-5.2505564
3.9212,0.3901754,0.3907948,1.2111387,1.3718197,0.2510806,0.2495034,-1.4072702,-2.0265849,0.1665392,0.1668326,-5.4095363,-5.2428694
3.93128,0.3910226,0.3907944,1.4309002,1.3717141,0.2511532,0.2495965,-1.3787283,-1.9900324,0.1661196,0.166862,-5.6478749,-5.2261707
3.94136,0.3917286,0.3908129,1.6140356,1.3765051,0.2507681,0.249646,-1.5299662,-1.9705834,0.1667364,0.1668823,-5.2974994,-5.2146422
3.95144,0.3923676,0.3908363,1.7797939,1.3825861,0.2491343,0.2496646,-2.1715037,-1.9632797,0.1679558,0.1668915,-4.6049272,-5.2094146
3.96152,0.392285,0.3908766,1.758369,1.3930216,0.2488838,0.2496473,-2.2698908,-1.9700559,0.16769,0.1669153,-4.7558961,-5.1959132
3.9716,0.392193,0.3909331,1.7344907,1.4076928,0.2493092,0.249641,-2.1028283,-1.9725433,0.1677736,0.1669228,-4.7084399,-5.1916474
3.98168,0.3921979,0.3909929,1.735768,1.4231954,0.2500075,0.2496603,-1.8286417,-1.9649784,0.1664709,0.166954,-5.4483342,-5.1739322
3.99176,0.3911884,0.3910503,1.4738977,1.4380773,0.2505416,0.2496975,-1.6189232,-1.9503451,0.166652,0.1669597,-5.3454534,-5.1706757
4.00184,0.3904024,0.3910745,1.270018,1.4443752,0.2500356,0.2497527,-1.8175919,-1.928685,0.1668076,0.1669627,-5.2570839,-5.1689718
4.01192,0.3897044,0.391086,1.0889577,1.4473492,0.2504191,0.2498011,-1.6670017,-1.9096797,0.1665933,0.1669707,-5.3787744,-5.1644298
4.022,0.3901859,0.3910883,1.2138612,1.4479432,0.2504686,0.2498717,-1.6475546,-1.8819748,0.1668404,0.1669705,-5.2384314,-5.1645506
4.03208,0.3912216,0.3910989,1.48253,1.4506818,0.2506794,0.2499442,-1.5648097,-1.8534949,0.1659736,0.1669941,-5.7307787,-5.1511563
4.04216,0.3918734,0.3911292,1.6516021,1.4585551,0.2503613,0.250026,-1.6897149,-1.8213487,0.1669694,0.1670019,-5.1651636,-5.1467011
4.05224,0.3922774,0.3911613,1.7563928,1.4668761,0.2496784,0.2501138,-1.9578695,-1.7869059,0.1672509,0.1670438,-5.0053094,-5.1229183
4.06232,0.3912975,0.3912008,1.5022019,1.4771282,0.2499386,0.2501843,-1.8557028,-1.7591903,0.167679,0.1670923,-4.7621364,-5.095369
4.0724,0.3901203,0.3912282,1.1968497,1.4842384,0.2499147,0.2502638,-1.8650792,-1.7279996,0.1676625,0.1671368,-4.7714935,-5.0701299
4.08248,0.3888235,0.391259,0.8604537,1.4922231,0.2504018,0.2503331,-1.6737912,-1.7007756,0.1665376,0.1671772,-5.4104383,-5.0471767
4.09256,0.3887177,0.3912971,0.8330182,1.502116,0.2500686,0.2504043,-1.8046423,-1.6728024,0.1669224,0.1671764,-5.1918737,-5.0476307
4.10264,0.3899791,0.3913459,1.16021,1.5147687,0.2499514,0.2504473,-1.8506508,-1.6559243,0.1666834,0.1671874,-5.3276525,-5.0413404
4.11272,0.3907194,0.3914035,1.3522584,1.5297018,0.2503251,0.2504535,-1.7039205,-1.6535014,0.1677145,0.1671851,-4.7419861,-5.0426691
4.1228,0.3910132,0.3914311,1.4284665,1.5368618,0.2500683,0.2504535,-1.804743,-1.6535083,0.1678375,0.1672048,-4.6720977,-5.0314724
4.13288,0.3906409,0.3914438,1.3318828,1.540169,0.2500383,0.2504458,-1.8165349,-1.6565115,0.1673641,0.1672357,-4.9409757,-5.0139074
4.14296,0.3911248,0.3914497,1.4574169,1.5416817,0.2491152,0.2504676,-2.1790004,-1.6479539,0.1676122,0.1672556,-4.800093,-5.0026178
4.15304,0.3916054,0.3914751,1.5820877,1.5482817,0.2496049,0.2504962,-1.9867293,-1.6367301,0.1672054,0.1672865,-5.0311679,-4.9850855
4.16312,0.3914655,0.3915296,1.5457847,1.5624068,0.2510678,0.2505304,-1.4122695,-1.623285,0.1681278,0.1672861,-4.5072133,-4.9853007
4.1732,0.3915444,0.391596,1.5662609,1.5796474,0.2520414,0.2505545,-1.0299786,-1.6138378,0.167557,0.1673058,-4.8314316,-4.9741231
4.18328,0.3912241,0.3916715,1.4831578,1.5992292,0.2520891,0.2505442,-1.0112596,-1.6178833,0.1672576,0.1673216,-5.0015073,-4.9651247
4.19336,0.3914746,0.3917176,1.5481586,1.6111832,0.2504941,0.2505338,-1.6375663,-1.6219596,0.1668559,0.1673401,-5.2296335,-4.9546088
4.20344,0.3914218,0.3917434,1.534446,1.6178667,0.2498476,0.2505321,-1.8914029,-1.6226507,0.1660848,0.1673604,-5.6676409,-4.9430907
4.21352,0.3916673,0.3917536,1.5981421,1.6205249,0.2492792,0.2505733,-2.1146091,-1.6064667,0.1669021,0.1673453,-5.2033997,-4.9516594
4.2236,0.3923497,0.3917485,1.7751617,1.6191939,0.2491367,0.2506214,-2.1705732,-1.5875783,0.1668482,0.167347,-5.2340008,-4.9507175
4.23368,0.3923663,0.3917344,1.7794568,1.6155419,0.2492031,0.2506574,-2.1445134,-1.5734266,0.1678678,0.1673431,-4.6548973,-4.9529591
4.24376,0.3922526,0.3917129,1.749965,1.6099584,0.2490264,0.2507008,-2.2138972,-1.5564024,0.1677443,0.1673726,-4.7250665,-4.9361664
4.25384,0.3913873,0.3917296,1.5255001,1.6142971,0.2500558,0.2507458,-1.8096627,-1.538713,0.1673096,0.1674127,-4.9719852,-4.9134165
4.26392,0.3911394,0.3917805,1.4612096,1.6274869,0.2509208,0.2508157,-1.4699925,-1.5112851,0.167455,0.1674436,-4.8894003,-4.8958217
4.274,0.3911768,0.3918514,1.4709015,1.6458994,0.2520926,0.2508605,-1.0098761,-1.4936815,0.1667393,0.1674886,-5.2958727,-4.8703038
4.28408,0.3913056,0.3919096,1.5043202,1.6609977,0.2520463,0.2508705,-1.0280643,-1.4897668,0.1673026,0.1675087,-4.9759215,-4.8588643
4.29416,0.3919418,0.3919322,1.6693338,1.6668558,0.2514959,0.25086,-1.2441603,-1.493876,0.166908,0.1675478,-5.2000693,-4.8366611
4.30424,0.3921097,0.3919451,1.7128825,1.6702044,0.2517397,0.2508587,-1.1484253,-1.4943817,0.1677201,0.1675649,-4.7387776,-4.8269814
4.31432,0.3928164,0.391947,1.8962018,1.6706918,0.2516968,0.2509087,-1.165288,-1.4747502,0.1684224,0.167572,-4.3399075,-4.8229195
4.3244,0.3931053,0.3919624,1.9711606,1.6746936,0.2524623,0.250967,-0.8646765,-1.4518755,0.1681708,0.1675775,-4.4828384,-4.8197709
4.33448,0.3930487,0.3919943,1.9564615,1.6829659,0.2523233,0.2510229,-0.9192865,-1.4299283,0.1685015,0.1675652,-4.2949691,-4.8268004
4.34456,0.3927997,0.3920488,1.8918844,1.6971002,0.2521628,0.2510621,-0.9823084,-1.4145271,0.1676421,0.1675892,-4.7831022,-4.8131697
4.35464,0.3925456,0.3921191,1.8259653,1.7153283,0.251898,0.2511114,-1.0862875,-1.3951729,0.1682017,0.1676073,-4.4652873,-4.802888
4.36472,0.3929703,0.3921696,1.9361324,1.7284437,0.2510334,0.2511824,-1.4257856,-1.3672839,0.1679424,0.1676432,-4.612545,-4.7824901
4.3748,0.3924869,0.3922131,1.8107309,1.7397171,0.2508188,0.2512404,-1.5100709,-1.344521,0.1677923,0.1676705,-4.697805,-4.7669509
4.38488,0.3921721,0.3922433,1.7290718,1.7475614,0.2500314,0.2512976,-1.8192466,-1.3220363,0.1679327,0.1676903,-4.6180728,-4.7557394
4.39496,0.3921293,0.3922702,1.7179747,1.7545342,0.2501926,0.2513413,-1.7559391,-1.3049016,0.1671992,0.167736,-5.0346766,-4.7297499
4.40504,0.3925016,0.3922911,1.8145412,1.7599485,0.2505833,0.2514102,-1.6025467,-1.2778372,0.1678513,0.1677687,-4.6643097,-4.7112171
4.41512,0.3933943,0.3923071,2.0461095,1.7641069,0.2511421,0.2514928,-1.3830991,-1.245409,0.1672366,0.1678211,-5.0134005,-4.6814523
4.4252,0.393735,0.3923365,2.1345016,1.7717153,0.2514509,0.251552,-1.2618518,-1.2221355,0.1674308,0.1678495,-4.9031273,-4.6652896
4.43528,0.3940254,0.3923599,2.2098113,1.7777984,0.2505551,0.2515949,-1.6135905,-1.2053149,0.1673472,0.1678768,-4.9506175,-4.649812
4.44536,0.3933729,0.3923878,2.0405546,1.78502,0.2506238,0.2516118,-1.586623,-1.1986699,0.1670638,0.1679118,-5.1115661,-4.6299154
4.45544,0.3930426,0.3924086,1.954894,1.7904175,0.2506783,0.2516492,-1.5652085,-1.1839689,0.1677707,0.1679364,-4.7100742,-4.6159268
4.46552,0.3928902,0.3924317,1.9153576,1.7964182,0.2512363,0.2517051,-1.3461213,-1.1620424,0.1671864,0.1679778,-5.0419324,-4.5924136
4.4756,0.3920233,0.3924629,1.6904913,1.8045184,0.251337,0.2517885,-1.3065822,-1.1292933,0.1677746,0.1679875,-4.7078575,-4.5869125
4.48568,0.3914749,0.3924825,1.5482372,1.8095866,0.2511472,0.2518973,-1.3810925,-1.0865399,0.1675723,0.1680145,-4.8227618,-4.5715685
4.49576,0.3911001,0.3925097,1.4510116,1.8166571,0.2522186,0.2519981,-0.9604051,-1.0469758,0.1679787,0.1680425,-4.5919102,-4.5556658
4.50584,0.3920414,0.3925333,1.6951715,1.8227857,0.252839,0.2520943,-0.716765,-1.0092066,0.1686948,0.168071,-4.1852063,-4.5394789
4.51592,0.3929956,0.3925593,1.9426981,1.8295081,0.2535979,0.2521494,-0.4187686,-0.9875541,0.1683875,0.1681189,-4.3597481,-4.5122948
4.526,0.3933244,0.3925787,2.0279925,1.8345607,0.2527055,0.2521796,-0.7692164,-0.9757019,0.1688847,0.1681461,-4.0773655,-4.4968733
4.53608,0.3931544,0.3925948,1.9838768,1.838728,0.2509771,0.2521895,-1.447905,-0.9718328,0.1678676,0.1681875,-4.6550167,-4.4733411
4.54616,0.3923734,0.3926321,1.7812933,1.8483954,0.2501457,0.2522,-1.7743811,-0.9676829,0.1679673,0.1682042,-4.5984114,-4.4638652
4.55624,0.3925318,0.392669,1.8223786,1.8579786,0.2502956,0.2522373,-1.7155041,-0.9530595,0.1678386,0.1682257,-4.6714985,-4.4516447
4.56632,0.3923732,0.3927034,1.7812506,1.8669019,0.2522281,0.2522716,-0.956666,-0.9395758,0.1676156,0.1682448,-4.7981569,-4.4407825
4.5764,0.3920842,0.3927122,1.7062913,1.8691852,0.2529095,0.2523207,-0.6890915,-0.920291,0.1679617,0.1682446,-4.6015563,-4.4408796
4.58648,0.3917467,0.3927114,1.6187392,1.8689712,0.2527652,0.2523601,-0.7457722,-0.9048142,0.1670314,0.1682664,-5.1299973,-4.4285148
4.59656,0.3916024,0.3927261,1.5813027,1.8727837,0.2524021,0.2523932,-0.8883322,-0.8918397,0.1677615,0.16827,-4.7152748,-4.4264762
4.60664,0.3923015,0.3927427,1.762651,1.8770907,0.2525823,0.2524144,-0.8175753,-0.8835162,0.1678456,0.1682951,-4.6675025,-4.4122295
4.61672,0.3925577,0.3927566,1.8290939,1.8807077,0.2535736,0.2524185,-0.4283149,-0.8819031,0.1685149,0.1683148,-4.287363,-4.401
4.6268,0.3929359,0.3927496,1.9272018,1.8788809,0.2532815,0.2524537,-0.5430079,-0.8680907,0.1691098,0.1683368,-3.949485,-4.3885552
4.63688,0.3925555,0.3927559,1.8285262,1.8805062,0.2529886,0.2525067,-0.6580271,-0.84725,0.1688443,0.1683751,-4.1003096,-4.3667661
4.64696,0.3920118,0.3927816,1.6874978,1.8871717,0.2522637,0.2525883,-0.9426618,-0.8152182,0.1696978,0.1683985,-3.6155116,-4.3535041
4.65704,0.3921893,0.3928123,1.7335461,1.8951595,0.2526303,0.2526665,-0.7987175,-0.7845099,0.1692763,0.1684495,-3.854921,-4.3245289
4.66712,0.392423,0.3928383,1.7941678,1.9018861,0.2538166,0.2527272,-0.3328942,-0.7606733,0.169878,0.1684859,-3.5131647,-4.3038332
4.6772,0.3929614,0.3928341,1.9338109,1.9008103,0.2540906,0.252787,-0.2253185,-0.7371921,0.1695791,0.1685356,-3.6829176,-4.2755924
4.68728,0.3927404,0.3928253,1.8765018,1.8985168,0.254226,0.2528396,-0.172127,-0.7165341,0.1689468,0.1685838,-4.0420692,-4.2482216
4.69736,0.3926439,0.3928089,1.8514563,1.8942578,0.2529521,0.2529223,-0.6723681,-0.6840632,0.1690441,0.1686134,-3.9867806,-4.2314464
4.70744,0.3925358,0.3927921,1.8234304,1.8898979,0.2524034,0.2530067,-0.8878131,-0.6509362,0.168112,0.168656,-4.5162163,-4.2072248
4.71752,0.3926016,0.3927746,1.8404851,1.8853624,0.2526954,0.2530865,-0.7731523,-0.6196071,0.1681961,0.1686794,-4.4684697,-4.1939482
4.7276,0.3932599,0.3927583,2.0112527,1.8811363,0.2535326,0.2531488,-0.444404,-0.5951394,0.1673961,0.1687337,-4.9228427,-4.163105
4.73768,0.3933462,0.3927793,2.0336369,1.8865834,0.2546895,0.2531861,0.0098522,-0.5804665,0.168226,0.1687855,-4.4514576,-4.1336905
4.74776,0.3937564,0.3928207,2.1400552,1.8973368,0.2543416,0.2532331,-0.1267465,-0.5620202,0.1692958,0.1688326,-3.8438607,-4.1069234
4.75784,0.3934575,0.392874,2.0625211,1.911157,0.2539318,0.2532707,-0.2876694,-0.5472727,0.1691977,0.1688671,-3.8995319,-4.0873309
4.76792,0.392709,0.3929132,1.8683415,1.9213319,0.252868,0.2533217,-0.7053847,-0.5272293,0.1697505,0.1688655,-3.5855953,-4.0882274
4.778,0.3921328,0.3929412,1.7188927,1.9285897,0.2524602,0.2533744,-0.8655282,-0.5065237,0.1688397,0.1688919,-4.102907,-4.0732216
4.78808,0.3919961,0.3929783,1.683436,1.9382119,0.2525951,0.2534389,-0.8125545,-0.4812252,0.1688523,0.1689135,-4.0957281,-4.0609621
4.79816,0.3932063,0.393007,1.9973559,1.94564,0.2525853,0.253532,-0.8164163,-0.4446492,0.1681535,0.1689557,-4.4926499,-4.0370264
4.80824,0.3938259,0.3930332,2.158077,1.9524533,0.2533952,0.2536217,-0.4983677,-0.4094222,0.1680053,0.1689973,-4.5768276,-4.0133716
4.81832,0.3938641,0.3930381,2.1679731,1.9537094,0.253491,0.2537073,-0.4607586,-0.3758292,0.1686955,0.1690402,-4.184805,-3.988999
4.8284,0.3932653,0.3930414,2.0126473,1.9545839,0.2542015,0.2537515,-0.1817607,-0.3584432,0.1684137,0.1691183,-4.3448596,-3.9446592
4.83848,0.3930633,0.3930563,1.9602459,1.958439,0.2544724,0.2537828,-0.0753628,-0.3461724,0.169281,0.1691814,-3.8522296,-3.9087946
4.84856,0.3937982,0.3930716,2.1509,1.9624071,0.2540084,0.2538169,-0.2575863,-0.3327849,0.1686846,0.1692543,-4.1910035,-3.8674061
4.85864,0.3936465,0.3930943,2.1115404,1.9683103,0.2532438,0.2538472,-0.5578088,-0.3208737,0.1689214,0.1692922,-4.0565194,-3.8458778
4.86872,0.3932567,0.3931035,2.0104318,1.9706728,0.2521075,0.2538848,-1.0040183,-0.3061268,0.16921,0.169322,-3.8925821,-3.8289698
4.8788,0.3926111,0.3931113,1.8429664,1.972711,0.2528273,0.2538973,-0.7213522,-0.3012173,0.1690598,0.1693599,-3.9778604,-3.8074565
4.88888,0.3928064,0.3931096,1.89362,1.9722606,0.2535255,0.2539073,-0.4471959,-0.297268,0.1697488,0.169384,-3.5865637,-3.7937488
4.89896,0.3934826,0.3931088,2.0690164,1.9720477,0.2541916,0.2539127,-0.1856272,-0.2951696,0.1691235,0.1694295,-3.9417068,-3.7679104
4.90904,0.3936998,0.3931274,2.1253507,1.9768923,0.254181,0.2539368,-0.1898124,-0.2857109,0.1698009,0.1694447,-3.5569448,-3.7592633
4.91912,0.3938241,0.3931474,2.1575992,1.9820663,0.2536791,0.2539856,-0.3868839,-0.2665268,0.1697096,0.1694619,-3.6088272,-3.7494771
4.9292,0.3931828,0.3931746,1.991242,1.989136,0.2541918,0.254026,-0.1855572,-0.2506818,0.1697724,0.1694674,-3.5731175,-3.7463724
4.93928,0.3932841,0.3931914,2.017532,1.993487,0.2541339,0.2540703,-0.2082937,-0.2332568,0.1698885,0.1694773,-3.5072175,-3.7407752
4.94936,0.393188,0.3932051,1.9926045,1.9970274,0.2547724,0.2540989,0.0424265,-0.2220365,0.1688535,0.1695287,-4.0950841,-3.7115369
4.95944,0.3925157,0.3932081,1.8181986,1.9978118,0.2549263,0.2541481,0.1028549,-0.202713,0.1692387,0.1695787,-3.8762661,-3.6831688
4.96952,0.3921509,0.3931955,1.7235814,1.9945534,0.2547473,0.2542155,0.0325733,-0.1762466,0.1689628,0.1696574,-4.0329656,-3.6384487
4.9796,0.3920593,0.3931837,1.6998291,1.9914941,0.2544141,0.2542833,-0.0982667,-0.1496405,0.1699559,0.1697245,-3.4689294,-3.6003301
4.98968,0.3930943,0.3931601,1.9682911,1.9853763,0.2532427,0.2543554,-0.5582639,-0.1213146,0.1704158,0.1697991,-3.2077194,-3.5579885
4.99976,0.3935892,0.3931503,2.0966614,1.9828287,0.253543,0.2543909,-0.4403311,-0.1073835,0.1699758,0.1698647,-3.4576402,-3.5207346
5.00984,0.3938173,0.3931493,2.1558444,1.982568,0.2541339,0.2544106,-0.2082847,-0.0996433,0.169738,0.1699,-3.5926885,-3.5006723
5.01992,0.3940418,0.3931607,2.2140878,1.9855139,0.2554422,0.2544215,0.3054472,-0.0953771,0.1686143,0.169958,-4.2309306,-3.4677256
5.03,0.3944226,0.3931873,2.3128477,1.9924123,0.2562871,0.2544627,0.6372166,-0.079178,0.1697349,0.1700027,-3.5944499,-3.4423594
5.04008,0.3952162,0.3932116,2.5187245,1.998733,0.2559912,0.2545469,0.5210111,-0.0461405,0.1699855,0.1700701,-3.4521327,-3.4040419
5.05016,0.3946148,0.3932422,2.362709,2.0066627,0.2557275,0.2546432,0.4174683,-0.0083172,0.1700169,0.1701326,-3.4342938,-3.3685508
5.06024,0.3937129,0.3932494,2.1287721,2.0085299,0.2547209,0.254749,0.022198,0.0332431,0.1700913,0.1701925,-3.3920178,-3.3345309
5.07032,0.3927787,0.3932459,1.8864417,2.0076192,0.2546586,0.2548193,-0.0022628,0.0608555,0.1700271,0.1702622,-3.4284976,-3.294954
5.0804,0.3925451,0.393245,1.8258477,2.0073986,0.2544862,0.2548739,-0.0699777,0.0822602,0.171597,0.170298,-2.5368276,-3.2746197
5.09048,0.3928422,0.3932533,1.9029019,2.0095507,0.2545032,0.2549094,-0.0632842,0.0962089,0.1711821,0.1703365,-2.7724615,-3.2527339
5.10056,0.3925269,0.3932732,1.8211139,2.0146998,0.2545039,0.2549265,-0.063006,0.1029421,0.1707477,0.1703447,-3.0191816,-3.2480663
5.11064,0.392763,0.3932706,1.8823641,2.0140205,0.2539491,0.2549608,-0.280863,0.116388,0.1696946,0.1703753,-3.6173321,-3.230735
5.12072,0.392766,0.3932629,1.8831406,2.0120214,0.2544976,0.2550136,-0.0654825,0.1371281,0.1693638,0.170429,-3.8051929,-3.2001919
5.1308,0.3929584,0.3932515,1.9330396,2.0090686,0.2542112,0.2550955,-0.177929,0.1692792,0.1704466,0.1704712,-3.1901858,-3.1762221
5.14088,0.3928473,0.3932466,1.9042332,2.0077947,0.2537944,0.2551533,-0.3415961,0.1919811,0.1703406,0.1705197,-3.250392,-3.1487023
5.15096,0.3925136,0.3932484,1.8176701,2.0082686,0.2532611,0.2551915,-0.5510084,0.2070075,0.1711643,0.1705305,-2.7825526,-3.1425638
5.16104,0.3929643,0.3932428,1.9345691,2.0068079,0.2534922,0.2552257,-0.4602694,0.2204053,0.1704742,0.1705577,-3.1745101,-3.1271097
5.17112,0.3932066,0.3932435,1.9974225,2.0069975,0.2551219,0.2552549,0.1796747,0.2318995,0.170155,0.1705835,-3.3558235,-3.1124293
5.1812,0.393813,0.3932387,2.1547202,2.0057575,0.2558745,0.2552988,0.4751969,0.2491346,0.1701568,0.170618,-3.3548277,-3.0928351
5.19128,0.3938168,0.3932442,2.1557115,2.0071752,0.2563537,0.2553254,0.663359,0.2595635,0.1700817,0.1706699,-3.3974561,-3.0634006
5.20136,0.3934365,0.3932465,2.0570636,2.0077734,0.2556833,0.255358,0.4001074,0.2723606,0.1715722,0.1707067,-2.5509197,-3.0424901
5.21144,0.3927981,0.3932513,1.8914586,2.0090293,0.2554618,0.2553909,0.3131303,0.2852949,0.1715914,0.1707762,-2.540004,-3.0030191
5.22152,0.3918952,0.3932845,1.6572543,2.0176302,0.2558409,0.2554286,0.4619724,0.300099,0.1721275,0.17083,-2.2354953,-2.9724583
5.2316,0.3920001,0.3933245,1.684461,2.0280118,0.256151,0.2554753,0.5837596,0.3184387,0.1716188,0.1708831,-2.5244173,-2.942269
5.24168,0.3920571,0.3933659,1.6992449,2.0387469,0.2572116,0.2555077,1.0002165,0.331134,0.171198,0.1709194,-2.7634212,-2.9216581
5.25176,0.3928453,0.3933799,1.9037072,2.0423876,0.2564988,0.2555668,0.7203396,0.35435,0.1715711,0.1709378,-2.5515112,-2.9112289
5.26184,0.3937052,0.3933853,2.1267632,2.0437872,0.2553469,0.2556385,0.2680055,0.3825326,0.1710972,0.1709826,-2.8206837,-2.8857596
5.27192,0.3940367,0.3933963,2.2127609,2.046642,0.2544859,0.2557184,-0.0700963,0.413874,0.1721561,0.1710247,-2.2192481,-2.8618587
5.282,0.3940652,0.3933935,2.2201582,2.0459105,0.2549719,0.2557709,0.1207687,0.4345161,0.1720282,0.1711012,-2.2919207,-2.8184394
5.29208,0.3933755,0.3933795,2.0412499,2.042269,0.2567511,0.2557771,0.8193859,0.4369516,0.1722803,0.171158,-2.1487112,-2.7861674
5.30216,0.3935552,0.3933482,2.0878489,2.0341507,0.2575075,0.2557895,1.1164364,0.4418058,0.1720391,0.1712028,-2.2856848,-2.760735
5.31224,0.3935734,0.3933412,2.0925833,2.0323451,0.257983,0.2558157,1.3031557,0.4520976,0.1712082,0.1712539,-2.7576362,-2.7316858
5.32232,0.3936469,0.3933587,2.111632,2.0368792,0.2569815,0.2558764,0.9098634,0.475915,0.171559,0.1712885,-2.5584058,-2.7120469
5.3324,0.3938207,0.3933844,2.1567232,2.0435366,0.256271,0.2559353,0.6308856,0.4990524,0.1705214,0.171335,-3.1477539,-2.6856472
5.34248,0.3936884,0.3934096,2.1224027,2.0500935,0.2560131,0.255985,0.5296188,0.5185889,0.1703789,0.1713373,-3.2286815,-2.6843246
5.35256,0.3940756,0.3934168,2.2228524,2.0519472,0.255347,0.2560403,0.2680333,0.5402764,0.1697001,0.1713442,-3.6141863,-2.680414
5.36264,0.3936647,0.3934282,2.1162565,2.0549195,0.2557547,0.2560921,0.4281513,0.5606473,0.1702408,0.1713657,-3.307107,-2.6681848
5.37272,0.3932535,0.3934303,2.0095833,2.0554463,0.2559375,0.2561574,0.4999372,0.5862657,0.1716639,0.1714056,-2.4988182,-2.6455156
5.3828,0.3926762,0.3934319,1.8598413,2.0558681,0.2562832,0.2561977,0.6356885,0.6020804,0.1713623,0.1714751,-2.6701254,-2.6060343
5.39288,0.3923607,0.3934374,1.7779944,2.0572858,0.2557758,0.256241,0.4364475,0.619092,0.1715309,0.171516,-2.5743491,-2.582839
5.40296,0.3928996,0.393452,1.9177916,2.0610949,0.2554771,0.2563095,0.3191475,0.6460033,0.1703,0.1715658,-3.2734985,-2.5545229
5.41304,0.3931954,0.3934942,1.9945216,2.0720187,0.2559317,0.2563984,0.4976601,0.6808975,0.1705111,0.1715905,-3.1535508,-2.5404922
5.42312,0.393737,0.3935276,2.135021,2.0807013,0.2556738,0.2564947,0.3963937,0.7187075,0.1711191,0.1716158,-2.808244,-2.5261309
5.4332,0.3935803,0.3935445,2.0943549,2.0850895,0.2559176,0.2565443,0.492105,0.7382144,0.171469,0.171646,-2.6095229,-2.5089765
5.44328,0.3934615,0.3935294,2.0635453,2.0811728,0.2555463,0.2565749,0.3463176,0.7502117,0.1724154,0.1716576,-2.0719574,-2.5023796
5.45336,0.3934017,0.3935027,2.0480399,2.0742254,0.255796,0.2566032,0.4443576,0.7613395,0.1717661,0.1716941,-2.4407828,-2.4816572
5.46344,0.3934349,0.3934985,2.0566587,2.07315,0.2564523,0.2566583,0.7020775,0.7829525,0.1723977,0.1717106,-2.0820605,-2.4722726
5.47352,0.3942067,0.3935098,2.2568408,2.0760894,0.256849,0.2567297,0.8578641,0.8110152,0.1719828,0.1717431,-2.3176656,-2.453819
5.4836,0.394192,0.3935295,2.2530437,2.0811778,0.2571293,0.2567768,0.9678969,0.8294955,0.1716736,0.1717754,-2.4933143,-2.4354784
5.49368,0.3941699,0.393523,2.2473189,2.0795068,0.256063,0.2568077,0.5491943,0.841646,0.1718066,0.1718121,-2.4177714,-2.4146409
5.50376,0.3938101,0.3935184,2.1539692,2.0783014,0.2562579,0.2568002,0.6257502,0.8386729,0.1713522,0.1718701,-2.6758279,-2.3817209
5.51384,0.3938643,0.3935368,2.1680404,2.0830902,0.2572033,0.2568078,0.9969833,0.8416549,0.1722627,0.1719051,-2.1587075,-2.3618231
5.52392,0.3943786,0.3935667,2.3014372,2.0908328,0.2582045,0.2568586,1.3901279,0.8616282,0.1718841,0.171957,-2.3737428,-2.3323387
5.534,0.393898,0.3935952,2.1767851,2.0982201,0.2581232,0.2569445,1.3581939,0.8953404,0.172513,0.171986,-2.016549,-2.3158485
5.54408,0.3937066,0.3936009,2.1271273,2.0997204,0.2566035,0.2570465,0.7614256,0.9354043,0.1726327,0.1720182,-1.9485753,-2.2975619
5.55416,0.3936201,0.3936164,2.1046931,2.1037248,0.2566217,0.2571091,0.7685762,0.959974,0.1722691,0.1720493,-2.1550792,-2.2799351
5.56424,0.3942598,0.3936381,2.2706245,2.1093653,0.2570642,0.2571417,0.9423486,0.972782,0.1726253,0.1720615,-1.9527864,-2.2729758
5.57432,0.3946044,0.3936692,2.3600104,2.1174286,0.2578143,0.2571391,1.2368847,0.9717734,0.1718547,0.1720981,-2.3904343,-2.2522235
5.5844,0.3940876,0.3937051,2.2259705,2.1267328,0.2576637,0.2571473,1.177747,0.9749703,0.1723976,0.1721193,-2.0821117,-2.2401298
5.59448,0.3938343,0.3937241,2.1602486,2.1316672,0.2570235,0.2571921,0.9263807,0.9925822,0.1717157,0.1721711,-2.4693752,-2.2107087
5.60456,0.3932067,0.3937371,1.9974412,2.1350427,0.25732,0.2572561,1.042778,1.0176991,0.1715332,0.1722331,-2.5730228,-2.1754984
5.61464,0.3931113,0.3937285,1.9727005,2.1327993,0.2571497,0.2573396,0.9759146,1.0504785,0.1718458,0.1723043,-2.3954908,-2.1351083
5.62472,0.3928666,0.3937266,1.9092329,2.1323175,0.2572764,0.2573922,1.025675,1.0711364,0.1717301,0.1723813,-2.4612018,-2.0913535
5.6348,0.3928489,0.3937405,1.9046474,2.1359176,0.2565516,0.257431,0.7410664,1.0863958,0.172909,0.1724228,-1.7916497,-2.0678028
5.64488,0.3932371,0.3937668,2.0053429,2.1427353,0.2564207,0.2574718,0.6896608,1.1024139,0.1725294,0.1724832,-2.0072212,-2.0334584
5.65496,0.3935962,0.393803,2.0984986,2.1521213,0.2572897,0.2575347,1.030882,1.1270929,0.1728832,0.172528,-1.8062713,-2.0080294
5.66504,0.3946613,0.3938196,2.3747836,2.1564495,0.2577932,0.2576201,1.228596,1.1606319,0.1724242,0.1725831,-2.0669887,-1.9767132
5.67512,0.3946713,0.3938387,2.3773817,2.1614036,0.2584029,0.2576848,1.4680393,1.1860252,0.1717638,0.1726344,-2.4420823,-1.9476068
5.6852,0.3940693,0.3938606,2.2212241,2.1670739,0.2576555,0.257748,1.1745242,1.2108714,0.1716954,0.1726689,-2.4809515,-1.9280187
5.69528,0.3930429,0.3938916,1.9549634,2.1751249,0.2574327,0.2577977,1.0870639,1.2303952,0.1707491,0.1727259,-3.0183859,-1.8956454
5.70536,0.3924509,0.3939149,1.8013945,2.1811473,0.257799,0.2578556,1.2308759,1.2530957,0.1719424,0.1727629,-2.3406144,-1.8746288
5.71544,0.3932251,0.3939079,2.0022226,2.1793531,0.2584904,0.2579188,1.5023683,1.2779214,0.1724148,0.1728145,-2.0723049,-1.8453219
5.72552,0.393376,0.3938966,2.0413654,2.176414,0.2591066,0.2579688,1.744327,1.2975559,0.1732484,0.1728455,-1.5988682,-1.8277176
5.7356,0.3928956,0.3938889,1.9167643,2.1744222,0.2582411,0.2580257,1.4044705,1.3198949,0.1737744,0.1728816,-1.3001267,-1.8072081
5.74568,0.3916716,0.3939149,1.5992397,2.1811538,0.2577291,0.2580732,1.2034325,1.3385736,0.1734899,0.1729502,-1.4617046,-1.7682027
5.75576,0.3918201,0.3939477,1.6377698,2.1896632,0.2568254,0.2581374,0.8485905,1.3637548,0.174154,0.1730131,-1.0845004,-1.7325139
5.76584,0.3937868,0.3939596,2.1479339,2.192752,0.2568861,0.2581913,0.8724198,1.3849378,0.1733578,0.1730891,-1.5367246,-1.6893574
5.77592,0.3952275,0.3939561,2.5216357,2.1918504,0.257941,0.2582197,1.2866465,1.3960894,0.1737447,0.1731223,-1.3169797,-1.6704654
5.786,0.3954891,0.3939344,2.589512,2.1862134,0.2588644,0.2582413,1.6492267,1.4045604,0.1736368,0.1731546,-1.3782479,-1.6521349
5.79608,0.3943602,0.3939241,2.2966732,2.1835512,0.2601754,0.2582692,2.1640262,1.4155342,0.1736702,0.1731858,-1.3593037,-1.6344086
5.80616,0.3941628,0.3939051,2.2454743,2.178611,0.2599421,0.2583427,2.0724374,1.4443748,0.1738631,0.173214,-1.2497449,-1.6183877
5.81624,0.3946642,0.3938747,2.3755185,2.1707284,0.259171,0.2584223,1.7696474,1.475622,0.172664,0.1732656,-1.9307599,-1.5890997
5.82632,0.3951587,0.3938388,2.5038113,2.1614295,0.2578521,0.2584966,1.2517185,1.5048053,0.1730716,0.1732916,-1.6992664,-1.5743152
5.8364,0.3954761,0.3938079,2.5861434,2.1534147,0.2573967,0.2585512,1.0729052,1.5262591,0.1726449,0.1733338,-1.9416292,-1.5503441
5.84648,0.3947908,0.3938117,2.40838,2.1543877,0.2585584,0.2585848,1.5290884,1.5394569,0.1731631,0.1733631,-1.6472772,-1.5337107
5.85656,0.394352,0.3938295,2.2945501,2.1589984,0.2592753,0.2586279,1.8105838,1.5563916,0.1735405,0.173408,-1.4329537,-1.5081795
5.86664,0.3936346,0.3938595,2.108443,2.1667865,0.2596043,0.2586698,1.9397839,1.572823,0.1733269,0.1734762,-1.5542945,-1.4694634
5.87672,0.39357,0.393879,2.0916835,2.171841,0.2584377,0.2587383,1.4817019,1.5997104,0.1741696,0.1735272,-1.0756129,-1.4405139
5.8868,0.3939613,0.3938894,2.1931883,2.1745355,0.2579194,0.2588191,1.2781678,1.6314338,0.1737786,0.1735903,-1.2977308,-1.4046846
5.89688,0.3940166,0.3939068,2.2075454,2.1790481,0.2583637,0.2589134,1.4526106,1.6685008,0.1744461,0.1736223,-0.9185608,-1.3864671
5.90696,0.394206,0.3939208,2.2566769,2.1826901,0.2589811,0.2590058,1.6950779,1.7047803,0.1738142,0.1736743,-1.2774699,-1.3569615
5.91704,0.3937506,0.3939351,2.1385327,2.1864058,0.2598331,0.2590565,2.0296336,1.7246858,0.1731119,0.1737375,-1.6763731,-1.3210625
5.92712,0.3941694,0.3939194,2.2471786,2.182335,0.2592298,0.259091,1.7927209,1.7382181,0.1731247,0.1738059,-1.6691264,-1.2821964
5.9372,0.3948519,0.3938968,2.4242055,2.1764718,0.2589008,0.2591164,1.6635489,1.7481916,0.172878,0.1738968,-1.8092467,-1.2305619
5.94728,0.3951632,0.3938865,2.5049593,2.1737917,0.2584533,0.2591766,1.4878204,1.7718305,0.1743759,0.1739701,-0.9584889,-1.1889229
5.95736,0.3946455,0.3938855,2.3706862,2.1735358,0.2584946,0.2592547,1.5040398,1.8024999,0.1743026,0.1740722,-1.0001077,-1.1309283
5.96744,0.3930489,0.3938953,1.9565332,2.176084,0.2590203,0.2593127,1.7104696,1.825283,0.1743976,0.1741595,-0.946132,-1.0813593
5.97752,0.3928571,0.3938871,1.9067667,2.1739436,0.2590024,0.2593493,1.7034392,1.8396465,0.1739784,0.1742461,-1.1842384,-1.0321607
5.9876,0.3938151,0.3938904,2.1552595,2.174813,0.2597504,0.2593607,1.9971528,1.8441317,0.1738244,0.1743248,-1.2716825,-0.9874716
5.99768,0.3955155,0.3939221,2.5963526,2.183037,0.2595552,0.2593975,1.9205073,1.8585738,0.175176,0.174366,-0.5040392,-0.9641104
6.00776,0.395843,0.3939862,2.6812984,2.1996474,0.2593335,0.2594459,1.8334384,1.8775918,0.1750112,0.1744106,-0.5976449,-0.938728
6.01784,0.3944174,0.3940495,2.3115022,2.2160786,0.2590092,0.2595081,1.7060818,1.902,0.1752274,0.1744306,-0.4748462,-0.9273831
6.02792,0.393687,0.394064,2.1220553,2.2198324,0.2586517,0.2595814,1.5657141,1.9307787,0.1739591,0.1744782,-1.1952141,-0.9003429
6.038,0.3932703,0.3940545,2.0139517,2.2173612,0.2593047,0.2596425,1.8221487,1.9547835,0.17353,0.1745248,-1.4388887,-0.8738635
6.04808,0.3933746,0.394035,2.041012,2.2123101,0.2595485,0.2597056,1.9178587,1.9795731,0.1741047,0.1745639,-1.1125053,-0.8516599
6.05816,0.3927353,0.3940285,1.8751766,2.2106214,0.2603492,0.2597438,2.2322977,1.9945503,0.1740712,0.1746144,-1.1315079,-0.8230173
6.06824,0.3920703,0.3940188,1.7026807,2.2081102,0.26068,0.2597809,2.3621813,2.0091417,0.1748989,0.1746468,-0.6613961,-0.8046029
6.07832,0.3924316,0.393991,1.7963825,2.2008916,0.2608545,0.25982,2.4306983,2.0244878,0.1739528,0.1747094,-1.1987759,-0.7690118
6.0884,0.3930286,0.3939586,1.9512559,2.1925075,0.2606007,0.2598623,2.3310281,2.0410818,0.1740071,0.1747559,-1.1679079,-0.7426278
6.09848,0.3942789,0.3939174,2.2755942,2.1818179,0.2593778,0.2599109,1.8508341,2.0601748,0.1738911,0.174813,-1.2338062,-0.710221
6.10856,0.3947408,0.3938951,2.395394,2.1760223,0.259223,0.2599408,1.7900532,2.0718973,0.1740082,0.1748769,-1.1672843,-0.6738797
6.11864,0.3947379,0.3938801,2.3946341,2.1721224,0.259454,0.2599863,1.8807766,2.089781,0.1750097,0.1749271,-0.5985008,-0.6453747
6.12872,0.394105,0.3938738,2.2304763,2.1704981,0.2606418,0.2600418,2.3471733,2.1115568,0.1744453,0.174998,-0.9190658,-0.6051192
6.1388,0.3933964,0.3938668,2.0466544,2.1686774,0.2613966,0.2601143,2.6435657,2.1400299,0.1749473,0.1750433,-0.6339107,-0.5793695
6.14888,0.3937361,0.3938371,2.134789,2.1609685,0.2613658,0.2601798,2.6314846,2.1657627,0.1745448,0.1750979,-0.8625567,-0.5483556
6.15896,0.3939532,0.3938097,2.1910886,2.1538592,0.2611326,0.2602088,2.5399183,2.1771349,0.1751788,0.1751352,-0.5024359,-0.5272124
6.16904,0.3943268,0.3937821,2.2879954,2.1467235,0.259875,0.2602311,2.0460628,2.1859158,0.1761067,0.1751857,0.0245774,-0.4984995
6.17912,0.393861,0.3937656,2.1671726,2.1424229,0.2595507,0.2602514,1.9187405,2.1938687,0.1759141,0.1752785,-0.0848166,-0.4457861
6.1892,0.3935186,0.3937372,2.0783599,2.1350654,0.2596983,0.2603035,1.9766866,2.214326,0.1764002,0.175358,0.1912787,-0.4006322
6.19928,0.3935424,0.3936899,2.0845397,2.1228066,0.2607257,0.2603614,2.3801084,2.2370728,0.1754342,0.1754299,-0.357364,-0.3597979
6.20936,0.3929926,0.3936465,1.9419134,2.1115294,0.261416,0.2604064,2.6512031,2.2547612,0.1759566,0.1754421,-0.0606588,-0.3529007
6.21944,0.3929519,0.3936109,1.9313516,2.1023102,0.260758,0.2604468,2.3928143,2.2705905,0.1763933,0.1754578,0.1874006,-0.3439662
6.22952,0.3928043,0.3936128,1.8930626,2.1028053,0.2603559,0.2604776,2.2349084,2.2827012,0.1768325,0.1754993,0.4368276,-0.3203861
6.2396,0.3935469,0.3936247,2.0857054,2.1058775,0.2596891,0.2605277,1.9730742,2.3023719,0.1772611,0.1755557,0.6802743,-0.2883818
6.24968,0.3945125,0.3936206,2.3361874,2.1048098,0.2601168,0.2605724,2.1410153,2.3199338,0.175872,0.1756337,-0.1087066,-0.2440501
6.25976,0.3949373,0.3935857,2.446369,2.0957707,0.2601991,0.2606315,2.1733487,2.3431527,0.175769,0.1756688,-0.167203,-0.2241043
6.26984,0.3950506,0.3935377,2.4757636,2.0833266,0.2599955,0.2607064,2.0934096,2.3725629,0.1751727,0.1757096,-0.5059089,-0.2009712
6.27992,0.3945248,0.393523,2.3393764,2.0794958,0.2606239,0.2607756,2.340135,2.3997129,0.1757858,0.1757478,-0.1576762,-0.1792744
6.29,0.3947416,0.3935196,2.3956042,2.0786069,0.2610587,0.2608494,2.510891,2.4287108,0.1761223,0.175813,0.0334727,-0.1422195
6.30008,0.394496,0.3935256,2.3319081,2.0801841,0.262084,0.2609082,2.9134978,2.451782,0.1756305,0.1758978,-0.2458674,-0.0940313
6.31016,0.3940282,0.3935334,2.2105496,2.082197,0.2621206,0.2609699,2.9278599,2.4760072,0.176242,0.1759474,0.1014681,-0.0658784
6.32024,0.3936691,0.3935595,2.1173985,2.0889588,0.2618373,0.2610134,2.8166015,2.4930809,0.1755165,0.176004,-0.3106095,-0.0337279
6.33032,0.3932449,0.3936137,2.0073731,2.1030304,0.2611642,0.2610418,2.5522953,2.504244,0.1758598,0.1760441,-0.1156146,-0.0109687
6.3404,0.3935103,0.3936553,2.0762189,2.1138257,0.2600073,0.2610682,2.098015,2.5146005,0.1754407,0.1761134,-0.3536802,0.0283736
6.35048,0.3933745,0.3936768,2.0409742,2.1193874,0.2598765,0.2610885,2.0466463,2.5225699,0.1755548,0.1761823,-0.288881,0.0675132
6.36056,0.3936514,0.3936586,2.1128076,2.1146654,0.2600809,0.2611425,2.1269384,2.5437751,0.1764263,0.1762325,0.206129,0.0960398
6.37064,0.3935853,0.3936311,2.0956562,2.1075371,0.261598,0.2612063,2.7226497,2.5688532,0.1761,0.1762851,0.0207975,0.1259098
6.38072,0.3933152,0.3936184,2.0256025,2.1042358,0.2624325,0.2612632,3.050352,2.5911787,0.1769415,0.1762976,0.4987387,0.1329937
6.3908,0.393212,0.3936169,1.9988276,2.1038693,0.2621358,0.2612882,2.933832,2.6010031,0.1764818,0.1763294,0.237621,0.1510859
6.40088,0.3924456,0.3936275,1.8000346,2.1066118,0.2612616,0.2612859,2.5905388,2.6000824,0.1765634,0.1763582,0.2839808,0.1674521
6.41096,0.3926189,0.3936164,1.8449722,2.1037198,0.2598407,0.2612927,2.0325939,2.6027598,0.1763446,0.1764047,0.1597419,0.1938403
6.42104,0.3928031,0.3935981,1.8927558,2.0989767,0.2601216,0.2613122,2.1429017,2.6104098,0.1763924,0.1764633,0.1868873,0.2271473
6.43112,0.392905,0.3935801,1.9192022,2.094325,0.260866,0.261378,2.4352342,2.6362759,0.1778452,0.1764996,1.0120091,0.2477314
6.4412,0.3927229,0.3935775,1.8719445,2.0936453,0.2618868,0.2614547,2.8360403,2.6663896,0.1771792,0.1765504,0.6337249,0.2765792
6.45128,0.3924417,0.3935862,1.7990049,2.0959067,0.2618552,0.26151,2.8236371,2.6881052,0.1765446,0.176578,0.2732988,0.2922615
6.46136,0.392946,0.3935824,1.9298255,2.0949228,0.2607507,0.2615258,2.3899267,2.6942944,0.1749952,0.1766361,-0.6067296,0.3252659
6.47144,0.392833,0.3935911,1.9005043,2.0971785,0.2605505,0.2615046,2.311333,2.685982,0.1751048,0.1767045,-0.5444488,0.3641384
6.48152,0.3931463,0.3936044,1.9817852,2.1006136,0.2605933,0.2615011,2.3281187,2.6845967,0.1765149,0.176761,0.2564532,0.396229
6.4916,0.3934611,0.3936318,2.0634487,2.1077232,0.2615572,0.2615068,2.706645,2.6868472,0.1768521,0.1768033,0.4479799,0.4202327
6.50168,0.3936051,0.3936548,2.1008081,2.1136819,0.2620313,0.261526,2.8928089,2.6943636,0.1778051,0.1767961,0.989237,0.4161453
6.51176,0.3937383,0.3936516,2.1353569,2.1128482,0.2625709,0.2615398,3.1046688,2.6998145,0.1769669,0.1768126,0.5131938,0.4255533
6.52184,0.3933963,0.3936381,2.0466484,2.1093713,0.2631533,0.2615605,3.3333598,2.7079311,0.1770883,0.1768284,0.5821436,0.4345288
6.53192,0.3936642,0.3936066,2.1161322,2.1011967,0.2625354,0.2616154,3.0907329,2.7294676,0.1771756,0.1768592,0.6316924,0.4519951
6.542,0.3935123,0.3935747,2.0767219,2.0929217,0.2624179,0.261669,3.0446067,2.7505445,0.1772863,0.1768948,0.6945842,0.4722447
6.55208,0.3935804,0.3935319,2.0943863,2.0818012,0.2623012,0.2617157,2.9987796,2.7688595,0.177857,0.1769259,1.0187108,0.4899094
6.56216,0.3937704,0.3934971,2.1436705,2.0727741,0.2626948,0.2617277,3.1533432,2.7735785,0.1766326,0.1769945,0.3232906,0.5288682
6.57224,0.3940647,0.3934885,2.2200296,2.0705543,0.2625668,0.2617298,3.1030597,2.7744011,0.1769581,0.1770411,0.50817,0.5553062
6.58232,0.3948369,0.3934817,2.4203342,2.0688002,0.2621299,0.2617501,2.9314982,2.7823706,0.1769425,0.1770928,0.4993225,0.5846659
6.5924,0.394554,0.393475,2.3469402,2.0670599,0.2621996,0.2617943,2.9588804,2.7997198,0.1774854,0.177125,0.8076827,0.6029567
6.60248,0.3941221,0.3934534,2.2349007,2.0614604,0.2616357,0.2618755,2.7374658,2.8316222,0.1775216,0.1771591,0.8282104,0.6223289
6.61256,0.3933506,0.3934411,2.0347734,2.0582523,0.2621319,0.2619469,2.9322985,2.8596754,0.1764526,0.1772209,0.2210479,0.65744
6.62264,0.3933393,0.3934341,2.0318526,2.0564537,0.2624801,0.2620044,3.0690384,2.8822484,0.1766903,0.1772716,0.3560879,0.6862452
6.63272,0.3940888,0.3934224,2.226269,2.0533944,0.2623536,0.2620329,3.0193753,2.8934405,0.1756457,0.177348,-0.237224,0.7296115
6.6428,0.3940329,0.3934114,2.2117811,2.0505581,0.2619178,0.2620471,2.8482199,2.8990082,0.1760698,0.1773945,0.0036404,0.7560635
6.65288,0.3939356,0.3933976,2.1865261,2.0469649,0.261277,0.2620758,2.5966063,2.9102821,0.1764169,0.1774367,0.2007612,0.7799947
6.66296,0.3931675,0.3934213,1.9872966,2.053115,0.2617136,0.2621118,2.768036,2.9244289,0.1769142,0.1774811,0.4832435,0.8052439
6.67304,0.3930206,0.3934584,1.949186,2.0627498,0.2621262,0.2621757,2.9300661,2.9495107,0.1781695,0.1775286,1.1962211,0.8322138
6.68312,0.3934122,0.3934853,2.0507627,2.0697122,0.2632344,0.2622286,3.365235,2.970268,0.177955,0.1776021,1.074365,0.8739439
6.6932,0.3937273,0.393498,2.1325084,2.0730258,0.2634618,0.2622633,3.4545358,2.9838849,0.1785044,0.1776386,1.3864214,0.8947002
6.70328,0.3939632,0.3934916,2.1936917,2.0713692,0.2625187,0.2622873,3.0841843,2.9933338,0.1778083,0.1776848,0.9910777,0.920904
6.71336,0.393349,0.3934832,2.0343564,2.0691827,0.2615295,0.2623175,2.6957557,3.005186,0.1783977,0.1777267,1.3258574,0.9447193
6.72344,0.3934361,0.3934617,2.0569556,2.0636042,0.2603364,0.2623812,2.2272712,3.0302151,0.1794471,0.1777871,1.9218419,0.9790225
6.73352,0.3936272,0.3934566,2.1065428,2.0622738,0.2605781,0.2624393,2.3221635,3.0530292,0.1792748,0.1778688,1.824023,1.0254042
6.7436,0.3942021,0.3934658,2.255651,2.064673,0.2606482,0.2624887,2.3496864,3.0724223,0.1789878,0.1779251,1.6610159,1.05738
6.75368,0.3947184,0.3934738,2.3895988,2.0667399,0.2606653,0.262515,2.3564083,3.082741,0.1768941,0.1779934,0.4718164,1.0962067
6.76376,0.3943486,0.3934802,2.2936679,2.0683897,0.2608247,0.2625378,2.4190157,3.0917072,0.1767168,0.1780337,0.3711016,1.1190659
6.77384,0.3942537,0.3934709,2.2690492,2.0659756,0.2612533,0.2625737,2.5872906,3.1057823,0.1765749,0.1780881,0.2905436,1.1500024
6.78392,0.3934434,0.3934603,2.0588565,2.0632329,0.2627927,0.262596,3.1917737,3.1145351,0.176741,0.1781439,0.3848729,1.1816588
6.794,0.3928979,0.3934296,1.9173514,2.0552724,0.2633613,0.2626166,3.4150568,3.1226493,0.177604,0.1781868,0.8750543,1.2060431
6.80408,0.3925552,0.3933968,1.8284612,2.0467577,0.2634374,0.2626139,3.4449561,3.1215702,0.1777085,0.1782379,0.9343716,1.2350518
6.81416,0.3927212,0.3933769,1.8715279,2.0416048,0.2626969,0.2626146,3.154168,3.1218461,0.1791287,0.1782584,1.7410312,1.246736
6.82424,0.3935918,0.3933593,2.0973394,2.0370256,0.2622274,0.2626412,2.9698125,3.1322959,0.178616,0.1783123,1.4498087,1.277353
6.83432,0.3933242,0.3933421,2.0279395,2.0325641,0.2628723,0.2626945,3.2230446,3.1532009,0.1781528,0.1783746,1.1867366,1.3127265
6.8444,0.3929028,0.3932991,1.9186133,2.0214177,0.2634174,0.2627658,3.4371035,3.181217,0.1775022,0.1784539,0.8172117,1.3577698
6.85448,0.3924094,0.3932631,1.7906444,2.0120919,0.2641507,0.2628094,3.7250362,3.1983423,0.1771802,0.1785374,0.6343039,1.4051674
6.86456,0.3927437,0.393251,1.8773645,2.0089498,0.26352,0.2628491,3.4773622,3.2139218,0.1787075,0.1785917,1.5017843,1.4360369
6.87464,0.3932978,0.3932629,2.0210762,2.01202,0.2630127,0.2628845,3.2781597,3.2278137,0.1790128,0.1786607,1.6751977,1.475181
6.88472,0.3929838,0.3932788,1.939632,2.0161547,0.2630516,0.2629279,3.2934457,3.244881,0.179994,0.1787065,2.2324769,1.5012388
6.8948,0.3927576,0.3932663,1.8809541,2.0129179,0.2631557,0.2629913,3.3343053,3.2697489,0.1793167,0.1787796,1.8477922,1.542761
6.90488,0.3925055,0.3932529,1.8155717,2.0094488,0.2636,0.2630579,3.5088043,3.2959302,0.1786306,0.1788529,1.4581119,1.5843861
6.91496,0.3936548,0.3932335,2.1136934,2.0043975,0.2630989,0.2631368,3.3120234,3.3269101,0.1788306,0.1789089,1.5716864,1.6162034
6.92504,0.3945131,0.3932184,2.3363436,2.0004919,0.2630983,0.2631917,3.3117656,3.3484482,0.1787663,0.1789691,1.5352099,1.6503574
6.93512,0.3941719,0.393206,2.247838,1.9972654,0.2628175,0.2632204,3.2015231,3.3597338,0.1801395,0.1789978,2.3151202,1.6666963
6.9452,0.3935565,0.3931913,2.0881995,1.9934713,0.2626346,0.2632174,3.1296966,3.3585496,0.1797089,0.1790486,2.0705831,1.6955222
6.95528,0.3923971,0.3931952,1.7874539,1.9944687,0.263114,0.263209,3.3179374,3.3552568,0.1795321,0.1790878,1.9701163,1.7178068
6.96536,0.3920118,0.3932006,1.6874942,1.9958687,0.2633945,0.2632399,3.4280979,3.3673732,0.178683,0.1791349,1.4878796,1.7445651
6.97544,0.3918492,0.3932139,1.6453221,1.9993123,0.2640014,0.2632931,3.6664086,3.3882591,0.1780753,0.1791752,1.1427331,1.7674055
6.98552,0.3925714,0.3932169,1.8326564,2.0000891,0.2635136,0.263371,3.4748556,3.4188444,0.1792695,0.1791856,1.8210209,1.7733515
6.9956,0.393618,0.3932132,2.1041416,1.9991302,0.263112,0.2634372,3.3171624,3.4448476,0.1793861,0.1792276,1.8872164,1.7971737
7.00568,0.3938675,0.3932094,2.1688621,1.99815,0.2628974,0.2634992,3.2328996,3.4691926,0.1803385,0.1792782,2.4281437,1.8259303
7.01576,0.3939295,0.3931897,2.1849454,1.9930412,0.2631958,0.2635768,3.3500853,3.4996835,0.1798577,0.1793731,2.1550519,1.8798222
7.02584,0.3932637,0.3931731,2.01224,1.9887287,0.2643989,0.2636618,3.8224991,3.5330509,0.1797448,0.1794539,2.09096,1.925705
7.03592,0.3928571,0.393154,1.9067688,1.9837868,0.2642901,0.2637543,3.7797535,3.5693857,0.1799308,0.1795075,2.1966152,1.9561799
7.046,0.3920991,0.3931645,1.7101481,1.9865048,0.2635892,0.2638102,3.5045591,3.5913247,0.1793651,0.1795642,1.8752948,1.9883816
7.05608,0.3918382,0.3932046,1.6424734,1.996898,0.2622777,0.2638384,2.9895718,3.6024002,0.1798911,0.1795972,2.1740255,2.007091
7.06616,0.3925673,0.3932411,1.8315892,2.0063776,0.262337,0.263841,3.0128509,3.603415,0.1789061,0.1796469,1.6146079,2.0353336
7.07624,0.3928701,0.3932527,1.9101309,2.0093786,0.264052,0.2638407,3.6862792,3.6032915,0.1793818,0.1796678,1.884759,2.0472057
7.08632,0.3931876,0.3932193,1.9924931,2.0007116,0.2652819,0.2638713,4.1692152,3.6153371,0.1801344,0.1797052,2.3122161,2.0684857
7.0964,0.3926454,0.3931941,1.8518642,1.9941889,0.2657685,0.2639128,4.3603187,3.6316201,0.1809871,0.1797682,2.7965313,2.1042345
7.10648,0.3927205,0.3931961,1.8713274,1.9947105,0.2644238,0.263964,3.8322733,3.6517023,0.1817414,0.1798327,3.2249618,2.1408726
7.11656,0.3935043,0.393218,2.0746527,2.0003856,0.2636592,0.263993,3.5320184,3.6630972,0.1802934,0.1799113,2.402555,2.1855009
7.12664,0.3939542,0.3932284,2.1913518,2.0030843,0.2639362,0.264019,3.6407885,3.6733328,0.1799674,0.1799482,2.2173964,2.2064956
7.13672,0.3941522,0.3931975,2.2427262,1.9950756,0.2646968,0.2640559,3.9394668,3.6878004,0.1790301,0.1799988,1.6850362,2.2351988
7.1468,0.3934524,0.3931635,2.0611923,1.9862417,0.2655835,0.2640921,4.287639,3.7020056,0.1793741,0.1800449,1.8804059,2.261419
7.15688,0.3933509,0.393146,2.0348569,1.9817203,0.2653182,0.2641368,4.1834672,3.7195686,0.1798074,0.1801009,2.1265224,2.2932085
7.16696,0.3929424,0.3931653,1.9289062,1.986714,0.2653006,0.2641616,4.1765843,3.7293182,0.1792738,0.1801743,1.82344,2.3349141
7.17704,0.3923997,0.3931871,1.7881101,1.9923698,0.2645109,0.264188,3.8664757,3.7396697,0.179981,0.1802233,2.2251005,2.3627262
7.18712,0.3923863,0.3931903,1.7846354,1.9931914,0.263592,0.2642163,3.5056332,3.750783,0.1796366,0.1802878,2.029502,2.3993763
7.1972,0.3926663,0.3931951,1.8572668,1.9944462,0.2630806,0.2642521,3.3048397,3.7648446,0.1805433,0.1803259,2.5444897,2.4210263
7.20728,0.3939234,0.3931925,2.1833764,1.9937832,0.2630342,0.2642961,3.2866014,3.7821182,0.1805054,0.1803814,2.5229365,2.4525182
7.21736,0.3942385,0.3931984,2.2650897,1.9952959,0.2640924,0.2643174,3.7021226,3.7904746,0.180211,0.1804529,2.3557492,2.4931465
7.22744,0.394026,0.3931931,2.2099794,1.9939307,0.2642421,0.2643434,3.7609388,3.8006873,0.1804486,0.1805345,2.4907191,2.5394907
7.23752,0.3935888,0.3931823,2.0965745,1.9911373,0.2643088,0.2643789,3.7871195,3.8146291,0.179981,0.1806364,2.2250863,2.5973415
7.2476,0.3934387,0.3931768,2.0576373,1.9897089,0.2639554,0.2644435,3.6483291,3.8400077,0.1814139,0.1806826,3.038953,2.6236186
7.25768,0.3940094,0.3931651,2.2056627,1.9866541,0.2638101,0.2645159,3.5912808,3.8684519,0.18157,0.1807176,3.1276063,2.6434565
7.26776,0.393714,0.3931537,2.1290468,1.9836932,0.2646254,0.2645636,3.91144,3.8871704,0.1817332,0.1807368,3.2202996,2.6543996
7.27784,0.3935007,0.3931225,2.0737294,1.9756185,0.2651585,0.2646,4.1207531,3.9014779,0.1808367,0.180781,2.7111268,2.6794759
7.28792,0.3932821,0.3930933,2.0170136,1.9680342,0.2659724,0.2646184,4.4403654,3.908691,0.1793114,0.1808463,1.8447634,2.7165764
7.298,0.3939778,0.3930775,2.1974742,1.9639472,0.2656421,0.2646524,4.3106663,3.9220538,0.1796325,0.1808827,2.0271588,2.7372447
7.30808,0.3949413,0.3930877,2.4474058,1.9665955,0.2647998,0.2646966,3.9799057,3.9393779,0.179284,0.1809348,1.829234,2.7668288
7.31816,0.394419,0.3931155,2.3119213,1.9738003,0.2635693,0.2647481,3.4967124,3.9595955,0.1802445,0.1809763,2.3747426,2.7904201
7.32824,0.3933113,0.3931119,2.0245794,1.972864,0.2626809,0.264796,3.14787,3.9784246,0.1801947,0.1810525,2.3465126,2.8337118
7.33832,0.3918878,0.3930918,1.6553203,1.9676541,0.2637919,0.2648144,3.5841384,3.9856355,0.1805268,0.181122,2.5350886,2.8731436
7.3484,0.3920418,0.3930699,1.6952809,1.9619775,0.2649871,0.2648328,4.0534736,3.9928597,0.1813628,0.1811498,3.0099218,2.8889731
7.35848,0.3930053,0.3930792,1.9452176,1.9643825,0.2660257,0.2648391,4.4612977,3.9953398,0.180792,0.1811586,2.6857549,2.8939776
7.36856,0.3935252,0.3931084,2.0800752,1.9719588,0.2656307,0.2648455,4.3061754,3.9978597,0.1811875,0.1811426,2.9103498,2.8848752
7.37864,0.3932743,0.3931158,2.0149962,1.9738713,0.2648494,0.2648468,3.9993804,3.998384,0.1805927,0.1811875,2.5725127,2.9103472
7.38872,0.3917232,0.3931048,1.612633,1.9710232,0.2648917,0.2648431,4.0160029,3.9969058,0.1815901,0.1812529,3.1390584,2.9475096
7.3988,0.391247,0.3930683,1.489105,1.9615551,0.2648966,0.2648592,4.0179111,4.0032566,0.1823484,0.1813298,3.5697106,2.9911707
7.40888,0.3918686,0.3930335,1.6503587,1.9525365,0.2654367,0.2648726,4.2300212,4.0085051,0.1821711,0.1813959,3.4690539,3.0287199
7.41896,0.3934873,0.3930015,2.0702503,1.9442291,0.2648663,0.2648899,4.0060329,4.0153069,0.1823754,0.1814376,3.5850975,3.0524486
7.42904,0.3947668,0.3929865,2.4021403,1.9403456,0.2644434,0.2648945,3.8399508,4.0170851,0.1813279,0.1815163,2.9901031,3.0971163
7.43912,0.3946747,0.3930026,2.3782482,1.9445191,0.2645416,0.2649039,3.8785431,4.0207933,0.1820572,0.1815802,3.4043694,3.1334262
7.4492,0.3944187,0.3930153,2.3118335,1.9477943,0.2646438,0.2649305,3.9186673,4.0312249,0.1820835,0.1816486,3.4192681,3.1722541
7.45928,0.3934262,0.39301,2.0543862,1.9464293,0.2648781,0.2649517,4.0106497,4.0395479,0.1825367,0.1816886,3.6766713,3.1949713
7.46936,0.3926945,0.3929634,1.8645987,1.9343448,0.2641993,0.2649784,3.7441143,4.0500367,0.1831802,0.1817194,4.0421591,3.2124973
7.47944,0.3917434,0.3929154,1.6178711,1.9218891,0.2647209,0.2649912,3.948941,4.0550786,0.1828444,0.1817817,3.8514345,3.2478894
7.48952,0.3913,0.3928959,1.5028552,1.9168218,0.2658122,0.2650131,4.3774437,4.0636619,0.1832699,0.181833,4.0931237,3.2770198
7.4996,0.3922906,0.3928889,1.7598085,1.9150209,0.2668097,0.2650459,4.7691632,4.0765581,0.181629,0.1818936,3.1611529,3.3114138
7.50968,0.3930174,0.3928717,1.9483504,1.9105455,0.2668063,0.2650916,4.7678187,4.094508,0.1811674,0.1819031,2.8989492,3.3168301
7.51976,0.3932853,0.3928139,2.0178523,1.8955515,0.2653285,0.2651592,4.1875408,4.1210383,0.1813211,0.1819044,2.9862384,3.3175461
7.52984,0.3923419,0.3927634,1.7731363,1.8824645,0.2650541,0.2652089,4.0797674,4.1405692,0.1821093,0.1819203,3.4339446,3.3266124
7.53992,0.3917726,0.3927425,1.6254446,1.8770287,0.2653357,0.2652404,4.1903696,4.1529438,0.1830762,0.1819481,3.9830854,3.3423862
7.55,0.3920536,0.3927455,1.6983288,1.8778065,0.2660256,0.2652348,4.4612536,4.1507352,0.1817867,0.1820186,3.2506982,3.3824127
7.56008,0.3926198,0.392742,1.8452142,1.8769201,0.2658393,0.2652176,4.3880909,4.143968,0.1820215,0.1820664,3.3840856,3.4095882
7.57016,0.3932547,0.3926954,2.0099143,1.8648219,0.2649036,0.2652217,4.0206658,4.1456003,0.1820094,0.1821223,3.3771831,3.4413422
7.58024,0.3923832,0.392638,1.783838,1.8499253,0.2647825,0.2652553,3.9731343,4.1587853,0.1827934,0.1821607,3.82248,3.463156
7.59032,0.3918458,0.3925856,1.6444278,1.8363308,0.2649886,0.2653226,4.0540363,4.185207,0.1829224,0.1822019,3.895782,3.4865467
7.6004,0.3920715,0.3925593,1.7029867,1.8295245,0.2662202,0.2653613,4.5376524,4.2004208,0.1815557,0.1822589,3.1195222,3.5189292
7.61048,0.3931183,0.3925425,1.9745172,1.8251633,0.2660907,0.2653665,4.4868044,4.202439,0.1814364,0.1822917,3.051758,3.5375601
7.62056,0.39421,0.3925202,2.25772,1.8193865,0.2647511,0.2653538,3.9607877,4.1974644,0.1809241,0.1823522,2.7607412,3.5718861
7.63064,0.3938803,0.3925126,2.1721903,1.8174062,0.2637273,0.2653601,3.5587551,4.1999309,0.1825806,0.1823998,3.7016298,3.5989252
7.64072,0.3933942,0.3925116,2.0460983,1.8171584,0.2637442,0.265405,3.5654018,4.2175671,0.1833043,0.1824574,4.1126774,3.6316692
7.6508,0.3922907,0.3925288,1.7598555,1.8216158,0.2655216,0.2654479,4.2633555,4.2344086,0.1829506,0.1824969,3.9117508,3.6540853
7.66088,0.3916793,0.3925342,1.6012414,1.823007,0.2662651,0.2654867,4.5553142,4.2496266,0.1827457,0.1825021,3.7954169,3.6570465
7.67096,0.3917176,0.3925161,1.6111789,1.8183105,0.2662016,0.2655004,4.5303606,4.2550097,0.1819381,0.1825167,3.3366861,3.6653541
7.68104,0.3921789,0.3924785,1.7308511,1.8085546,0.2655316,0.2655148,4.2672693,4.2606833,0.1832846,0.18251,4.1014935,3.6615031
7.69112,0.3932202,0.3924245,2.0009572,1.7945448,0.2649925,0.2655439,4.0555966,4.272108,0.1832413,0.1825336,4.076901,3.6749319
7.7012,0.3930302,0.3923861,1.9516686,1.7845879,0.2649468,0.2655763,4.0376449,4.2848394,0.1831231,0.1825515,4.0097292,3.6850816
7.71128,0.3923979,0.3923492,1.787651,1.7750228,0.2641616,0.2656282,3.7293099,4.305222,0.1825831,0.1825793,3.7030646,3.700888
7.72136,0.3915475,0.3923246,1.5670701,1.7686328,0.2643964,0.2656791,3.8215307,4.3252096,0.1820791,0.1826278,3.4167611,3.7284564
7.73144,0.3917895,0.3923122,1.6298458,1.7654254,0.2647472,0.2657408,3.9592581,4.3494374,0.183389,0.1826586,4.16075,3.7459204
7.74152,0.3930297,0.3923128,1.9515505,1.7655789,0.2653569,0.2657842,4.1986869,4.3664586,0.1830643,0.182702,3.9763663,3.7705818
7.7516,0.3932347,0.3923224,2.0047265,1.7680684,0.2659838,0.2657966,4.4448275,4.3713291,0.1830693,0.182719,3.9791807,3.7802049
7.76168,0.3925588,0.3923017,1.8293908,1.7626907,0.2662867,0.2657995,4.563777,4.3724886,0.1819002,0.1827716,3.3151848,3.8100851
7.77176,0.3910614,0.3922682,1.4409695,1.7540167,0.2672558,0.265804,4.9443251,4.3742398,0.1816343,0.1828419,3.1641202,3.8500402
7.78184,0.391141,0.3922342,1.4616126,1.7451858,0.2671621,0.2658473,4.9075154,4.391255,0.1825473,0.1828905,3.6826843,3.8776326
7.79192,0.392432,0.3922172,1.7965012,1.7407673,0.2667657,0.2658937,4.751859,4.4094774,0.1822531,0.1829207,3.5155892,3.8948004
7.802,0.393435,0.3921979,2.0566828,1.7357647,0.2656855,0.2659289,4.3277235,4.4232681,0.1829054,0.1829083,3.8861144,3.8877294
7.81208,0.3938035,0.3921471,2.1522654,1.7225877,0.2647632,0.2659533,3.9655409,4.4328696,0.1820726,0.1829365,3.4131081,3.9037933
7.82216,0.3925627,0.3920909,1.8303975,1.7080211,0.2650118,0.2659805,4.0631516,4.443528,0.1821353,0.1829745,3.4486897,3.9253497
7.83224,0.3914902,0.3920396,1.5521991,1.6947055,0.2652817,0.2660367,4.1691494,4.4656022,0.1822032,0.18302,3.487245,3.951164
7.84232,0.3906385,0.3920256,1.3312584,1.6910682,0.2661125,0.2660844,4.4953734,4.4843524,0.1822951,0.1830537,3.53944,3.9703303
7.8524,0.3905496,0.392031,1.3081996,1.692471,0.2657679,0.266122,4.3600463,4.4990904,0.1834345,0.1830543,4.1865951,3.9706681
7.86248,0.3911843,0.3920284,1.4728575,1.6918084,0.2652492,0.266139,4.1563992,4.5057764,0.1830357,0.1830832,3.9600981,3.9870847
7.87256,0.3918696,0.3920097,1.6506031,1.6869621,0.2653796,0.2661623,4.2075912,4.5149286,0.1838742,0.183105,4.4363828,3.9994689
7.88264,0.3931359,0.3919612,1.9790796,1.6743812,0.265951,0.2662196,4.4319697,4.5374316,0.1836154,0.1831522,4.2893415,4.026274
7.89272,0.3932256,0.3919084,2.0023573,1.660674,0.2671399,0.2662839,4.8988244,4.5626901,0.1835328,0.1831821,4.2424553,4.0432354
7.9028,0.3925995,0.3918383,1.8399589,1.6424967,0.2670791,0.2663454,4.874919,4.586826,0.1836029,0.1831952,4.2822802,4.0507116
7.91288,0.3915205,0.3917736,1.5600576,1.6257096,0.2668731,0.2663736,4.7940311,4.597899,0.1826143,0.1832365,3.7207349,4.0741853
7.92296,0.3909452,0.3917369,1.4108347,1.616181,0.2661359,0.2663981,4.5045609,4.6075429,0.1829171,0.1832764,3.892741,4.0968432
7.93304,0.3915693,0.3917151,1.5727011,1.6105241,0.2656032,0.2664307,4.2953845,4.6203464,0.1820296,0.1833449,3.3886943,4.1357326
7.94312,0.3920124,0.3916913,1.6876419,1.6043659,0.2659272,0.2664612,4.4226123,4.6323088,0.1825337,0.183375,3.6749728,4.1528264
7.9532,0.3927171,0.3916267,1.8704471,1.5876025,0.2661952,0.266498,4.5278432,4.6467701,0.1829686,0.1833926,3.9220061,4.1628407
7.96328,0.3925381,0.3915536,1.8240095,1.568631,0.2672911,0.2665331,4.9581787,4.6605215,0.1835028,0.1834148,4.2253934,4.175457
7.97336,0.3921699,0.3915011,1.7284992,1.5550115,0.267474,0.2666001,5.0300184,4.6868442,0.1850121,0.1834383,5.0826598,4.1887551
7.98344,0.3920639,0.3914852,1.7010195,1.550911,0.267346,0.2666731,4.9797306,4.7154985,0.1847483,0.1834995,4.9328252,4.2235419
7.99352,0.3917736,0.3914855,1.6257015,1.5509657,0.2669316,0.2667305,4.817022,4.7380438,0.1850588,0.1835363,5.1091616,4.2444655
8.0036,0.3917894,0.3914478,1.6298203,1.5411879,0.2664447,0.2667685,4.6258387,4.7529907,0.184134,0.1835855,4.5839033,4.2723907
8.01368,0.3912332,0.3913867,1.485542,1.5253413,0.2669603,0.2667861,4.8282982,4.7598944,0.184312,0.1836279,4.6850442,4.2964551
8.02376,0.391312,0.3913201,1.5059772,1.5080817,0.2670338,0.2668124,4.8571323,4.7701963,0.184755,0.1836802,4.9366595,4.3261729
8.03384,0.3915491,0.3912803,1.5674765,1.4977513,0.2675385,0.2668233,5.0553176,4.774474,0.1837987,0.183757,4.3934521,4.3697904
8.04392,0.3914732,0.3912473,1.547796,1.4891927,0.2674208,0.266833,5.0091067,4.7783141,0.1836508,0.1838123,4.3094982,4.4012271
8.054,0.390789,0.3911884,1.3703109,1.4738985,0.2671269,0.2668431,4.8936969,4.7822741,0.1824412,0.1838854,3.6224686,4.4427168
8.06408,0.3894628,0.3911192,1.0263001,1.4559595,0.2672726,0.2668611,4.9509282,4.7893238,0.1832291,0.1839262,4.0699574,4.4658921
8.07416,0.3897559,0.391042,1.1023198,1.4359291,0.2672236,0.2669011,4.931669,4.8050591,0.1839571,0.1839686,4.4834574,4.4899622
8.08424,0.3906368,0.3909911,1.3308176,1.4227174,0.2677706,0.2669279,5.1464517,4.8155549,0.1843273,0.1840136,4.6937155,4.5155067
8.09432,0.3916681,0.3909609,1.5983367,1.4148921,0.2672178,0.2669452,4.929396,4.822346,0.1845144,0.1840495,4.7999583,4.5359489
8.1044,0.3921216,0.3909434,1.7159689,1.4103509,0.2669027,0.2669425,4.8056708,4.8213043,0.1829528,0.1841018,3.9130101,4.5656118
8.11448,0.3919412,0.3909306,1.6691955,1.4070322,0.2670885,0.2669552,4.8786416,4.8262728,0.1830298,0.1841202,3.9567705,4.5760563
8.12456,0.3921655,0.3909014,1.7273557,1.3994653,0.2672793,0.2669928,4.9535655,4.8410692,0.1825484,0.1841551,3.6833508,4.5958769
8.13464,0.3917365,0.3908693,1.6160931,1.3911281,0.2676737,0.2670167,5.1084397,4.8504471,0.1833309,0.1841778,4.1278018,4.6087926
8.14472,0.3911854,0.3908192,1.4731211,1.3781357,0.2670078,0.2670269,4.8469386,4.8544293,0.1841036,0.1842057,4.5666634,4.6246399
8.1548,0.3898204,0.3907762,1.1190578,1.3669891,0.2668789,0.2670079,4.7963321,4.846979,0.1839756,0.184253,4.4939614,4.6514864
8.16488,0.3889903,0.3907552,0.9037141,1.3615492,0.2669598,0.2669933,4.82808,4.8412287,0.1850583,0.1842884,5.1089118,4.6716038
8.17496,0.3898059,0.3907512,1.1152806,1.3605101,0.2675177,0.2669909,5.0471548,4.8402911,0.1847802,0.1843592,4.9509694,4.7118014
8.18504,0.3906054,0.3907563,1.3226806,1.3618118,0.2678645,0.2670116,5.1833355,4.8484335,0.1854301,0.1844162,5.3200469,4.7442276
8.19512,0.3909682,0.3907384,1.4167794,1.3571724,0.2670853,0.267063,4.8773534,4.868622,0.1848195,0.1844859,4.9732762,4.7837987
8.2052,0.3899244,0.3907165,1.1460258,1.3515076,0.2668707,0.2671056,4.7931219,4.8853398,0.1841405,0.1845448,4.587628,4.8172333
8.21528,0.3893002,0.3906877,0.9841199,1.3440179,0.2667328,0.2671414,4.7389651,4.8993986,0.1842559,0.1845823,4.6531612,4.8385509
8.22536,0.3897202,0.3906572,1.0930561,1.3361157,0.2675804,0.2671432,5.0717684,4.90012,0.1837772,0.184625,4.3812698,4.8628076
8.23544,0.3907414,0.3906192,1.3579468,1.3262516,0.268118,0.2671266,5.2829015,4.8935722,0.1852026,0.1846279,5.1908867,4.8644315
8.24552,0.3918003,0.3905587,1.6326343,1.310554,0.2676753,0.2671115,5.1090681,4.8876421,0.1852677,0.1846487,5.2278552,4.8762709
8.2556,0.3911073,0.3905051,1.452882,1.296668,0.2672982,0.2670998,4.9609773,4.8830585,0.1855718,0.1846622,5.4005477,4.8839409
8.26568,0.3901192,0.3904562,1.1965531,1.2839881,0.2668804,0.2670973,4.7969205,4.8820849,0.1852301,0.1846841,5.2064646,4.896349
8.27576,0.3891654,0.3904237,0.9491496,1.2755525,0.2676247,0.2670622,5.0891728,4.8683143,0.1845687,0.1847079,4.830794,4.9098998
8.28584,0.3890304,0.3903919,0.9141205,1.2673017,0.2678114,0.2670172,5.1624882,4.8506156,0.1855508,0.1847088,5.3886131,4.9103747
8.29592,0.3894583,0.3903544,1.0251232,1.2575627,0.2676608,0.2669772,5.1033575,4.834915,0.18537,0.1847468,5.2859579,4.9319552
8.306,0.3894251,0.3903326,1.0164979,1.2519213,0.26728,0.2669645,4.9538218,4.8299254,0.1859785,0.1847839,5.6315618,4.9530356
8.31608,0.3899081,0.3903273,1.1417908,1.2505495,0.2666011,0.2669878,4.6872545,4.8390719,0.1849864,0.1848489,5.0680577,4.9899611
8.32616,0.3898654,0.3903456,1.1307183,1.2552801,0.2668069,0.2670062,4.768042,4.8463229,0.1842339,0.1848989,4.6406797,5.0183435
8.33624,0.3899651,0.3903396,1.1565977,1.2537327,0.266375,0.2670148,4.5984406,4.8496853,0.184429,0.1849222,4.7514582,5.0316121
8.34632,0.3899517,0.3903018,1.1531101,1.2439229,0.2661637,0.2669953,4.5154914,4.8420438,0.1840387,0.1849599,4.5298009,5.0529926
8.3564,0.3897456,0.3902532,1.099657,1.2313271,0.2659772,0.2669892,4.4422487,4.8396433,0.1849586,0.184989,5.0522454,5.069511
8.36648,0.3898971,0.3902093,1.1389481,1.2199353,0.2664132,0.2670008,4.6134392,4.844191,0.1843723,0.1850549,4.7192682,5.1069648
8.37656,0.3896966,0.390189,1.0869446,1.2146621,0.267171,0.2669939,4.911017,4.8414865,0.1848154,0.1851082,4.9709476,5.1372608
8.38664,0.3902304,0.3901645,1.2254051,1.2083061,0.2665976,0.2669731,4.6858616,4.8333236,0.185034,0.1851701,5.0950838,5.1723843
8.39672,0.3905815,0.3901473,1.3164666,1.2038364,0.2664682,0.2669353,4.6350637,4.8184898,0.1850383,0.1852333,5.09755,5.2082813
8.4068,0.3910341,0.3901434,1.4338828,1.2028324,0.2661723,0.2669257,4.5188587,4.8146819,0.1859434,0.1852695,5.6116298,5.2288431
8.41688,0.39153,0.3901639,1.5625233,1.2081603,0.2663322,0.2669319,4.5816553,4.8171325,0.1854093,0.1853182,5.3082647,5.2565385
8.42696,0.3913162,0.390198,1.507065,1.2169961,0.2667513,0.2669364,4.74621,4.8188924,0.1862237,0.1853333,5.7708167,5.2650733
8.43704,0.3912012,0.3901995,1.4772201,1.2173865,0.2671934,0.2669366,4.9198255,4.8189648,0.1858287,0.1853588,5.5464735,5.2795529
8.44712,0.3906571,0.3901807,1.3360895,1.2125173,0.2682252,0.2669193,5.324999,4.8121743,0.1855828,0.1853711,5.4068208,5.2865741
8.4572,0.3908986,0.3901448,1.3987367,1.2031942,0.2680985,0.2669066,5.2752189,4.8072091,0.1855359,0.1853803,5.3801382,5.2917946
8.46728,0.3912445,0.3901165,1.4884722,1.1958498,0.2680211,0.2668755,5.2448419,4.7949737,0.1848828,0.1854121,5.0092061,5.3098664
8.47736,0.3909844,0.3900951,1.4209993,1.1903039,0.2673848,0.2668483,4.9949691,4.7842995,0.1856808,0.1854304,5.4624829,5.3202294
8.48744,0.3902305,0.390066,1.2254287,1.1827529,0.2666236,0.2668399,4.6960833,4.781028,0.1851579,0.1854689,5.1654798,5.3421152
8.49752,0.3889777,0.3900432,0.9004459,1.1768548,0.2665758,0.2668474,4.6772916,4.7839496,0.1858114,0.1854616,5.5366335,5.3379547
8.5076,0.3890435,0.3900168,0.9175132,1.1699899,0.2663363,0.2668735,4.5832594,4.7942194,0.1857475,0.1854406,5.5003315,5.3260374
8.51768,0.3892965,0.3900047,0.9831463,1.1668674,0.2663183,0.2668801,4.5761867,4.796787,0.1852481,0.185429,5.216715,5.3194749
8.52776,0.3895747,0.3899862,1.0553234,1.1620673,0.2651718,0.2668772,4.1259994,4.7956735,0.1855288,0.1854326,5.3761387,5.3214873
8.53784,0.3896899,0.3899529,1.0851865,1.1534238,0.2647351,0.2668605,3.9544986,4.7890956,0.1847977,0.1854777,4.9608753,5.3471268
8.54792,0.3896344,0.3899224,1.0707905,1.1455069,0.2654993,0.266848,4.2545845,4.7841967,0.1857364,0.1854833,5.4940607,5.3502619
8.558,0.3903641,0.3899,1.2600837,1.1397083,0.2667727,0.2668411,4.7546379,4.7814833,0.1855437,0.1854801,5.3845985,5.3484557
8.56808,0.3905193,0.3899002,1.3003484,1.1397499,0.2683148,0.2668164,5.3601705,4.7717958,0.1857569,0.1854628,5.5056684,5.3386587
8.57816,0.3903929,0.3898827,1.2675622,1.1352002,0.2682144,0.2667964,5.3207278,4.7639325,0.1857776,0.1854756,5.5174617,5.3459231
8.58824,0.3894517,0.3898476,1.0234003,1.1261071,0.2676603,0.2667753,5.1031492,4.7556326,0.1851485,0.1855382,5.160156,5.3814735
8.59832,0.3887081,0.3898046,0.8305188,1.1149503,0.2667781,0.2667846,4.7567366,4.7593113,0.1862471,0.1855875,5.7841163,5.4094801
8.6084,0.3891916,0.3897576,0.9559488,1.1027715,0.266906,0.266816,4.806969,4.7716416,0.1859976,0.1856397,5.6423987,5.4391176
8.61848,0.3898819,0.3897202,1.1349912,1.0930595,0.2674934,0.266845,5.037605,4.7829945,0.1863158,0.1856493,5.8231554,5.4445463
8.62856,0.3909045,0.3896778,1.4002589,1.0820607,0.2667373,0.2668722,4.7407103,4.7937043,0.1857502,0.1856722,5.5018654,5.4575826
8.63864,0.3909158,0.3896492,1.4032011,1.0746399,0.2662192,0.2668872,4.5372597,4.799587,0.1857023,0.1857116,5.4746485,5.4799866
8.64872,0.3908577,0.3896176,1.388136,1.0664497,0.2657471,0.2669139,4.3519155,4.8100749,0.1865542,0.1857518,5.9585513,5.5028001
8.6588,0.390988,0.3895782,1.421918,1.056215,0.2665132,0.2669187,4.6527361,4.8119474,0.1859499,0.1858076,5.6153112,5.5344633
8.66888,0.3908679,0.3895275,1.3907804,1.0430775,0.2671972,0.2669039,4.92131,4.8061556,0.1864625,0.185819,5.9064278,5.5409771
8.67896,0.3907275,0.389451,1.3543413,1.0232306,0.2671883,0.2668874,4.9178367,4.799681,0.1858247,0.1858319,5.54419,5.5483089
8.68904,0.3898826,0.3893787,1.1351919,1.004472,0.2675271,0.2668632,5.050849,4.7901525,0.1860804,0.1858199,5.6894253,5.5414738
8.69912,0.3896481,0.3893101,1.0743486,0.9866917,0.2669825,0.2668408,4.8370184,4.7813683,0.1860605,0.1858108,5.6781314,5.5363055
8.7092,0.3891352,0.3892545,0.9413039,0.9722669,0.2664404,0.266796,4.6241285,4.7637886,0.1852883,0.1858194,5.2395194,5.5411906
8.71928,0.3884804,0.3891873,0.7714616,0.9548123,0.2652816,0.2667571,4.169116,4.7484899,0.1857632,0.1858124,5.5092893,5.5372335
8.72936,0.3882099,0.3890943,0.7012777,0.9306884,0.2653465,0.2667243,4.1945825,4.7356041,0.1851864,0.1858297,5.181675,5.5470471
8.73944,0.3882356,0.3890081,0.7079575,0.9083467,0.2671555,0.266698,4.9049232,4.7252738,0.1857424,0.1858231,5.497446,5.5432754
8.74952,0.3895817,0.3889417,1.0571437,0.8911208,0.2684975,0.2666834,5.4318987,4.7195415,0.1848291,0.1858317,4.9787002,5.5481898
8.7596,0.3904506,0.388912,1.2825235,0.8834072,0.2690092,0.2666516,5.632828,4.7070805,0.1841977,0.1858424,4.6200753,5.5542486
8.76968,0.3904934,0.3888836,1.2936341,0.8760369,0.2676317,0.2666251,5.0919272,4.6966483,0.1849825,0.1858509,5.0658568,5.5590519
8.77976,0.3891754,0.3888472,0.9517504,0.8666001,0.2667358,0.266603,4.7401307,4.6879867,0.1854108,0.1858786,5.3090988,5.5748261
8.78984,0.387466,0.3888093,0.5083264,0.8567648,0.2667703,0.2666129,4.7536986,4.6918812,0.1868709,0.1858773,6.1384076,5.5740671
8.79992,0.3874739,0.3887679,0.5103635,0.8460393,0.2671751,0.2666464,4.9126469,4.7050453,0.1858323,0.1858953,5.5485023,5.5842877
8.81,0.3883182,0.3887376,0.7293935,0.8381729,0.2673084,0.2666621,4.9649744,4.7112078,0.1852079,0.1858995,5.193843,5.5867076
8.82008,0.3894332,0.3886929,1.0186179,0.8265875,0.2660218,0.2666571,4.4597576,4.7092383,0.1850988,0.1859147,5.1319149,5.5953375
8.83016,0.3890136,0.3886453,0.9097562,0.8142224,0.2655799,0.2666116,4.2862276,4.6913731,0.1856387,0.1859397,5.4385406,5.6095266
8.84024,0.3880776,0.3886003,0.6669713,0.8025489,0.2657289,0.2665581,4.3447451,4.6703402,0.1874261,0.1859461,6.453752,5.6131259
8.85032,0.3877716,0.3885685,0.5875992,0.7943195,0.2668528,0.2665029,4.7860557,4.6486955,0.1869438,0.185974,6.1797935,5.6289771
8.8604,0.3875573,0.3885531,0.531993,0.7903058,0.2677652,0.2664607,5.1443355,4.6321239,0.1866999,0.185969,6.0413134,5.6261466
8.87048,0.3878362,0.3885244,0.6043452,0.7828689,0.2674517,0.2664455,5.0212494,4.6261512,0.185446,0.1859717,5.3291105,5.6276914
8.88056,0.3877346,0.3884947,0.5780072,0.7751604,0.2678041,0.2664443,5.1596391,4.6256758,0.1855429,0.1859709,5.3841173,5.6272134
8.89064,0.3882376,0.388448,0.7084858,0.7630491,0.267935,0.2664768,5.2110335,4.6384402,0.1868271,0.1859689,6.113552,5.6261222
8.90072,0.3886201,0.3883808,0.8077054,0.7456216,0.2679598,0.2665031,5.2207465,4.6487564,0.1870825,0.1859772,6.2585753,5.6308232
8.9108,0.3885692,0.3882879,0.7944954,0.7215335,0.2667114,0.2665127,4.7305598,4.6525195,0.1878814,0.1859532,6.7123738,5.6171756
8.92088,0.3884511,0.3881752,0.7638684,0.69228,0.2654201,0.2665003,4.2234777,4.6476434,0.1865283,0.1859574,5.9438304,5.6195866
8.93096,0.387628,0.3880785,0.5503319,0.667203,0.2654913,0.2664751,4.2514473,4.6377698,0.1860676,0.1859572,5.6821864,5.6194652
8.94104,0.3876281,0.3879977,0.550376,0.646242,0.2655137,0.266466,4.2602569,4.6342077,0.18561,0.1859693,5.4222271,5.6263088
8.95112,0.3877054,0.3879498,0.5704262,0.6338257,0.2660525,0.2664447,4.4718304,4.6258116,0.1853646,0.1859797,5.2828898,5.6322148
8.9612,0.3878211,0.3879161,0.6004249,0.6250713,0.265942,0.2664317,4.4284378,4.6207222,0.1860215,0.1859741,5.6559627,5.6290738
8.97128,0.3874669,0.38789,0.5085513,0.6182994,0.2661115,0.2664296,4.4949825,4.6198887,0.1851805,0.1859997,5.178325,5.6435656
8.98136,0.3865016,0.387876,0.2581531,0.6146778,0.2663475,0.2664475,4.5876655,4.6269386,0.185764,0.1860027,5.5096983,5.6453163
8.99144,0.3865919,0.3878547,0.2815749,0.609145,0.2660431,0.2664683,4.4681265,4.6350788,0.1853422,0.1860125,5.2701273,5.6508367
9.00152,0.3868437,0.387833,0.3469082,0.6035274,0.2658791,0.2664458,4.4037361,4.626256,0.1855992,0.1860048,5.4161162,5.6464832
9.0116,0.3874611,0.3877846,0.507053,0.5909635,0.2649573,0.2664106,4.0417776,4.6124276,0.1863554,0.1860095,5.845634,5.6491838
9.02168,0.3875944,0.3877194,0.5416232,0.5740438,0.2649814,0.2663748,4.0512172,4.5983601,0.1861788,0.1860515,5.7452974,5.6730195
9.03176,0.3874411,0.3876589,0.5018738,0.5583568,0.2651933,0.2663678,4.1344453,4.5956418,0.1866645,0.1860757,6.0211992,5.6867789
9.04184,0.387641,0.3876221,0.5537219,0.5488022,0.2656776,0.2663716,4.3246225,4.5971256,0.1854607,0.1861086,5.3374302,5.7054702
9.05192,0.3875811,0.387612,0.5381831,0.5461906,0.2664448,0.2663525,4.6258658,4.5896094,0.1857154,0.186106,5.4821253,5.7039938
9.062,0.3880878,0.387572,0.6696073,0.5358077,0.2662997,0.2663219,4.5688733,4.5775866,0.1859537,0.1861208,5.6174757,5.7123483
9.07208,0.3880863,0.3874962,0.6692277,0.5161441,0.2665169,0.266286,4.6541927,4.5635202,0.1863186,0.1861561,5.8247252,5.7324401
9.08216,0.3880882,0.3873973,0.6697297,0.4905059,0.2659945,0.2662882,4.4490431,4.5643538,0.1870309,0.186182,6.2293092,5.7471389
9.09224,0.3880978,0.3873183,0.6722102,0.4700105,0.2654826,0.2663111,4.2480513,4.5733791,0.1861008,0.1862094,5.7010299,5.7627025
9.10232,0.3878337,0.3872763,0.6037051,0.459111,0.2648491,0.2663401,3.9992678,4.5847348,0.1865719,0.1861859,5.9685635,5.7493783
9.1124,0.387919,0.3872381,0.6258173,0.4491928,0.2646258,0.2663556,3.9115882,4.5908189,0.185993,0.1861788,5.6397605,5.7453281
9.12248,0.3877295,0.3871992,0.5766695,0.4391012,0.2661303,0.2663316,4.5023587,4.5813968,0.1861363,0.1861824,5.7211873,5.7473906
9.13256,0.3883663,0.3871472,0.7418556,0.4256182,0.2674316,0.2662916,5.013363,4.5656881,0.1862729,0.1862111,5.7987734,5.7636595
9.14264,0.3885233,0.3871088,0.782583,0.4156701,0.2683951,0.2662267,5.3916947,4.5402143,0.1856522,0.1862543,5.4462185,5.7882279
9.15272,0.3874894,0.3870818,0.5143964,0.4086521,0.267559,0.2661692,5.0633866,4.5176396,0.1861244,0.1862548,5.7143991,5.7885116
9.1628,0.3861218,0.3870487,0.159645,0.4000798,0.2662359,0.2661268,4.5438314,4.5009886,0.1853288,0.1862552,5.2625227,5.7887153
9.17288,0.3852365,0.3870074,-0.0700123,0.3893629,0.2658799,0.2661004,4.4040535,4.4906353,0.1861664,0.1862305,5.7382721,5.7746842
9.18296,0.3859376,0.3869431,0.1118528,0.3726773,0.2659148,0.266088,4.4177596,4.4857473,0.1864516,0.1862355,5.9002378,5.7775172
9.19304,0.3866064,0.386885,0.2853309,0.3576206,0.2667257,0.266057,4.7361703,4.4735856,0.1864392,0.1862532,5.8932116,5.7875683
9.20312,0.3874415,0.3868283,0.5019627,0.3429126,0.2664366,0.2660458,4.6226467,4.4691992,0.1866107,0.1862585,5.9906318,5.7905887
9.2132,0.3879269,0.3867802,0.6278718,0.3304187,0.2663215,0.2660556,4.5774581,4.4730222,0.1857785,0.1862729,5.5179402,5.7987772
9.22328,0.3878038,0.3867423,0.5959382,0.3205909,0.2663321,0.2660791,4.5816198,4.4822674,0.1865895,0.1862617,5.978601,5.7924005
9.23336,0.3877684,0.3867043,0.5867606,0.3107393,0.2661973,0.2660895,4.5286602,4.4863425,0.1859204,0.1862851,5.5985767,5.8057076
9.24344,0.3871221,0.3866853,0.4191054,0.3058117,0.2664037,0.2660638,4.6097308,4.4762507,0.1856821,0.1863025,5.4632137,5.81558
9.25352,0.3871311,0.3866612,0.4214589,0.2995673,0.2660096,0.2660334,4.4549629,4.4643144,0.1853515,0.1863209,5.2754185,5.8260233
9.2636,0.3871116,0.3866332,0.4163843,0.2922973,0.2667015,0.2660012,4.7266504,4.4516931,0.1850716,0.1863447,5.1164285,5.8395265
9.27368,0.3871241,0.3865941,0.4196207,0.2821445,0.2671821,0.2659999,4.9153852,4.4511816,0.1863379,0.1863443,5.8356959,5.8393269
9.28376,0.3874092,0.3865472,0.4935943,0.2699943,0.2672786,0.2660095,4.9532928,4.4549351,0.186218,0.1863636,5.7675882,5.8502726
9.29384,0.3872969,0.3865005,0.4644651,0.2578629,0.2669285,0.266005,4.815806,4.4531673,0.1870891,0.1863636,6.2623525,5.8502638
9.30392,0.3869526,0.386429,0.3751369,0.239324,0.2657942,0.2659861,4.3703734,4.4457278,0.1867383,0.1863874,6.0631148,5.863782
9.314,0.3854325,0.3863507,-0.0191648,0.2190027,0.2656136,0.2659442,4.2994853,4.4292727,0.1865824,0.1864082,5.9745806,5.8755938
9.32408,0.3844522,0.3862654,-0.2734513,0.1968911,0.2654815,0.2659103,4.2475848,4.4159785,0.1870119,0.1864094,6.2185246,5.8762694
9.33416,0.3843926,0.3861931,-0.2889267,0.1781268,0.2661301,0.2658575,4.5022725,4.395229,0.1864187,0.1864113,5.8815516,5.8773898
9.34424,0.384984,0.3861335,-0.1355114,0.1626749,0.2667521,0.2657946,4.7465167,4.3705334,0.1870362,0.1863841,6.2322837,5.8619343
9.35432,0.3859347,0.3860693,0.1110954,0.1460236,0.2672038,0.2657459,4.9238857,4.3514165,0.1862297,0.1863883,5.7742186,5.8643218
9.3644,0.3858216,0.3860225,0.0817715,0.133872,0.267643,0.2657288,5.096347,4.3446967,0.1865801,0.186384,5.9732355,5.8618742
9.37448,0.3855732,0.3859822,0.0173224,0.1234134,0.2665414,0.2657544,4.6638066,4.3547664,0.1868851,0.186391,6.1464975,5.8658573
9.38456,0.3851853,0.385943,-0.0832875,0.1132654,0.2654115,0.2657587,4.2201045,4.35645,0.1869068,0.1864083,6.1588289,5.8756419
9.39464,0.3857788,0.3858723,0.0706529,0.0949169,0.2644956,0.2657281,3.8604744,4.344452,0.1877489,0.1864081,6.6371009,5.8755698
9.40472,0.3868578,0.3857749,0.3505664,0.0696461,0.265003,0.2656621,4.0597239,4.3185183,0.1868526,0.1864314,6.1280221,5.8887763
9.4148,0.3869348,0.3856965,0.3705191,0.0493153,0.2657971,0.265595,4.3715481,4.2921582,0.1871007,0.1864356,6.2689627,5.8911989
9.42488,0.3864622,0.3856465,0.2479366,0.0363447,0.2653667,0.2655482,4.2025409,4.2737875,0.1866216,0.1864611,5.99679,5.9056753
9.43496,0.3851706,0.3856297,-0.0870974,0.0319983,0.2647852,0.2654936,3.9741918,4.2523706,0.1867827,0.1864754,6.0883124,5.9137953
9.44504,0.3846677,0.3856091,-0.2175625,0.0266397,0.2639117,0.2654439,3.6311995,4.23285,0.1869702,0.1864791,6.1947957,5.9158801
9.45512,0.3847364,0.3855757,-0.1997333,0.017982,0.264944,0.2653836,4.0365492,4.2091676,0.1858812,0.1865002,5.5762662,5.927841
9.4652,0.385249,0.3855182,-0.0667587,0.0030564,0.2665491,0.2653369,4.6668062,4.1908101,0.1860999,0.1865054,5.7005028,5.9307983
9.47528,0.3858888,0.38543,0.0992073,-0.019809,0.2671428,0.2653038,4.8999414,4.1778337,0.1854489,0.1865359,5.3307493,5.9481205
9.48536,0.38553,0.3853417,0.006116,-0.0427215,0.2666408,0.2652686,4.7028114,4.1640002,0.1863754,0.1865412,5.8569882,5.9511457
9.49544,0.3855328,0.3852605,0.0068495,-0.0637761,0.2650368,0.2652389,4.072983,4.1523243,0.1866504,0.1865537,6.0131918,5.9582555
9.50552,0.3853642,0.3852092,-0.0368936,-0.0770905,0.2644928,0.2651941,3.8593754,4.1347471,0.1862799,0.1865797,5.8027335,5.9730397
9.5156,0.3854144,0.3851569,-0.0238605,-0.0906561,0.2642399,0.2651602,3.7600488,4.1214212,0.1868117,0.1866032,6.1047827,5.986373
9.52568,0.385465,0.3850822,-0.0107413,-0.1100244,0.2648909,0.2651137,4.0156937,4.1031866,0.1863375,0.1866502,5.8354499,6.0130755
9.53576,0.3852056,0.3849923,-0.0780337,-0.1333579,0.2654689,0.2650457,4.2426438,4.0764767,0.1871616,0.186663,6.3035328,6.0203323
9.54584,0.385056,0.3848883,-0.1168277,-0.1603372,0.2649637,0.2649704,4.0442909,4.0469085,0.1866637,0.1866828,6.0207461,6.0315712
9.55592,0.3839961,0.3848028,-0.3917615,-0.1825165,0.2647114,0.264892,3.9452077,4.0161163,0.1866745,0.1866842,6.026859,6.0323575
9.566,0.3835858,0.3847338,-0.4982042,-0.2004009,0.2643076,0.2648454,3.7866559,3.9978075,0.186776,0.1866816,6.0845289,6.0309003
9.57608,0.3837404,0.3846962,-0.458083,-0.2101566,0.264573,0.2648043,3.8908694,3.981697,0.1860144,0.1866901,5.6519307,6.0357003
9.58616,0.3843971,0.3846815,-0.2877538,-0.2139644,0.263822,0.2647655,3.5959647,3.9664428,0.1864192,0.1866697,5.8818649,6.0241377
9.59624,0.3850503,0.3846723,-0.1183171,-0.2163716,0.2627871,0.2647111,3.1895669,3.9450999,0.1856431,0.1866663,5.441077,6.0221825
9.60632,0.384824,0.3846715,-0.1770073,-0.2165777,0.2629998,0.2646339,3.2730906,3.9147829,0.1863152,0.1866392,5.8227968,6.0068358
9.6164,0.3854446,0.3846547,-0.0160239,-0.2209177,0.2639763,0.2645602,3.6565571,3.8858483,0.1863521,0.1866269,5.8437336,5.9998088
9.62648,0.3858627,0.3846274,0.0924256,-0.2280188,0.2659336,0.2644848,4.4251435,3.856233,0.1863506,0.1866183,5.8428968,5.9949278
9.63656,0.3857343,0.384585,0.0591228,-0.239002,0.2663489,0.2644384,4.5882206,3.8380217,0.1870149,0.1865956,6.2202064,5.9820335
9.64664,0.3847588,0.3845539,-0.1939182,-0.2470799,0.2658733,0.2644097,4.4014673,3.8267299,0.1862664,0.1865874,5.7950953,5.9773991
9.65672,0.3835548,0.3845423,-0.5062275,-0.2500956,0.2650269,0.2643956,4.069075,3.8211913,0.186838,0.1865506,6.1197512,5.9565148
9.6668,0.3834922,0.3845128,-0.5224738,-0.2577434,0.2641354,0.2643854,3.7190219,3.8171736,0.1863419,0.1865424,5.8379501,5.9518085
9.67688,0.3835717,0.3844644,-0.5018546,-0.2702931,0.2638499,0.2643594,3.6069287,3.806967,0.1866286,0.1865374,6.0008184,5.9489878
9.68696,0.3843819,0.3843988,-0.2916788,-0.2873088,0.2630983,0.2643408,3.3117906,3.7996965,0.1868955,0.1865478,6.1523938,5.9548807
9.69704,0.384884,0.3843519,-0.1614344,-0.2994617,0.2633795,0.2643138,3.4222102,3.78909,0.1866388,0.1865761,6.0065595,5.9709971
9.70712,0.3849042,0.3843205,-0.1562158,-0.3076291,0.2636499,0.2642872,3.5283644,3.7786171,0.1875132,0.1865883,6.5032181,5.977902
9.7172,0.384507,0.384282,-0.2592418,-0.3176134,0.2640524,0.2642292,3.6864134,3.7558492,0.1868763,0.1866247,6.1414537,5.9985628
9.72728,0.3834313,0.384232,-0.5382646,-0.3305825,0.2646362,0.2641283,3.9156653,3.7162281,0.1873339,0.1866305,6.4013753,6.0018709
9.73736,0.383299,0.3841638,-0.5725976,-0.3482589,0.2645354,0.26403,3.8761115,3.6776538,0.1868612,0.1866356,6.1328823,6.0047831
9.74744,0.3836289,0.3841117,-0.4870253,-0.3617748,0.2646808,0.2639519,3.9331872,3.6469715,0.1865588,0.1866206,5.9611766,5.9962376
9.75752,0.3845043,0.384061,-0.2599289,-0.374923,0.2641208,0.2639182,3.7132958,3.6337439,0.1870096,0.1865872,6.2172072,5.9773062
9.7676,0.384464,0.3840014,-0.2703832,-0.3903996,0.2642788,0.2639008,3.7753424,3.6269198,0.1865487,0.1865864,5.9554193,5.976806
9.77768,0.3833036,0.3839327,-0.5714037,-0.4082199,0.2643332,0.2638978,3.7966852,3.6257389,0.1874692,0.1865859,6.478254,5.9765358
9.78776,0.3825365,0.3838582,-0.7703861,-0.427538,0.2637131,0.2638935,3.5531802,3.6240531,0.1869895,0.1866213,6.2057924,5.9966252
9.79784,0.3821049,0.3838032,-0.8823476,-0.4418029,0.2634384,0.2638615,3.4453121,3.611478,0.1872272,0.1866337,6.3407752,6.0036908
9.80792,0.3829363,0.3837546,-0.6666805,-0.454414,0.2629293,0.2638213,3.2454031,3.5956721,0.1871597,0.1866308,6.3024534,6.0020216
9.818,0.3834363,0.3837293,-0.5369699,-0.4609662,0.2634162,0.2637612,3.4366271,3.5720863,0.1866075,0.186621,5.988798,5.9964727
9.82808,0.3835145,0.3837229,-0.5167026,-0.4626388,0.2635212,0.2637099,3.4778496,3.5519224,0.1870135,0.1865909,6.2193818,5.9793678
9.83816,0.3837036,0.3837282,-0.4676484,-0.4612539,0.2635003,0.2636777,3.4696192,3.5393125,0.1859737,0.1865933,5.6288311,5.9807726
9.84824,0.3839193,0.3837426,-0.4116968,-0.4575289,0.2633581,0.2636839,3.4137877,3.5417346,0.1862431,0.1865842,5.7818334,5.9755623
9.85832,0.3849435,0.3837437,-0.1460219,-0.4572308,0.2628145,0.2637228,3.2003484,3.557024,0.1856582,0.1865953,5.4496028,5.981879
9.8684,0.3850814,0.3837452,-0.1102415,-0.4568611,0.2634458,0.2637295,3.4482213,3.5596485,0.1855987,0.1865946,5.4158435,5.9814871
9.87848,0.3844255,0.3837204,-0.2803871,-0.463273,0.2637966,0.2636927,3.5859673,3.5451727,0.1861418,0.1865814,5.7243031,5.9739759
9.88856,0.3834138,0.383666,-0.5428222,-0.4773928,0.2641762,0.2636047,3.7350267,3.5106256,0.1857273,0.1865852,5.4888865,5.9761654
9.89864,0.3835971,0.3835956,-0.4952591,-0.4956455,0.2639449,0.2635132,3.6442251,3.4747049,0.1864907,0.1865647,5.9224787,5.9645165
9.90872,0.3851859,0.3835275,-0.0831462,-0.513323,0.2637763,0.2634372,3.5780036,3.4448752,0.1858737,0.1865623,5.5720003,5.963153
9.9188,0.3853542,0.3834892,-0.0394736,-0.5232453,0.2644812,0.263361,3.854825,3.4149202,0.18643,0.1865344,5.8879993,5.9473025
9.92888,0.3844674,0.3834597,-0.2695146,-0.5309043,0.2644715,0.2633036,3.8510079,3.3923858,0.1868475,0.1865112,6.125108,5.9341085
9.93896,0.3831168,0.383446,-0.6198618,-0.5344618,0.2644225,0.2632621,3.8317481,3.3761187,0.1871507,0.186499,6.2973288,5.9271724
9.94904,0.3827812,0.3834318,-0.7068987,-0.5381546,0.2634077,0.2632541,3.4332613,3.3729606,0.1882298,0.186476,6.9102471,5.9141025
9.95912,0.3830619,0.3834027,-0.6340976,-0.5456846,0.2625515,0.2632452,3.0970811,3.3694669,0.1875902,0.1864766,6.5469488,5.914442
9.9692,0.3827734,0.3833644,-0.7089339,-0.5556302,0.261987,0.2632257,2.8753855,3.3617991,0.1877363,0.1864485,6.6299642,5.898488
9.97928,0.3826992,0.3833197,-0.7281835,-0.5672284,0.2614031,0.2632028,2.6461276,3.3528304,0.1863969,0.1864335,5.8692187,5.88997
9.98936,0.3824135,0.3832966,-0.8022867,-0.5732189,0.2621328,0.2631578,2.9326538,3.3351633,0.1857104,0.1864092,5.4792676,5.8761978
9.99944,0.3828726,0.3832734,-0.683196,-0.579247,0.2626558,0.263108,3.1380124,3.3155805,0.1856081,0.1863845,5.4211683,5.862166
10.00952,0.3829477,0.3832374,-0.6637109,-0.5885817,0.2633188,0.2630401,3.398378,3.2889126,0.1849505,0.1863777,5.0476931,5.8582604
10.0196,0.3823213,0.3831766,-0.8261965,-0.6043335,0.2636065,0.2629801,3.5113472,3.2653611,0.186235,0.1863481,5.7772196,5.84145
10.02968,0.3819108,0.3831098,-0.9326953,-0.6216619,0.2640865,0.2629274,3.6998212,3.2446771,0.1867874,0.186345,6.0910064,5.8397002
10.03976,0.3816669,0.3830818,-0.9959651,-0.6289298,0.264672,0.2628711,3.929718,3.2225605,0.1881414,0.1863248,6.860005,5.8282372
10.04984,0.382401,0.3830724,-0.8055434,-0.631373,0.2638356,0.2628254,3.6013108,3.2046074,0.1877961,0.1863099,6.6638801,5.8197672
10.05992,0.3825766,0.3830696,-0.7599961,-0.6321066,0.2629109,0.262774,3.2381928,3.1844238,0.1865138,0.1862912,5.9356164,5.8091826
10.07,0.3827079,0.3830511,-0.7259243,-0.6369004,0.2616481,0.2627411,2.7423332,3.1715098,0.1861762,0.1862585,5.7438677,5.7905956
10.08008,0.3832569,0.3830346,-0.5835069,-0.6411735,0.2616888,0.2627074,2.7582973,3.1583022,0.1852401,0.1862562,5.212178,5.7892589
10.09016,0.3840127,0.3830375,-0.3874527,-0.6404268,0.2629353,0.2626722,3.2477635,3.1444473,0.1861405,0.1862445,5.7235746,5.7826508
10.10024,0.3851294,0.3830277,-0.0977809,-0.6429604,0.2641366,0.2626396,3.7194914,3.1316708,0.1859514,0.1862637,5.6161392,5.7935239
10.11032,0.3851089,0.3829943,-0.1031123,-0.6516272,0.2647728,0.2625973,3.9693279,3.1150516,0.1862103,0.1862734,5.7632301,5.7990745
10.1204,0.3848967,0.3829174,-0.1581518,-0.6715817,0.2633406,0.2625655,3.4069401,3.1025711,0.18628,0.1862829,5.8028101,5.8044669
10.13048,0.384184,0.3828372,-0.3430321,-0.6923778,0.2620962,0.262514,2.9182879,3.0823275,0.1856776,0.1863033,5.4606629,5.8160247
10.14056,0.3830866,0.3827959,-0.6276851,-0.7031011,0.2614467,0.2624552,2.6632446,3.059245,0.1865472,0.186292,5.9545604,5.8096119
10.15064,0.3821457,0.3827959,-0.8717634,-0.703101,0.2616836,0.2623921,2.7562613,3.0344619,0.1859689,0.1862906,5.6261099,5.8087999
10.16072,0.3812833,0.3828009,-1.0954688,-0.7017995,0.2619991,0.2623272,2.8801518,3.0089822,0.186144,0.1862621,5.7255603,5.7926061
10.1708,0.381604,0.3827501,-1.0122642,-0.7149833,0.2611363,0.2622766,2.5413702,2.9891407,0.1854148,0.186253,5.3113753,5.7874633
10.18088,0.3819864,0.3826716,-0.9130863,-0.7353314,0.2612087,0.2622173,2.569768,2.9658353,0.1851572,0.1862526,5.165055,5.7872288
10.19096,0.3828723,0.38259,-0.6832866,-0.7565103,0.2617372,0.2621642,2.7773079,2.9450005,0.1860058,0.1862408,5.6470798,5.7805398
10.20104,0.3836559,0.3825205,-0.4800124,-0.7745265,0.2626882,0.2620997,3.1507272,2.9196687,0.1857219,0.1862414,5.4858267,5.780895
10.21112,0.3834036,0.3824638,-0.5454621,-0.7892355,0.2629258,0.2620452,3.2440311,2.8982728,0.1866692,0.1862114,6.0238749,5.7638196
10.2212,0.3829488,0.3824094,-0.6634407,-0.8033515,0.262654,0.2620181,3.13731,2.88762,0.1860806,0.1862007,5.6895617,5.7577595
10.23128,0.3822267,0.3823772,-0.8507535,-0.8117123,0.2628875,0.2619973,3.2290085,2.8794489,0.1861114,0.1861762,5.7070384,5.7438351
10.24136,0.3822536,0.3823448,-0.843776,-0.8201037,0.2623416,0.2619807,3.0146402,2.8729152,0.1860972,0.1861563,5.6989916,5.7325239
10.25144,0.3821138,0.3823084,-0.8800343,-0.8295659,0.2619921,0.2619244,2.8773931,2.8508253,0.1856012,0.1861511,5.4172614,5.7296075
10.26152,0.3817936,0.382259,-0.9630918,-0.8423604,0.2612172,0.2618469,2.5731237,2.8203764,0.1862082,0.186139,5.7619913,5.7227347
10.2716,0.3814074,0.3822114,-1.0632704,-0.8547137,0.261062,0.2617666,2.5121686,2.788876,0.1855002,0.1861676,5.3598766,5.7389376
10.28168,0.3810571,0.3821953,-1.1541323,-0.8588915,0.2615924,0.2616974,2.7204569,2.7616962,0.1863916,0.1861716,5.866179,5.7412334
10.29176,0.3818747,0.382185,-0.9420652,-0.8615687,0.2614607,0.2616411,2.6687376,2.7395597,0.1864399,0.1861608,5.8936403,5.7350962
10.30184,0.3820561,0.3821601,-0.8949899,-0.8680362,0.2613813,0.2615637,2.6375731,2.7091663,0.186229,0.1861123,5.7738252,5.7075641
10.31192,0.3819606,0.3820921,-0.9197646,-0.8856642,0.2608169,0.2614932,2.4159511,2.6814852,0.1862768,0.1860485,5.8009602,5.6712853
10.322,0.3819938,0.3820151,-0.9111639,-0.9056261,0.261252,0.2614328,2.5867869,2.6577845,0.1854907,0.1860274,5.3545148,5.6593137
10.33208,0.3825962,0.3819613,-0.7548968,-0.9196044,0.2617009,0.2613947,2.7630411,2.6428134,0.1864875,0.1860131,5.9206263,5.6512123
10.34216,0.3836613,0.3819114,-0.4786228,-0.9325443,0.2617217,0.2613541,2.7712459,2.6268841,0.1864201,0.1860362,5.8823678,5.6643002
10.35224,0.3832055,0.3818537,-0.5968575,-0.9475158,0.2618409,0.2612723,2.8180219,2.5947486,0.18695,0.1860364,6.1833591,5.6644288
10.36232,0.3822153,0.3817584,-0.8537071,-0.9722359,0.2611996,0.2611705,2.5662059,2.5547943,0.1867415,0.1860262,6.0649152,5.6586423
10.3724,0.3810202,0.3816516,-1.1637017,-0.9999345,0.2611936,0.2610662,2.5638413,2.5138142,0.1861424,0.1860169,5.7246164,5.6533625
10.38248,0.3809927,0.381555,-1.1708424,-1.0249863,0.2608165,0.2610167,2.4157976,2.4944107,0.1866365,0.1859955,6.0052889,5.6412264
10.39256,0.3823172,0.3814785,-0.8272721,-1.0448257,0.2607986,0.2610046,2.408764,2.4896454,0.185566,0.1860014,5.3972533,5.644568
10.40264,0.3834138,0.3814246,-0.5428196,-1.0588028,0.2609574,0.2609876,2.471088,2.4829749,0.1856544,0.18598,5.4474744,5.6324186
10.41272,0.383853,0.3813737,-0.428881,-1.0720215,0.2606356,0.2609506,2.344758,2.4684204,0.1850366,0.1859719,5.0965952,5.6277786
10.4228,0.3825938,0.3813431,-0.7555221,-1.0799622,0.2611993,0.2608856,2.56609,2.4429297,0.1854119,0.1859576,5.3097143,5.619699
10.43288,0.3813536,0.381316,-1.0772264,-1.0869901,0.2614544,0.2608372,2.6662482,2.4239101,0.186409,0.1859412,5.8760388,5.6103462
10.44296,0.3803035,0.3812819,-1.3496362,-1.095819,0.2617655,0.2607843,2.7884333,2.4031414,0.1862469,0.1859412,5.78397,5.6103774
10.45304,0.3795746,0.3812201,-1.5386883,-1.1118531,0.2611324,0.2607201,2.5398243,2.3779385,0.1871826,0.1859114,6.3154423,5.5934179
10.46312,0.3798893,0.3811219,-1.4570601,-1.1373313,0.2606288,0.2606476,2.3420703,2.3494453,0.1866966,0.1858965,6.0394027,5.5849618
10.4732,0.3802866,0.3810315,-1.354011,-1.1607793,0.261168,0.2605751,2.5537881,2.3209736,0.187046,0.1858556,6.237883,5.5617363
10.48328,0.3811296,0.3809572,-1.1353378,-1.1800454,0.2609257,0.2605232,2.4586588,2.3005972,0.186486,0.185822,5.9198195,5.5426677
10.49336,0.3810494,0.3809086,-1.1561433,-1.1926612,0.2605545,0.260461,2.312912,2.2762007,0.1853813,0.185799,5.2923496,5.5296139
10.50344,0.3805532,0.3808676,-1.2848611,-1.203307,0.2592638,0.2604028,1.8060682,2.2533242,0.1854485,0.1857684,5.3305294,5.5122459
10.51352,0.3803571,0.3808345,-1.3357143,-1.2118841,0.2587011,0.2603462,1.5851206,2.2310994,0.184991,0.1857684,5.0706584,5.512223
10.5236,0.380519,0.380824,-1.2937293,-1.2146056,0.2592276,0.260309,1.791854,2.2165096,0.1864054,0.1857497,5.8740411,5.5016201
10.53368,0.3815,0.3808206,-1.0392617,-1.2154809,0.2600764,0.2602973,2.1251791,2.2118872,0.1864411,0.1857496,5.8943058,5.5015176
10.54376,0.3813844,0.3808184,-1.0692334,-1.2160584,0.2612114,0.2602765,2.5708591,2.2037303,0.1862364,0.185729,5.7780097,5.4898409
10.55384,0.3803953,0.3807847,-1.3258065,-1.2248091,0.2607245,0.2602572,2.3796558,2.1961457,0.1856692,0.1856966,5.4558658,5.4714281
10.56392,0.3789352,0.380741,-1.7045725,-1.2361399,0.2602404,0.2602269,2.1895731,2.1842425,0.1845385,0.1856847,4.8136598,5.4646722
10.574,0.3786519,0.3807085,-1.7780521,-1.2445785,0.2598327,0.2602023,2.029458,2.1746153,0.1854389,0.1856588,5.3250671,5.4499686
10.58408,0.3799596,0.3806746,-1.4388209,-1.2533561,0.2597037,0.2601667,1.9788054,2.1606364,0.1854488,0.1856518,5.3306976,5.4459907
10.59416,0.3807128,0.3806258,-1.2434405,-1.2660166,0.2596199,0.260109,1.9459027,2.1379499,0.1864153,0.1856106,5.8796615,5.4226083
10.60424,0.3810692,0.3805391,-1.1509986,-1.2885073,0.2587616,0.2600581,1.6088554,2.1179842,0.1861521,0.1855727,5.7301294,5.4010708
10.61432,0.3802693,0.3804551,-1.3585082,-1.3102897,0.2589474,0.2600078,1.6818224,2.0982245,0.1854318,0.1855444,5.3210282,5.3849963
10.6244,0.3796631,0.3803921,-1.5157392,-1.326629,0.2594504,0.2599781,1.8793415,2.0865631,0.1857363,0.1855169,5.4939626,5.3693824
10.63448,0.3799713,0.3803558,-1.4357914,-1.3360463,0.2608205,0.2599469,2.4173603,2.0743042,0.1851903,0.1855158,5.183869,5.3687742
10.64456,0.3802834,0.3803321,-1.3548418,-1.3422105,0.2614773,0.2599186,2.6752595,2.0632105,0.1859777,0.1854878,5.6310832,5.3528691
10.65464,0.3803386,0.380284,-1.3405174,-1.3546751,0.2605803,0.2598983,2.3230489,2.0552099,0.1854563,0.185481,5.334942,5.3490019
10.66472,0.3795468,0.3802263,-1.5459175,-1.3696506,0.2597933,0.2598697,2.01398,2.0439998,0.1855523,0.1854698,5.3894687,5.3426073
10.6748,0.3797221,0.3801624,-1.5004454,-1.3862271,0.2586884,0.2598505,1.5801299,2.0364479,0.1854185,0.185465,5.3134995,5.3399036
10.68488,0.3802223,0.3801093,-1.3706848,-1.3999934,0.2586661,0.259806,1.5713677,2.0189654,0.184575,0.1854653,4.834386,5.3400532
10.69496,0.3802505,0.3800562,-1.363365,-1.4137762,0.2585112,0.2597439,1.5105636,1.9946021,0.18516,0.1854299,5.166642,5.3199842
10.70504,0.3797198,0.3800009,-1.5010244,-1.4281258,0.2584639,0.2596744,1.4919608,1.9673027,0.184483,0.1854092,4.7821489,5.308222
10.71512,0.3786467,0.3799665,-1.7794017,-1.4370543,0.2589875,0.2596152,1.6975735,1.9440746,0.1849626,0.1853604,5.054564,5.2804632
10.7252,0.3787935,0.3799301,-1.7413062,-1.4464808,0.2592279,0.2595737,1.7919776,1.9277656,0.1845838,0.1853179,4.8393752,5.2563718
10.73528,0.3791609,0.37989,-1.6460149,-1.4568767,0.2600075,0.2595122,2.0981105,1.9036126,0.1843684,0.1852731,4.7170599,5.2308835
10.74536,0.3797463,0.379833,-1.4941599,-1.4716642,0.2597189,0.2594559,1.9847876,1.8814998,0.1849393,0.1852299,5.0412956,5.2063657
10.75544,0.3801605,0.3797751,-1.3867098,-1.4866827,0.2593704,0.2594063,1.8479389,1.862048,0.1845377,0.1852277,4.8132227,5.2051354
10.76552,0.3804275,0.3797301,-1.3174662,-1.4983563,0.2591055,0.2593799,1.7439295,1.8516554,0.1855992,0.1852146,5.4160975,5.1976649
10.7756,0.3812585,0.3796855,-1.1018863,-1.5099285,0.2593223,0.2593581,1.8290437,1.8430951,0.1852561,0.1852174,5.2212414,5.1992626
10.78568,0.3812353,0.3796438,-1.1079113,-1.5207604,0.2604616,0.2592984,2.2764275,1.819648,0.185491,0.1851856,5.3546469,5.181208
10.79576,0.3809436,0.3795749,-1.1835868,-1.5386307,0.260533,0.2592212,2.3044542,1.7893368,0.1853431,0.1851446,5.2706684,5.1579369
10.80584,0.3801542,0.3795058,-1.3883501,-1.5565485,0.2604756,0.2591369,2.2819236,1.7562526,0.1847866,0.185124,4.9545911,5.1462196
10.81592,0.3798284,0.3794674,-1.4728591,-1.5665052,0.2598353,0.2590892,2.0305056,1.7375266,0.1856224,0.1851088,5.4292717,5.1375936
10.826,0.3803015,0.3794586,-1.3501371,-1.5687987,0.2595666,0.2590581,1.9249649,1.7252917,0.1849565,0.1851331,5.0510788,5.1513943
10.83608,0.3802681,0.3794498,-1.3588184,-1.5710613,0.2594364,0.2590166,1.873867,1.7089891,0.1851336,0.1851269,5.1516415,5.1478802
10.84616,0.380107,0.3793955,-1.4005847,-1.5851528,0.2587544,0.2589751,1.6060282,1.6926964,0.1843879,0.1851112,4.7281229,5.1389406
10.85624,0.3792394,0.379326,-1.6256471,-1.6031781,0.2591286,0.2589339,1.7529925,1.6765395,0.1844862,0.1850674,4.7839535,5.1140475
10.86632,0.3789229,0.3792615,-1.7077576,-1.6199161,0.2592745,0.2589238,1.810277,1.6725721,0.1855067,0.1850114,5.3635584,5.0822722
10.8764,0.3790028,0.3792227,-1.6870125,-1.6299856,0.259685,0.2589114,1.9714746,1.6676889,0.1853395,0.1849871,5.2686092,5.0684326
10.88648,0.3791687,0.3792024,-1.6439852,-1.6352534,0.2596014,0.2588864,1.9386402,1.6578861,0.1860877,0.1849493,5.6935968,5.0469854
10.89656,0.3797808,0.379168,-1.4852154,-1.6441701,0.2593757,0.25884,1.8500163,1.639657,0.1852084,0.1849309,5.1941286,5.0365433
10.90664,0.3798665,0.3791314,-1.4629695,-1.6536635,0.2597595,0.2587733,2.000734,1.6134797,0.1852187,0.1848866,5.2000279,5.0113943
10.91672,0.3804695,0.3790957,-1.3065701,-1.6629215,0.2595014,0.2587243,1.899376,1.5942123,0.1850802,0.1848454,5.1213514,4.9879535
10.9268,0.380594,0.3790817,-1.2742797,-1.6665461,0.2596548,0.2586738,1.9596102,1.5744002,0.1847939,0.1848177,4.958703,4.9722165
10.93688,0.3798872,0.3790727,-1.4576036,-1.6688927,0.2589287,0.2586312,1.674483,1.5576641,0.1854253,0.1847859,5.3173462,4.9541546
10.94696,0.3786438,0.3790571,-1.7801504,-1.67294,0.2582901,0.2585779,1.4237203,1.5367454,0.1846069,0.1847859,4.8525195,4.9542082
10.95704,0.3774822,0.3790453,-2.0814652,-1.6759979,0.2582199,0.2585271,1.3961606,1.5167961,0.1851907,0.1847616,5.1840991,4.9403999
10.96712,0.3778192,0.3790273,-1.9940444,-1.6806659,0.2581156,0.2585033,1.3551935,1.5074335,0.18469,0.1847558,4.8997408,4.9370715
10.9772,0.378036,0.3790201,-1.9378094,-1.6825386,0.2585106,0.2584809,1.5103084,1.4986563,0.1845334,0.1847512,4.810743,4.9344846
10.98728,0.3782427,0.3790091,-1.8842029,-1.6853896,0.258031,0.2584621,1.3219867,1.491265,0.1847574,0.1847524,4.9379792,4.9351761
10.99736,0.3782222,0.3790002,-1.8895007,-1.6876936,0.2580537,0.2584174,1.3309045,1.4737243,0.1842845,0.1847785,4.6694123,4.9499834
11.00744,0.3780966,0.3789895,-1.9220876,-1.6904656,0.2580282,0.2583685,1.3208731,1.4545054,0.1852708,0.184783,5.2296052,4.9525363
11.01752,0.378258,0.3789575,-1.8802126,-1.6987797,0.257914,0.2583214,1.2760451,1.4360286,0.1847777,0.1847988,4.9495316,4.9614835
11.0276,0.3780819,0.3789087,-1.9258984,-1.711441,0.2575893,0.2582668,1.1485456,1.4145684,0.1851344,0.1847735,5.1521425,4.9471493
11.03768,0.3783894,0.3788328,-1.846152,-1.7311113,0.2561823,0.2582155,0.5960522,1.3944266,0.1847843,0.1847399,4.953253,4.9280499
11.04776,0.3779865,0.3787669,-1.9506473,-1.7482199,0.2561397,0.2581427,0.5793065,1.365855,0.1843516,0.1847044,4.7074842,4.9078852
11.05784,0.3778616,0.3787235,-1.9830436,-1.7594802,0.2569145,0.2580771,0.8835638,1.3401082,0.1851842,0.1846537,5.1804273,4.8791185
11.06792,0.3784377,0.3786958,-1.8335985,-1.7666677,0.2582924,0.2580109,1.4246311,1.3140789,0.1848946,0.1846214,5.0159376,4.8607627
11.078,0.3784842,0.3786643,-1.8215422,-1.7748423,0.2586514,0.2579458,1.5655924,1.2885455,0.1857777,0.18456,5.5174956,4.8258644
11.08808,0.378207,0.378603,-1.8934425,-1.7907226,0.2577153,0.2578907,1.1980255,1.266884,0.1851234,0.1845259,5.1458504,4.806495
11.09816,0.3771891,0.3785462,-2.1574851,-1.8054534,0.2575876,0.2578417,1.1478801,1.2476552,0.1846461,0.1845005,4.8747778,4.792089
11.10824,0.3771689,0.3785062,-2.1627338,-1.8158343,0.2575214,0.2578283,1.1218982,1.2423928,0.1841801,0.1844801,4.6101119,4.7804811
11.11832,0.3777784,0.3784948,-2.0046382,-1.8188064,0.2582463,0.2578058,1.4065207,1.2335395,0.1832989,0.1844524,4.1095894,4.764767
11.1284,0.3782895,0.3784858,-1.8720526,-1.8211464,0.2583132,0.2577577,1.4327794,1.2146771,0.1841891,0.1843736,4.6152078,4.719987
11.13848,0.3786274,0.3784489,-1.7843953,-1.8307102,0.2581772,0.257684,1.3793945,1.1857136,0.1838105,0.1843147,4.4001548,4.686549
11.14856,0.3782182,0.3784001,-1.8905439,-1.8433597,0.258453,0.25761,1.4876784,1.1566727,0.1842527,0.1842556,4.6513231,4.6529702
11.15864,0.3784169,0.3783425,-1.8390052,-1.8582994,0.2580774,0.2575592,1.3402157,1.1367172,0.1837195,0.1842326,4.3484836,4.639896
11.16872,0.3785184,0.3782953,-1.812673,-1.8705558,0.2580779,0.2574842,1.3404147,1.1072901,0.1833515,0.1842258,4.1394632,4.6360454
11.1788,0.3788342,0.3782361,-1.7307718,-1.8859093,0.2572201,0.2573885,1.0035603,1.0696815,0.1841392,0.1842037,4.5868793,4.6234946
11.18888,0.3792607,0.3781747,-1.6201219,-1.9018425,0.2565147,0.2572759,0.7265877,1.0254692,0.1837967,0.1841881,4.3923452,4.6146604
11.19896,0.3794266,0.3781502,-1.5770972,-1.9081904,0.2559492,0.2572008,0.5045171,0.9959848,0.1845798,0.1841383,4.837116,4.5863811
11.20904,0.3796493,0.37816,-1.5193216,-1.905645,0.2559202,0.2571886,0.4931477,0.9911841,0.1839201,0.1841075,4.4624211,4.5688717
11.21912,0.3788021,0.3781869,-1.7390906,-1.8986591,0.2572479,0.25719,1.0144705,0.9917314,0.1841841,0.1840639,4.6123984,4.5441034
11.2292,0.3782785,0.3781783,-1.8749071,-1.9009025,0.2578475,0.2571851,1.2499362,0.9898285,0.1847304,0.1840264,4.9226353,4.5227801
11.23928,0.378233,0.3781401,-1.8867074,-1.9108173,0.2582679,0.257151,1.4150201,0.9764282,0.1846459,0.1840075,4.8746396,4.5120551
11.24936,0.3787079,0.3780931,-1.7635229,-1.9230005,0.2577293,0.2571249,1.2035324,0.966181,0.185698,0.1839647,5.4722296,4.4877598
11.25944,0.3792013,0.3780535,-1.635532,-1.9332822,0.2572228,0.2570985,1.0046246,0.9558074,0.1851685,0.1839308,5.1714971,4.468524
11.26952,0.3785259,0.3780348,-1.8107274,-1.9381228,0.2569707,0.2570516,0.905625,0.9374117,0.1853411,0.1838615,5.2695307,4.4291392
11.2796,0.3779382,0.3780123,-1.9631903,-1.9439495,0.2563183,0.2570034,0.6494552,0.9184704,0.1843121,0.1838076,4.6850504,4.3985324
11.28968,0.3773912,0.3779924,-2.1050715,-1.9491086,0.2567063,0.2569657,0.8018156,0.9036605,0.1835411,0.1837656,4.2471737,4.3746719
11.29976,0.3778716,0.3779651,-1.9804501,-1.956207,0.2567508,0.256979,0.819275,0.9089028,0.1836803,0.1837256,4.3262446,4.351961
11.30984,0.3787297,0.3779423,-1.757864,-1.9621269,0.257189,0.2569997,0.9913647,0.9170383,0.1827601,0.1837038,3.803568,4.3395469
11.31992,0.3787411,0.3779219,-1.7549129,-1.9673997,0.257095,0.2569969,0.954432,0.9159132,0.1831384,0.1836488,4.0184466,4.3083576
11.33,0.3782212,0.3778856,-1.8897601,-1.9768295,0.2565191,0.2569662,0.7282993,0.9038831,0.1824888,0.1836183,3.6494578,4.2909967
11.34008,0.3771793,0.377866,-2.160037,-1.9819077,0.2567532,0.2569258,0.8202302,0.887985,0.1832173,0.1835818,4.0632409,4.2702589
11.35016,0.3773719,0.3778633,-2.1100888,-1.9826175,0.256939,0.2569103,0.8931962,0.8819034,0.18384,0.1835479,4.4169346,4.2510048
11.36024,0.3780661,0.3778751,-1.9300078,-1.9795469,0.2580709,0.2568757,1.3376482,0.8683428,0.1833456,0.1835186,4.136121,4.234388
11.37032,0.3786551,0.3778728,-1.7772274,-1.9801397,0.2579788,0.2568201,1.301472,0.8465056,0.1830752,0.183477,3.9825306,4.2107399
11.3804,0.3784628,0.3778501,-1.8270961,-1.9860269,0.2568247,0.2567326,0.8482988,0.8121416,0.1814858,0.183467,3.0797793,4.2050609
11.39048,0.3771225,0.3778313,-2.1747631,-1.990911,0.2559233,0.2566324,0.4943341,0.7728021,0.182337,0.1834281,3.5632715,4.182988
11.40056,0.3766817,0.3778081,-2.2891121,-1.9969337,0.2558296,0.2565537,0.4575526,0.741874,0.1830726,0.1833884,3.9810778,4.1604333
11.41064,0.3768435,0.3777921,-2.2471395,-2.0010866,0.2567839,0.2564877,0.8322886,0.7159663,0.1840344,0.1833352,4.527346,4.1302435
11.42072,0.3774568,0.3777657,-2.0880483,-2.0079172,0.2559376,0.2564588,0.4999485,0.7046125,0.184873,0.1832854,5.0036467,4.101949
11.4308,0.3774509,0.3777375,-2.0895968,-2.0152503,0.2546169,0.2564403,-0.0186586,0.6973574,0.1839533,0.1832708,4.481261,4.0936337
11.44088,0.3774614,0.3777141,-2.0868732,-2.0213106,0.2539126,0.2564323,-0.2952195,0.6942379,0.1840006,0.1832428,4.5081582,4.0777644
11.45096,0.3786392,0.3776839,-1.781346,-2.0291426,0.2550993,0.256427,0.1707786,0.6921487,0.182886,0.1832406,3.8751009,4.0765085
11.46104,0.3791442,0.3776566,-1.6503332,-2.0362185,0.2576666,0.2564158,1.1788862,0.68775,0.1830347,0.1832155,3.9595391,4.0622047
11.47112,0.3788557,0.3776159,-1.7251867,-2.0467805,0.258291,0.2564106,1.4240719,0.6856824,0.1829667,0.1831804,3.9209165,4.042304
11.4812,0.3773782,0.3775845,-2.1084558,-2.0549194,0.2578684,0.2563714,1.2581449,0.6703149,0.1827754,0.1831309,3.812254,4.0141971
11.49128,0.3760867,0.3775619,-2.4434685,-2.0608028,0.2567702,0.2563144,0.8268927,0.647929,0.1835703,0.1830523,4.2637685,3.9695428
11.50136,0.3758474,0.3775394,-2.5055442,-2.0666383,0.2567001,0.2562326,0.7993822,0.6158164,0.1825758,0.1829957,3.6989166,3.9373703
11.51144,0.3762008,0.3775228,-2.4138654,-2.070945,0.2567064,0.2561373,0.8018489,0.5783945,0.1825573,0.1829188,3.6883883,3.8937389
11.52152,0.3771449,0.3775032,-2.1689588,-2.0760274,0.255639,0.2560501,0.3826914,0.5441448,0.1817344,0.1828676,3.2209817,3.864617
11.5316,0.3771125,0.3774957,-2.1773737,-2.077955,0.2554539,0.2559711,0.310039,0.5131316,0.1820295,0.1828217,3.3885829,3.8385689
11.54168,0.3770676,0.3774776,-2.1890118,-2.0826582,0.2556658,0.2559322,0.3932433,0.4978299,0.1829919,0.1827842,3.9352553,3.8172712
11.55176,0.3769937,0.3774512,-2.208171,-2.0895028,0.2568632,0.2558981,0.8634097,0.4844577,0.182745,0.1827715,3.7949988,3.810057
11.56184,0.3768226,0.3774208,-2.2525636,-2.097399,0.2571963,0.2558648,0.9942159,0.4713875,0.1832369,0.1827453,4.074367,3.7951893
11.57192,0.3768249,0.377386,-2.2519589,-2.106421,0.2567684,0.2558194,0.8261828,0.4535447,0.1823837,0.1827495,3.5897697,3.7975689
11.582,0.3765838,0.37737,-2.3145172,-2.1105618,0.2567299,0.2557597,0.8110969,0.4301042,0.1833358,0.1827294,4.1305341,3.7861436
11.59208,0.3774858,0.3773629,-2.080528,-2.1124247,0.2565865,0.2557191,0.7547876,0.4141834,0.1839156,0.1827029,4.4598697,3.7711136
11.60216,0.3780675,0.3773686,-1.9296435,-2.1109223,0.2569255,0.2556833,0.8878675,0.400126,0.1833945,0.1826652,4.1638866,3.7496894
11.61224,0.3777929,0.3773583,-2.0008845,-2.1136089,0.2558264,0.2556626,0.4562864,0.3919644,0.183154,0.1826082,4.0273237,3.7172705
11.62232,0.3770524,0.3773264,-2.192966,-2.1218731,0.2546853,0.2556219,0.0082029,0.3759787,0.1820567,0.1825845,3.4040562,3.7038094
11.6324,0.3766209,0.3772986,-2.3048887,-2.1291053,0.2537831,0.2555701,-0.3460438,0.3556602,0.182789,0.1825614,3.8199647,3.6906967
11.64248,0.3773293,0.377285,-2.1211388,-2.1326178,0.2532038,0.2555304,-0.5735362,0.3400659,0.1822071,0.1825747,3.4894899,3.6982645
11.65256,0.3774433,0.3773011,-2.091556,-2.1284417,0.2541603,0.2554812,-0.1979359,0.3207359,0.1817852,0.1825682,3.2498642,3.6945536
11.66264,0.3774017,0.3773097,-2.1023415,-2.1262058,0.2550881,0.2554283,0.1663825,0.299991,0.1815419,0.1825317,3.1116422,3.67385
11.67272,0.377074,0.3773117,-2.1873651,-2.1256884,0.2566028,0.255359,0.7611755,0.2727805,0.1811789,0.1824772,2.9054617,3.6428905
11.6828,0.3770767,0.3773188,-2.1866579,-2.1238564,0.2571356,0.2553221,0.9704019,0.2582618,0.1826048,0.1823812,3.715384,3.5883447
11.69288,0.3776427,0.3773321,-2.0398462,-2.1203959,0.2568149,0.2553197,0.8444674,0.2573333,0.1827143,0.182311,3.7775463,3.5484762
11.70296,0.3777209,0.3773418,-2.019555,-2.1178772,0.2562434,0.2553127,0.6200374,0.2545977,0.1836839,0.182236,4.3282931,3.5059114
11.71304,0.3780354,0.377304,-1.9379718,-2.1277015,0.2553779,0.2552723,0.2801825,0.2387106,0.1832954,0.1821864,4.107624,3.4777404
11.72312,0.3775727,0.3772442,-2.0579821,-2.1432067,0.2556517,0.2551678,0.3877013,0.1976864,0.1821332,0.1821477,3.4474849,3.455756
11.7332,0.3772019,0.3771909,-2.1541759,-2.1570338,0.2552519,0.2550595,0.2307259,0.1551462,0.1816604,0.182106,3.1789464,3.4320403
11.74328,0.3771218,0.3771743,-2.1749562,-2.1613322,0.2549401,0.2549665,0.1082549,0.1186364,0.1807207,0.1820808,2.6452665,3.4177721
11.75336,0.3770857,0.3771972,-2.1843175,-2.1553948,0.2540972,0.2548958,-0.2227222,0.0908896,0.181757,0.1820185,3.2338431,3.3823547
11.76344,0.3778611,0.3772203,-1.9831688,-2.1494031,0.252869,0.2548336,-0.7049826,0.0664486,0.1817802,0.181976,3.2470292,3.3582043
11.77352,0.3782021,0.3772328,-1.8947314,-2.1461568,0.2527745,0.254768,-0.7421114,0.0406729,0.1825536,0.1819279,3.6862758,3.3309073
11.7836,0.3781469,0.377215,-1.9090363,-2.1507867,0.2529427,0.2547357,-0.6760466,0.0280152,0.1830022,0.1818819,3.9410816,3.3048029
11.79368,0.3770135,0.3771905,-2.2030529,-2.1571393,0.2543309,0.2547038,-0.1309335,0.0154955,0.1823997,0.1818387,3.5988671,3.2802514
11.80376,0.3760455,0.3771625,-2.4541475,-2.1643953,0.2549696,0.2546567,0.1198364,-0.0030313,0.1828933,0.1817663,3.8792474,3.239128
11.81384,0.3763192,0.3771284,-2.3831544,-2.1732435,0.2550532,0.2545722,0.1526914,-0.0361899,0.1823453,0.1817181,3.5679928,3.2117377
11.82392,0.3769559,0.3771098,-2.2179852,-2.1780661,0.2548716,0.2544751,0.0813842,-0.0743152,0.1829738,0.1816546,3.9249273,3.1756586
11.834,0.377927,0.3770966,-1.9660938,-2.1814815,0.2540505,0.2544059,-0.2410359,-0.101492,0.1821125,0.181602,3.4357581,3.1457786
11.84408,0.377855,0.3770899,-1.9847697,-2.1832354,0.2544513,0.2543385,-0.0836605,-0.12798,0.1811392,0.1815255,2.8829283,3.102343
11.85416,0.3774747,0.377059,-2.083415,-2.1912463,0.2549274,0.2542766,0.1033025,-0.1522705,0.1812935,0.1814231,2.9706035,3.0441608
11.86424,0.3768436,0.3770155,-2.2471066,-2.2025233,0.255879,0.2542036,0.4769554,-0.1809224,0.180929,0.1813578,2.7635695,3.0071123
11.87432,0.3764413,0.3769865,-2.3514802,-2.2100573,0.2559947,0.2541466,0.5223794,-0.2033179,0.1821369,0.1813049,3.4496081,2.9770543
11.8844,0.3772332,0.3769685,-2.1460674,-2.2147275,0.2553398,0.2541117,0.265226,-0.2170352,0.1818978,0.1812906,3.3137809,2.9689533
11.89448,0.3777722,0.3769648,-2.0062343,-2.2156779,0.2547993,0.2540888,0.0529885,-0.2259956,0.1821653,0.1812473,3.4657385,2.9443654
11.90456,0.3779436,0.3769521,-1.9617854,-2.218982,0.2534127,0.2540942,-0.4914924,-0.2238739,0.1820038,0.1811905,3.3740142,2.9121043
11.91464,0.3771213,0.3769483,-2.1750785,-2.2199615,0.2531353,0.2540851,-0.6004393,-0.227455,0.1812136,0.1811475,2.9251943,2.887626
11.92472,0.3769452,0.3769462,-2.2207518,-2.2204996,0.2532498,0.2540576,-0.5554462,-0.2382742,0.1812545,0.1811041,2.9484127,2.8630224
11.9348,0.377817,0.3769312,-1.9946165,-2.224392,0.2540519,0.253991,-0.2405061,-0.2644239,0.1799752,0.1810878,2.2218089,2.8537711
11.94488,0.3781312,0.3769081,-1.9131145,-2.2303932,0.2544963,0.2539026,-0.0660102,-0.2991431,0.1803734,0.1810301,2.4479693,2.8209832
11.95496,0.3779566,0.3768708,-1.9584179,-2.2400567,0.2535573,0.2538321,-0.4347369,-0.3268086,0.1801786,0.1809674,2.3373529,2.7853354
11.96504,0.3767076,0.3768494,-2.2823874,-2.245602,0.2530359,0.2537768,-0.6394632,-0.3485168,0.1803565,0.1808909,2.4383798,2.7419092
11.97512,0.3760958,0.3768369,-2.4410971,-2.2488551,0.2523384,0.2537425,-0.9133475,-0.3620031,0.1810607,0.1808121,2.8383362,2.6971289
11.9852,0.3761372,0.3768318,-2.4303659,-2.2501735,0.2527659,0.253685,-0.7454779,-0.384568,0.1808372,0.1807672,2.7114145,2.6716286
11.99528,0.3765331,0.3768264,-2.3276734,-2.2515812,0.2531266,0.2536247,-0.603858,-0.4082623,0.1814942,0.180717,3.0845787,2.6431526
12.00536,0.377254,0.376816,-2.1406625,-2.254287,0.2531665,0.253581,-0.5881922,-0.4254197,0.1803901,0.180699,2.4574798,2.6329168
12.01544,0.3770254,0.3768165,-2.1999699,-2.2541495,0.2535257,0.2535594,-0.4471088,-0.4338847,0.1804073,0.1806676,2.4672454,2.6150872
12.02552,0.376839,0.3767982,-2.2483038,-2.2588949,0.2533587,0.2535673,-0.5127094,-0.4307952,0.1801062,0.1806391,2.2962425,2.5988771
12.0356,0.3762346,0.3767689,-2.4050813,-2.2665046,0.253995,0.253554,-0.2628539,-0.4360164,0.1793904,0.1806022,1.8896569,2.5779573
12.04568,0.3758635,0.3767356,-2.5013574,-2.2751309,0.2538279,0.2535308,-0.3284657,-0.4451118,0.1798249,0.1805389,2.1364532,2.5419651
12.05576,0.375641,0.3767115,-2.5590681,-2.2813871,0.2532596,0.2534937,-0.5516228,-0.4597014,0.1792994,0.1805001,1.8379632,2.5199685
12.06584,0.3752541,0.3766976,-2.6594272,-2.2849796,0.2525566,0.2534598,-0.8276783,-0.4729934,0.1802856,0.1804401,2.3980929,2.485858
12.07592,0.3758744,0.3766684,-2.4985173,-2.2925573,0.2522446,0.2534338,-0.9501774,-0.4832187,0.1799972,0.1803865,2.2343357,2.4554493
12.086,0.3761534,0.376641,-2.4261465,-2.2996758,0.2532387,0.2533871,-0.5598301,-0.5015492,0.1797007,0.1803094,2.0658896,2.4116502
12.09608,0.3762389,0.3766126,-2.4039672,-2.3070295,0.2532897,0.2533423,-0.5397907,-0.5191359,0.1794356,0.1802337,1.915317,2.3686456
12.10616,0.3759108,0.3766063,-2.4890826,-2.3086841,0.2534317,0.2532779,-0.4840308,-0.5444493,0.1786913,0.1801964,1.4925767,2.3474785
12.11624,0.3758503,0.3766313,-2.5047715,-2.3022011,0.2532042,0.2532052,-0.5733782,-0.572969,0.1800678,0.1801486,2.2744127,2.3203151
12.12632,0.3763116,0.3766754,-2.385117,-2.2907489,0.2529177,0.253122,-0.6858842,-0.6056666,0.1804551,0.1801194,2.4943665,2.3036974
12.1364,0.3761342,0.3767234,-2.4311471,-2.2783018,0.2529037,0.2530322,-0.6913814,-0.6409162,0.1813293,0.1800675,2.9909041,2.2742262
12.14648,0.376434,0.376729,-2.353357,-2.2768491,0.2526194,0.2529606,-0.8030237,-0.669013,0.1805812,0.1800327,2.5659817,2.254481
12.15656,0.3766796,0.3767099,-2.2896501,-2.2817934,0.2534793,0.2528979,-0.4653274,-0.6936595,0.1793103,0.1800112,1.8441772,2.2422539
12.16664,0.3772507,0.3766883,-2.1415078,-2.2874094,0.2536952,0.2528772,-0.3805702,-0.7017626,0.1795873,0.1799699,2.0014688,2.2187849
12.17672,0.3772959,0.3766873,-2.1297833,-2.2876715,0.2536829,0.2528649,-0.3854008,-0.7066213,0.1793327,0.179928,1.8568612,2.1950258
12.1868,0.3763087,0.3766989,-2.3858799,-2.2846582,0.2532065,0.2528371,-0.5724595,-0.7175346,0.1803482,0.1798529,2.4336434,2.1523694
12.19688,0.3758968,0.3766867,-2.4927174,-2.2878115,0.2526264,0.2527905,-0.8002739,-0.7358151,0.1796607,0.179817,2.0432005,2.131968
12.20696,0.3757427,0.3766699,-2.5326855,-2.2921851,0.2532218,0.2527288,-0.5664769,-0.7600392,0.1795134,0.1797955,1.9595076,2.1197352
12.21704,0.3766306,0.3766599,-2.3023653,-2.2947668,0.253424,0.2526933,-0.4870794,-0.7739694,0.1797846,0.1797753,2.1135601,2.1082643
12.22712,0.3773958,0.3766859,-2.1038828,-2.2880302,0.2536263,0.2526627,-0.4076177,-0.7859857,0.1792745,0.1797483,1.8238253,2.0929499
12.2372,0.3773135,0.3767343,-2.125218,-2.2754817,0.252721,0.2526462,-0.7631075,-0.7924673,0.1798434,0.1796733,2.1469736,2.050332
12.24728,0.3769251,0.3767739,-2.2259704,-2.2651894,0.2521746,0.2526234,-0.9776826,-0.8014219,0.1791034,0.1796041,1.7266685,2.0110517
12.25736,0.3765898,0.3767997,-2.3129491,-2.2585164,0.2527117,0.2525862,-0.7667721,-0.8160589,0.1798017,0.1795161,2.123242,1.9610773
12.26744,0.3771127,0.3768012,-2.177309,-2.2581252,0.2529978,0.2525536,-0.6544371,-0.8288442,0.180156,0.1794564,2.3245296,1.9271622
12.27752,0.3769282,0.3768108,-2.2251821,-2.2556316,0.2532703,0.2525097,-0.5474199,-0.8460913,0.1803247,0.1794171,2.4203145,1.9048231
12.2876,0.3767059,0.376822,-2.282828,-2.2527187,0.2520963,0.2524756,-1.0083955,-0.8594724,0.1806752,0.1793846,2.6193699,1.8863474
12.29768,0.3764509,0.3768329,-2.3489731,-2.2498898,0.2517614,0.252424,-1.1399089,-0.8797413,0.1797704,0.1793775,2.1054788,1.882312
12.30776,0.3757834,0.3768469,-2.5221217,-2.2462543,0.252436,0.2523698,-0.8750035,-0.9010006,0.1804246,0.1793328,2.4770369,1.8569487
12.31784,0.3753392,0.3768631,-2.6373633,-2.2420549,0.2532432,0.2523361,-0.5580561,-0.9142609,0.1798305,0.1792918,2.1396147,1.833632
12.32792,0.3748293,0.3768983,-2.7696199,-2.2329208,0.2537252,0.2523168,-0.3687963,-0.9218303,0.1796149,0.1792297,2.0171466,1.7983974
12.338,0.3755564,0.3769224,-2.5810276,-2.2266725,0.2524909,0.2523142,-0.8534737,-0.9228566,0.1790409,0.1791742,1.6911738,1.766885
12.34808,0.3764812,0.3769452,-2.3411328,-2.2207681,0.2517664,0.2522851,-1.1379552,-0.9342809,0.178251,0.1791408,1.2425251,1.7478787
12.35816,0.3775297,0.3769741,-2.0691513,-2.2132595,0.2511636,0.2522448,-1.3746442,-0.9501033,0.1792385,0.1790916,1.8034056,1.7199382
12.36824,0.3787493,0.3770056,-1.7527844,-2.20509,0.2512233,0.2521806,-1.3512043,-0.9753238,0.1788545,0.1790581,1.5852697,1.7008958
12.37832,0.3790952,0.3770321,-1.6630449,-2.1982337,0.2516323,0.2520968,-1.1906216,-1.0082022,0.1794369,0.1789879,1.9160658,1.661047
12.3884,0.3788885,0.3770324,-1.7166764,-2.1981491,0.2514165,0.2520247,-1.2753483,-1.0365301,0.1794906,0.1789201,1.9465767,1.6225525
12.39848,0.3775188,0.3770357,-2.0719797,-2.1972857,0.2516906,0.2519583,-1.1677148,-1.0625853,0.1801248,0.1788525,2.3067751,1.5841723
12.40856,0.3768001,0.3770357,-2.2583964,-2.19728,0.2515983,0.2519177,-1.2039801,-1.0785591,0.1810674,0.1787961,2.842161,1.5521399
12.41864,0.3768394,0.3770321,-2.2481976,-2.1982352,0.2523603,0.2518705,-0.9047501,-1.0970866,0.1798965,0.1787759,2.1770926,1.5406612
12.42872,0.3770698,0.3770219,-2.1884477,-2.2008755,0.2525042,0.251821,-0.8482335,-1.1165026,0.1790802,0.1787269,1.7134821,1.5128208
12.4388,0.3775377,0.3770066,-2.0670751,-2.2048251,0.2518324,0.2517736,-1.1120241,-1.1351135,0.1774243,0.1786827,0.7729342,1.4877052
12.44888,0.3771971,0.3770195,-2.1554316,-2.2014982,0.2516776,0.2517305,-1.1728113,-1.1520457,0.1781433,0.1786132,1.1813364,1.448237
12.45896,0.3772713,0.3770476,-2.1361719,-2.1941938,0.2513501,0.2517112,-1.3014428,-1.1596398,0.179275,0.1785528,1.8240984,1.4139295
12.46904,0.377449,0.3770864,-2.0900807,-2.1841264,0.251748,0.2516774,-1.1451758,-1.1729216,0.1791486,0.1785102,1.7523353,1.3897372
12.47912,0.3780321,0.3771007,-1.93882,-2.1804305,0.2514752,0.251636,-1.2522921,-1.1891776,0.1789814,0.1784547,1.6573465,1.358188
12.4892,0.3785629,0.3770818,-1.8011274,-2.1853352,0.2514966,0.2515782,-1.2439133,-1.211868,0.1772339,0.1784275,0.6648251,1.3427534
12.49928,0.3781607,0.3770668,-1.9054558,-2.1892164,0.2516029,0.2515231,-1.2021607,-1.2334907,0.1773101,0.1783861,0.7081188,1.3192263
12.50936,0.377845,0.3770698,-1.9873536,-2.1884529,0.2512255,0.2514848,-1.3503437,-1.2485324,0.1770069,0.1783664,0.535882,1.3080558
12.51944,0.3773309,0.3771012,-2.1207114,-2.1803054,0.2515059,0.2514356,-1.2402429,-1.2678705,0.1773448,0.1783339,0.7278092,1.2896004
12.52952,0.3775156,0.3771239,-2.0727923,-2.1744117,0.2512857,0.2513893,-1.3267109,-1.2860335,0.1784014,0.178277,1.327951,1.2572803
12.5396,0.3774117,0.3771301,-2.0997487,-2.1728019,0.2516208,0.2513322,-1.1951443,-1.3084549,0.1784473,0.1782291,1.3539844,1.2300575
12.54968,0.3767908,0.3771177,-2.2608066,-2.1760161,0.2513625,0.2512953,-1.29657,-1.3229556,0.179028,0.1781639,1.6838518,1.1930218
12.55976,0.3765783,0.3771027,-2.3159497,-2.1799203,0.2510668,0.2512743,-1.4126874,-1.331181,0.1775475,0.1781232,0.8429215,1.1699369
12.56984,0.3764667,0.3771334,-2.3448974,-2.1719559,0.2515374,0.2512463,-1.227899,-1.342174,0.1772057,0.1780619,0.6488112,1.1351009
12.57992,0.37705,0.3772001,-2.1935888,-2.1546517,0.2515735,0.2512139,-1.2137172,-1.3549091,0.1771218,0.1780077,0.6011319,1.1043206
12.59,0.3771029,0.3772865,-2.1798527,-2.1322247,0.2521113,0.2511572,-1.0025208,-1.3771908,0.1771677,0.1779643,0.6272039,1.0796643
12.60008,0.3773143,0.377345,-2.1250233,-2.1170676,0.2517549,0.2511197,-1.1424692,-1.3919115,0.1779941,0.1779142,1.0965664,1.0511988
12.61016,0.3777152,0.377361,-2.0210292,-2.112903,0.2512347,0.251098,-1.3467338,-1.4004055,0.1769267,0.1778908,0.4903505,1.0379151
12.62024,0.377517,0.377343,-2.0724369,-2.1175827,0.2501561,0.2510859,-1.7702737,-1.4051685,0.1769814,0.1778403,0.5214158,1.0092502
12.63032,0.3771984,0.3772868,-2.1550967,-2.1321585,0.248934,0.2510668,-2.2501769,-1.4126883,0.1764897,0.1778038,0.2421225,0.988492
12.6404,0.3763282,0.3772315,-2.3808033,-2.1465047,0.2492385,0.2510124,-2.1306108,-1.4340244,0.1769986,0.1777595,0.5311504,0.9633389
12.65048,0.3763039,0.3771911,-2.387115,-2.1569775,0.2495196,0.2509572,-2.020197,-1.4557136,0.177883,0.1777076,1.0335139,0.9338512
12.66056,0.3764352,0.3771862,-2.3530641,-2.1582508,0.2505447,0.2508959,-1.6176853,-1.4797701,0.1777049,0.1776537,0.9323256,0.903234
12.67064,0.3764918,0.3771915,-2.3383681,-2.1568773,0.251073,0.2508413,-1.4102281,-1.501226,0.1782796,0.1775632,1.2587627,0.8518658
12.68072,0.3767316,0.3771796,-2.2761635,-2.1599708,0.2511735,0.2507788,-1.3707897,-1.5257428,0.1770874,0.1775079,0.5816097,0.8204658
12.6908,0.3765194,0.3771693,-2.3312126,-2.1626402,0.2512657,0.2507217,-1.3345547,-1.5481653,0.1770775,0.1774658,0.5759669,0.7965395
12.70088,0.3769628,0.3771603,-2.2162058,-2.1649576,0.2510074,0.2506996,-1.4360032,-1.5568663,0.1768042,0.1774476,0.4207662,0.7861894
12.71096,0.3773329,0.3771785,-2.1201937,-2.1602446,0.2516401,0.2506751,-1.187571,-1.5664987,0.1765802,0.177417,0.2935174,0.7687871
12.72104,0.3777221,0.3772053,-2.0192491,-2.1533059,0.2514967,0.250656,-1.2438501,-1.5739851,0.1773411,0.1773622,0.725699,0.7376894
12.73112,0.3773573,0.3772193,-2.1138753,-2.1496582,0.2513127,0.2506294,-1.316132,-1.5844395,0.1769517,0.1773405,0.5045502,0.7253807
12.7412,0.3764315,0.3772067,-2.3540222,-2.1529384,0.2506793,0.2506063,-1.5648312,-1.5934864,0.1778886,0.1773137,1.0366609,0.7101526
12.75128,0.3765505,0.3771663,-2.3231572,-2.1634009,0.2499127,0.2505815,-1.8658636,-1.6032496,0.1777309,0.177314,0.9470917,0.7102961
12.76136,0.3770752,0.3771473,-2.1870344,-2.1683431,0.250221,0.2505405,-1.7448082,-1.6193218,0.1781004,0.1772985,1.1569757,0.701492
12.77144,0.3781917,0.3771465,-1.8974244,-2.1685532,0.2502001,0.2505166,-1.7530195,-1.6287325,0.1781445,0.1772755,1.1820125,0.6884256
12.78152,0.3782715,0.3771593,-1.876732,-2.1652211,0.2506388,0.2504897,-1.580746,-1.6392762,0.1772539,0.1772592,0.6762045,0.6791789
12.7916,0.3772447,0.3771695,-2.1430829,-2.1625698,0.2503582,0.250468,-1.6909121,-1.6478102,0.1778803,0.1772125,1.0319528,0.6526571
12.80168,0.376074,0.3771794,-2.4467489,-2.1600204,0.250213,0.2504392,-1.7479303,-1.6591199,0.1773496,0.1771789,0.7305486,0.6335736
12.81176,0.3756833,0.3772103,-2.548089,-2.151989,0.2506931,0.2504107,-1.5594043,-1.6703139,0.1776975,0.1771261,0.9281489,0.6036126
12.82184,0.3773493,0.3772453,-2.1159386,-2.142919,0.2510083,0.2503979,-1.4356466,-1.675315,0.1772966,0.1770974,0.7004048,0.5872971
12.83192,0.3787413,0.3772853,-1.7548507,-2.1325341,0.2515892,0.250379,-1.2075483,-1.682754,0.1770666,0.1770718,0.5698149,0.5727382
12.842,0.3792387,0.3773123,-1.6258385,-2.1255446,0.2508313,0.2503802,-1.5051624,-1.6822801,0.1774009,0.1770271,0.7596781,0.5473676
12.85208,0.3785364,0.3773432,-1.8080164,-2.1175342,0.250579,0.250384,-1.6042283,-1.6807718,0.176485,0.176998,0.2394331,0.5308542
12.86216,0.3773,0.3773797,-2.1287402,-2.1080582,0.2506632,0.2503932,-1.5711487,-1.6771755,0.1770583,0.1769596,0.5650568,0.5090322
12.87224,0.3766096,0.3773952,-2.3078159,-2.1040348,0.250545,0.2503965,-1.6175597,-1.6758792,0.1766646,0.1769716,0.3414945,0.5158492
12.88232,0.3758836,0.3774057,-2.4961514,-2.1013043,0.2502467,0.2503853,-1.7347159,-1.6802876,0.1769906,0.1769854,0.5266034,0.5236682
12.8924,0.3762747,0.377414,-2.3947003,-2.0991548,0.2488612,0.2503892,-2.2787613,-1.6787318,0.1771783,0.1769773,0.6332544,0.5190795
12.90248,0.3768295,0.3774423,-2.2507861,-2.091807,0.2485995,0.2503855,-2.3814985,-1.68021,0.1768428,0.1769317,0.4427081,0.49318
12.91256,0.3772684,0.3774723,-2.1369211,-2.0840449,0.2485662,0.2503931,-2.3945965,-1.6772234,0.1773756,0.1768415,0.7452946,0.4419542
12.92264,0.3770702,0.3774889,-2.1883477,-2.0797255,0.2488116,0.2503987,-2.2982278,-1.6750335,0.1764549,0.1767895,0.2223848,0.4124091
12.93272,0.3762312,0.377505,-2.4059659,-2.0755536,0.2491761,0.2503897,-2.1551104,-1.6785698,0.177077,0.1767479,0.5756934,0.3887846
12.9428,0.376545,0.3775148,-2.3245837,-2.0730115,0.249592,0.2503667,-1.991777,-1.6875642,0.1769318,0.1767395,0.4932395,0.3840011
12.95288,0.3770821,0.3775375,-2.1852629,-2.067133,0.2507024,0.2503212,-1.5557768,-1.7054309,0.1764949,0.1767206,0.2450774,0.3732562
12.96296,0.3781237,0.3775554,-1.915073,-2.0624824,0.2504266,0.2502912,-1.664063,-1.7172373,0.1765807,0.1766789,0.2938196,0.3495805
12.97304,0.3786355,0.3775704,-1.7822956,-2.0585889,0.2503777,0.2502588,-1.6832511,-1.7299688,0.1764826,0.1766521,0.2381153,0.3343932
12.98312,0.3781662,0.3775848,-1.9040469,-2.0548636,0.2503902,0.2502316,-1.6783499,-1.7406345,0.1780434,0.1766087,1.124595,0.3097243
12.9932,0.3773872,0.3775999,-2.1061107,-2.0509293,0.2503002,0.2502132,-1.7136836,-1.7478649,0.177614,0.1765941,0.8807134,0.3014322
13.00328,0.3765059,0.3776351,-2.334717,-2.0417935,0.2502285,0.2502083,-1.741834,-1.7497987,0.1772468,0.1765612,0.672142,0.2827126
13.01336,0.3771891,0.3776671,-2.1575072,-2.0334935,0.2495155,0.2502281,-2.0218454,-1.7419995,0.1765196,0.1765207,0.2591072,0.2597088
13.02344,0.3778037,0.3776952,-1.9980676,-2.0262125,0.2500033,0.2502288,-1.8302878,-1.7417447,0.1758336,0.1764702,-0.1305047,0.2310581
13.03352,0.377986,0.3777,-1.9507744,-2.0249587,0.2501365,0.2502221,-1.7779726,-1.7443627,0.1765145,0.1763918,0.2562276,0.1865429
13.0436,0.3780369,0.3776919,-1.9375751,-2.0270781,0.2501773,0.2502072,-1.7619446,-1.7501946,0.17602,0.1763402,-0.0246571,0.1571997
13.05368,0.3779129,0.3776984,-1.969732,-2.0253877,0.2501519,0.2502083,-1.7719389,-1.7497625,0.1767337,0.1762741,0.3807234,0.1196471
13.06376,0.3783699,0.3777134,-1.8512024,-2.0214956,0.2499086,0.250231,-1.8674663,-1.7408526,0.1763378,0.1762244,0.1558415,0.0914517
13.07384,0.3783615,0.3777378,-1.8533824,-2.0151767,0.2504172,0.250233,-1.6677432,-1.7400669,0.1760825,0.1761648,0.0108296,0.0575671
13.08392,0.3785084,0.3777327,-1.8152659,-2.0164761,0.2505712,0.250221,-1.6072882,-1.744794,0.1758984,0.1761001,-0.0936886,0.0208385
13.094,0.3784242,0.3777092,-1.8371231,-2.0225755,0.251635,0.2501849,-1.1895468,-1.758959,0.1748437,0.1760546,-0.6927718,-0.0050145
13.10408,0.3786778,0.3776917,-1.7713226,-2.0271237,0.2523072,0.2501572,-0.9255974,-1.7698547,0.1756849,0.1759888,-0.2149772,-0.042355
13.11416,0.3791773,0.3776933,-1.641751,-2.0267076,0.252222,0.2501339,-0.9590556,-1.7789778,0.1760346,0.1759467,-0.0163582,-0.0662802
13.12424,0.3785062,0.3777285,-1.815831,-2.0175799,0.2514031,0.250104,-1.2806216,-1.7907521,0.1775388,0.1758875,0.8380173,-0.0999196
13.13432,0.3780538,0.377775,-1.9331851,-2.0055062,0.2495835,0.2500851,-1.9951062,-1.7981745,0.1776835,0.1758403,0.9201887,-0.1267125
13.1444,0.377621,0.3778393,-2.0454719,-1.9888413,0.249136,0.2500669,-2.1708275,-1.8052939,0.1760776,0.1758058,0.0080945,-0.1463104
13.15448,0.3777729,0.3778956,-2.0060652,-1.9742226,0.2490465,0.250078,-2.2060004,-1.8009606,0.174673,0.1757605,-0.7897205,-0.1720121
13.16456,0.37783,0.3779352,-1.9912468,-1.9639563,0.2499075,0.2500915,-1.8678807,-1.7956638,0.1732833,0.1757352,-1.5790055,-0.1864022
13.17464,0.3772844,0.3779649,-2.1327739,-1.9562465,0.2508291,0.250105,-1.5059996,-1.7903511,0.175052,0.1756882,-0.5744743,-0.2131208
13.18472,0.3773121,0.3779846,-2.1256033,-1.9511388,0.2506137,0.2501256,-1.590578,-1.7822379,0.1761583,0.1756622,0.053914,-0.2278808
13.1948,0.3772314,0.3780251,-2.1465151,-1.9406518,0.2500053,0.2501319,-1.8295053,-1.7797722,0.1766579,0.1756218,0.33765,-0.25079
13.20488,0.3776752,0.3780788,-2.0314103,-1.9267001,0.2489452,0.2501267,-2.2457556,-1.781834,0.1761127,0.1755783,0.027977,-0.2755016
13.21496,0.3778771,0.3781505,-1.9790218,-1.9081037,0.249474,0.2500897,-2.0381303,-1.7963378,0.1746783,0.1755656,-0.7866906,-0.2827494
13.22504,0.3780984,0.3782077,-1.9216294,-1.8932653,0.2499865,0.2500646,-1.8368791,-1.8062283,0.1752165,0.1755479,-0.4810369,-0.2927971
13.23512,0.3784545,0.3782221,-1.8292574,-1.8895405,0.2501115,0.2500521,-1.7877985,-1.8111304,0.175126,0.1755414,-0.532414,-0.296495
13.2452,0.3781308,0.3782217,-1.9132261,-1.8896377,0.2503736,0.2500295,-1.6848843,-1.8199884,0.1762072,0.1754834,0.0816548,-0.329412
13.25528,0.3782276,0.37823,-1.8880981,-1.8874989,0.2504281,0.2500036,-1.6634563,-1.8301693,0.1762077,0.1754201,0.081959,-0.3653935
13.26536,0.3781823,0.3782767,-1.8998574,-1.8753779,0.2509256,0.2499785,-1.4681012,-1.8400276,0.1756653,0.1753677,-0.2261011,-0.3951361
13.27544,0.3785067,0.3783279,-1.8156997,-1.8621022,0.2502541,0.2499891,-1.731814,-1.8358425,0.1755278,0.1753188,-0.3042108,-0.4229103
13.28552,0.3784382,0.3783703,-1.8334825,-1.8511047,0.24986,0.249999,-1.8865378,-1.8319595,0.1741474,0.1752994,-1.0882636,-0.4339515
13.2956,0.3778548,0.3784076,-1.9848208,-1.8414082,0.2498813,0.2500058,-1.878176,-1.8293036,0.1746191,0.1752609,-0.8203008,-0.4557972
13.30568,0.377577,0.3784277,-2.0568729,-1.8362057,0.2504143,0.2500159,-1.6688733,-1.8253318,0.1745084,0.1752464,-0.8832274,-0.4640292
13.31576,0.3768392,0.3784459,-2.2482521,-1.8314743,0.2513702,0.2500145,-1.293523,-1.8258924,0.1748179,0.1752224,-0.7074147,-0.4776962
13.32584,0.3769257,0.3784528,-2.2258246,-1.8296837,0.2507952,0.2500097,-1.5193364,-1.8277814,0.1746549,0.1752007,-0.7999687,-0.490001
13.33592,0.3770938,0.3784656,-2.1822064,-1.8263674,0.2503943,0.2499767,-1.6767287,-1.840739,0.1739986,0.1752005,-1.1727538,-0.490119
13.346,0.3775421,0.3784794,-2.0659189,-1.8228047,0.2497494,0.2499439,-1.9299622,-1.8536115,0.1747452,0.1752017,-0.7486895,-0.4894075
13.35608,0.3783445,0.3784923,-1.857797,-1.8194463,0.2494161,0.2499035,-2.0608428,-1.8694815,0.174048,0.1752407,-1.1446847,-0.4672559
13.36616,0.3786182,0.3785116,-1.7867971,-1.8144335,0.2493941,0.2498495,-2.069507,-1.8906594,0.1743367,0.1752478,-0.9807513,-0.4632205
13.37624,0.3790945,0.3785157,-1.6632261,-1.8133688,0.249134,0.2497994,-2.1716372,-1.9103286,0.1740377,0.1752361,-1.1505529,-0.4698984
13.38632,0.3789834,0.3785188,-1.6920594,-1.812583,0.249581,0.2497583,-1.9961031,-1.9264922,0.1742588,0.1751926,-1.0249427,-0.4946041
13.3964,0.37916,0.378516,-1.6462387,-1.8132923,0.249322,0.2497603,-2.0978045,-1.9257114,0.1752308,0.1751359,-0.4728935,-0.526782
13.40648,0.3791488,0.3785317,-1.6491476,-1.8092359,0.249424,0.249768,-2.0577637,-1.9226804,0.1748705,0.1751263,-0.6775302,-0.532263
13.41656,0.3788479,0.3785681,-1.7272086,-1.7997916,0.2492875,0.2497776,-2.11136,-1.9189026,0.1755507,0.1751289,-0.2911843,-0.5307984
13.42664,0.3787842,0.3785968,-1.743721,-1.7923532,0.2492562,0.2497818,-2.1236488,-1.9172639,0.1749765,0.1751627,-0.6173582,-0.5115944
13.43672,0.3780744,0.3786216,-1.9278526,-1.7858966,0.2498653,0.2497615,-1.8844577,-1.925217,0.1751296,0.1751636,-0.5303731,-0.5110649
13.4468,0.3782931,0.378633,-1.8711287,-1.7829502,0.2494963,0.2497371,-2.029361,-1.9348037,0.1750199,0.1751499,-0.5926754,-0.5188211
13.45688,0.379288,0.378663,-1.6130479,-1.7751585,0.2493242,0.2497015,-2.0969278,-1.9487964,0.1747129,0.1751411,-0.7670535,-0.523822
13.46696,0.3807383,0.3787085,-1.2368458,-1.7633662,0.2488186,0.2496848,-2.295467,-1.9553475,0.1758441,0.1751135,-0.1245617,-0.539497
13.47704,0.381041,0.3787486,-1.1583138,-1.7529742,0.249142,0.249666,-2.1684786,-1.9627214,0.1756785,0.1751006,-0.2186092,-0.5468612
13.48712,0.3793678,0.37878,-1.5923337,-1.7448269,0.2497411,0.2496399,-1.9332588,-1.9729694,0.1761506,0.175056,0.0495212,-0.5721947
13.4972,0.3781471,0.3787961,-1.9090018,-1.7406342,0.2492397,0.2496229,-2.1301109,-1.9796366,0.1750877,0.1750233,-0.5541706,-0.5907655
13.50728,0.3778077,0.378823,-1.9970306,-1.733661,0.248978,0.2496015,-2.2329065,-1.9880476,0.1743831,0.1749827,-0.9543444,-0.6138295
13.51736,0.378889,0.3788462,-1.7165475,-1.7276573,0.2489482,0.24959,-2.2446095,-1.992575,0.1745761,0.1749338,-0.8447337,-0.6415595
13.52744,0.3797992,0.378866,-1.4804487,-1.7225195,0.250059,0.2495648,-1.8084052,-2.0024762,0.1740257,0.1749136,-1.1573725,-0.6530506
13.53752,0.3799659,0.3788795,-1.4371931,-1.7190016,0.2505076,0.2495461,-1.6322569,-2.0098103,0.1748422,0.1749006,-0.6936055,-0.6604267
13.5476,0.3798924,0.3788923,-1.4562535,-1.7156817,0.2504815,0.2495373,-1.6425204,-2.0132509,0.1745529,0.174943,-0.8579076,-0.6363403
13.55768,0.3790598,0.3789301,-1.6722494,-1.7058842,0.2506932,0.2495308,-1.5593824,-2.0158223,0.1752808,0.1749775,-0.4444883,-0.6167453
13.56776,0.3788432,0.3789726,-1.7284289,-1.6948582,0.2500791,0.2495309,-1.8005284,-2.0157719,0.1755065,0.1749988,-0.3162939,-0.6046629
13.57784,0.3787219,0.3790241,-1.7598792,-1.6815027,0.2496633,0.2495079,-1.9638035,-2.0248114,0.1752329,0.1750056,-0.4717005,-0.6007888
13.58792,0.3790135,0.3790691,-1.6842531,-1.6698295,0.2487343,0.2494946,-2.328583,-2.0300447,0.1760719,0.1749972,0.0048117,-0.6055789
13.598,0.3792089,0.3791131,-1.6335675,-1.6584239,0.2488993,0.2494854,-2.2637858,-2.0336387,0.1759623,0.17502,-0.0574013,-0.592642
13.60808,0.3790845,0.3791657,-1.6658438,-1.6447561,0.2495738,0.2494839,-1.9989172,-2.0342338,0.1768327,0.1750184,0.4369597,-0.5935468
13.61816,0.3796634,0.3792043,-1.5156734,-1.6347484,0.2495566,0.2494998,-2.0056686,-2.0280077,0.1760473,0.1750234,-0.0091715,-0.5906956
13.62824,0.3793867,0.3792312,-1.5874506,-1.6277828,0.2496674,0.2495165,-1.9621876,-2.021443,0.175435,0.1750101,-0.3569329,-0.5982307
13.63832,0.3786608,0.3792277,-1.7757517,-1.628698,0.2493038,0.2495425,-2.1049647,-2.0112289,0.1753205,0.1749883,-0.4219733,-0.6106368
13.6484,0.3779144,0.3792196,-1.969364,-1.6307757,0.249685,0.2495483,-1.955283,-2.0089467,0.1747942,0.1749777,-0.7208836,-0.616624
13.65848,0.3784185,0.3792235,-1.8385935,-1.6297716,0.2495297,0.2495501,-2.0162466,-2.0082277,0.1755855,0.1749393,-0.2714385,-0.638443
13.66856,0.3796297,0.3792374,-1.5244044,-1.6261715,0.2495371,0.2495408,-2.0133354,-2.0118848,0.1748045,0.1749211,-0.7150254,-0.6487932
13.67864,0.3792925,0.3792676,-1.6118886,-1.6183433,0.2501204,0.2495172,-1.784306,-2.0211498,0.1750077,0.1748886,-0.5996008,-0.667244
13.68872,0.3785538,0.379298,-1.8034875,-1.6104381,0.2497962,0.2495005,-1.9116077,-2.0277208,0.1750995,0.1748788,-0.5474712,-0.6728502
13.6988,0.3778913,0.3793516,-1.9753366,-1.5965522,0.2493686,0.24948,-2.0795002,-2.0357852,0.1754619,0.1748938,-0.3416531,-0.6643076
13.70888,0.3787633,0.3794012,-1.7491416,-1.5836691,0.2481879,0.2494852,-2.5431313,-2.0337174,0.1762088,0.1749147,0.0826079,-0.6524459
13.71896,0.3799936,0.3794185,-1.4300025,-1.5791832,0.2480944,0.249485,-2.5798637,-2.0338067,0.1747052,0.1749575,-0.7714496,-0.6281476
13.72904,0.3799203,0.379404,-1.4490299,-1.5829454,0.2485163,0.2494645,-2.4141963,-2.0418351,0.1740171,0.1749573,-1.1622644,-0.6282509
13.73912,0.3797002,0.3793842,-1.5061166,-1.5880788,0.2486555,0.2494272,-2.3595265,-2.0564853,0.1729417,0.1749479,-1.7730472,-0.633568
13.7492,0.3792788,0.3794208,-1.6154261,-1.5785915,0.2492456,0.2493826,-2.127827,-2.0740244,0.1734585,0.1749104,-1.4795254,-0.6548869
13.75928,0.3795017,0.3794922,-1.5575978,-1.5600792,0.2492812,0.2493799,-2.113844,-2.0750607,0.1741362,0.1748807,-1.0946069,-0.6717489
13.76936,0.379408,0.3795617,-1.5819056,-1.5420367,0.2498401,0.2494018,-1.8943543,-2.0664565,0.1737178,0.1748877,-1.3322702,-0.6677949
13.77944,0.3791924,0.3795954,-1.6378304,-1.5333009,0.2496397,0.2494416,-1.9730654,-2.0508258,0.1746335,0.1748924,-0.8121479,-0.6650741
13.78952,0.3791984,0.379601,-1.6362851,-1.5318559,0.2493015,0.2494675,-2.1058534,-2.0406798,0.1748655,0.1749249,-0.6803939,-0.6466297
13.7996,0.3790909,0.3796136,-1.6641721,-1.5285818,0.2494132,0.2494659,-2.062005,-2.0412932,0.1763101,0.1749322,0.1401412,-0.6425083
13.80968,0.379781,0.3796254,-1.4851486,-1.5255342,0.2495474,0.2494487,-2.0093179,-2.0480765,0.1763786,0.1749447,0.1790451,-0.6353765
13.81976,0.3797448,0.3796466,-1.4945448,-1.5200206,0.2504209,0.249407,-1.6663024,-2.064418,0.1755933,0.1749486,-0.2670254,-0.6331991
13.82984,0.379465,0.3796572,-1.5671232,-1.517279,0.2501962,0.2493787,-1.7545392,-2.0755331,0.1751658,0.1749349,-0.5098354,-0.6409655
13.83992,0.3792207,0.3796657,-1.6304913,-1.5150731,0.2501155,0.2493567,-1.7862368,-2.0841688,0.1742248,0.1749429,-1.0442605,-0.6364405
13.85,0.3793363,0.3796904,-1.6005169,-1.5086501,0.2499276,0.249346,-1.8600209,-2.0883654,0.1751602,0.1749311,-0.5129736,-0.6431343
13.86008,0.3802293,0.3797267,-1.3688634,-1.4992419,0.2496722,0.2493303,-1.9603113,-2.0945348,0.174664,0.1749374,-0.7948333,-0.6395423
13.87016,0.3803121,0.3797704,-1.3474023,-1.4879134,0.2502248,0.249299,-1.7433146,-2.1068503,0.174304,0.1749236,-0.9992755,-0.6473653
13.88024,0.3799877,0.3797836,-1.4315518,-1.4844889,0.2502467,0.2492887,-1.7347078,-2.110867,0.1736601,0.1749056,-1.3650385,-0.6576251
13.89032,0.3789146,0.3797972,-1.7099005,-1.480962,0.2504606,0.2492826,-1.6507134,-2.1132833,0.1729237,0.1748935,-1.7832657,-0.6644527
13.9004,0.3785749,0.3798373,-1.7980229,-1.470551,0.2498774,0.2492876,-1.8797157,-2.1113235,0.1737212,0.1748633,-1.3302921,-0.6816032
13.91048,0.3793574,0.3798947,-1.5950309,-1.4556768,0.2494154,0.249287,-2.0611336,-2.1115382,0.1732716,0.1748593,-1.5856593,-0.6838848
13.92056,0.3798566,0.3799453,-1.4655409,-1.4425331,0.248949,0.249293,-2.2442762,-2.1092016,0.1739411,0.1748359,-1.2053925,-0.6972097
13.93064,0.380387,0.3799661,-1.3279723,-1.4371425,0.2480842,0.2493214,-2.5838749,-2.0980543,0.173894,0.1748306,-1.2321759,-0.7001751
13.94072,0.3803385,0.380001,-1.340557,-1.428104,0.2484028,0.2493427,-2.4587707,-2.089688,0.1744731,0.1748287,-0.9032713,-0.7012901
13.9508,0.3808045,0.3800587,-1.219668,-1.4131335,0.2488179,0.2493663,-2.2957429,-2.0804076,0.1758967,0.1748228,-0.0947021,-0.7046052
13.96088,0.380826,0.3801354,-1.2140945,-1.3932168,0.2497649,0.2493703,-1.9239028,-2.0788454,0.176085,0.1748341,0.0122722,-0.6981885
13.97096,0.3801699,0.3802003,-1.3842679,-1.3764031,0.2493126,0.2493744,-2.1014817,-2.0772375,0.1768947,0.1748246,0.4721607,-0.7035809
13.98104,0.3799986,0.380232,-1.4287144,-1.368172,0.2477759,0.2493817,-2.7049123,-2.0743711,0.1758348,0.1748509,-0.129831,-0.688682
13.99112,0.3800317,0.3802599,-1.4201187,-1.3609217,0.2472393,0.2493871,-2.9156378,-2.0722268,0.1752011,0.1748809,-0.489782,-0.6716313
14.0012,0.3812331,0.3802759,-1.1084828,-1.3567868,0.2474631,0.2494061,-2.8277553,-2.0647798,0.1742363,0.1749239,-1.0377428,-0.6471837
14.01128,0.3817867,0.3802985,-0.9648733,-1.3509167,0.2491051,0.2494033,-2.1829645,-2.0658814,0.1735736,0.1749647,-1.4141302,-0.624058
14.02136,0.381355,0.3803287,-1.0768622,-1.3430911,0.2500955,0.2493913,-1.7940901,-2.0705951,0.1747382,0.1749787,-0.7526945,-0.6160992
14.03144,0.3806065,0.3803754,-1.2710236,-1.3309838,0.2509782,0.2493635,-1.4474448,-2.081511,0.1748204,0.1750136,-0.705971,-0.5962843
14.04152,0.3800833,0.380449,-1.4067528,-1.3118858,0.2513768,0.2493381,-1.2909562,-2.0914854,0.1756819,0.1750203,-0.2167058,-0.5924536
14.0516,0.3806096,0.3805194,-1.2702127,-1.293628,0.2504279,0.2493266,-1.6635444,-2.0959888,0.1752123,0.1750262,-0.4834157,-0.5890839
14.06168,0.3804916,0.3805831,-1.3008265,-1.2770949,0.2496005,0.2493004,-1.9884662,-2.1062759,0.1751933,0.1750051,-0.494188,-0.6010762
14.07176,0.3801438,0.38062,-1.3910579,-1.2675258,0.2485708,0.2492745,-2.3928,-2.1164439,0.1754763,0.1749697,-0.3334396,-0.6212031
14.08184,0.3793822,0.3806476,-1.5886042,-1.260361,0.2486355,0.2492337,-2.3673981,-2.1325006,0.1748092,0.1749585,-0.7123808,-0.6275746
14.09192,0.3791556,0.3806764,-1.6473788,-1.2529006,0.2485417,0.2491985,-2.4042243,-2.1463035,0.1756392,0.1749374,-0.2409236,-0.6395626
14.102,0.3802763,0.380699,-1.3566812,-1.2470292,0.2481893,0.2491652,-2.5426077,-2.1593939,0.1754708,0.1749395,-0.3365739,-0.6383351
14.11208,0.3810586,0.3807223,-1.1537479,-1.2409754,0.248098,0.2491338,-2.5784241,-2.1717147,0.1762849,0.1749195,0.1257907,-0.6497013
14.12216,0.3813117,0.3807307,-1.0880929,-1.2388033,0.2479743,0.2491299,-2.62701,-2.1732511,0.1761303,0.1749116,0.0379889,-0.6541946
14.13224,0.3803367,0.3807564,-1.3410225,-1.2321533,0.249035,0.249121,-2.2105194,-2.1767307,0.175126,0.1749207,-0.5324227,-0.6490371
14.14232,0.3800801,0.3808075,-1.4075785,-1.2188911,0.2493536,0.249104,-2.0854185,-2.183408,0.1748219,0.1749321,-0.7051402,-0.6425564
14.1524,0.3807076,0.3808776,-1.2447904,-1.2006991,0.2495583,0.2490526,-2.0050184,-2.2035957,0.1737805,0.1749791,-1.2966486,-0.6158552
14.16248,0.3808387,0.3809444,-1.2107813,-1.1833862,0.2496571,0.2489869,-1.9662326,-2.2294037,0.1745893,0.1750088,-0.8372442,-0.5990057
14.17256,0.3810027,0.3809818,-1.1682644,-1.1736622,0.2498332,0.2489394,-1.8970801,-2.2480488,0.174389,0.175057,-0.9510102,-0.5716142
14.18264,0.3806895,0.3810186,-1.2494847,-1.1641231,0.2509849,0.2489171,-1.4448204,-2.2567968,0.1745382,0.1750923,-0.8662625,-0.551562
14.19272,0.3810695,0.3810503,-1.1509209,-1.1558968,0.251207,0.2489378,-1.3576268,-2.2486908,0.1749076,0.1751177,-0.6564624,-0.5371097
14.2028,0.3814971,0.3810852,-1.0399958,-1.1468431,0.2510015,0.2489543,-1.4383077,-2.2422044,0.1748018,0.1751452,-0.7165411,-0.5215272
14.21288,0.3818071,0.3811193,-0.9595839,-1.1380048,0.2495715,0.2489647,-1.9998264,-2.2381031,0.176038,0.1751364,-0.0144033,-0.5265225
14.22296,0.382069,0.3811599,-0.8916436,-1.1274824,0.2483968,0.2489583,-2.4611291,-2.2406326,0.1757246,0.1751362,-0.1924015,-0.5266155
14.23304,0.3816119,0.3812248,-1.0102166,-1.1106479,0.2484667,0.2489468,-2.4336764,-2.2451316,0.176043,0.1751081,-0.0116091,-0.5426103
14.24312,0.3813458,0.3812776,-1.0792623,-1.0969375,0.2487948,0.2489644,-2.3048354,-2.2382148,0.1755481,0.1750927,-0.2926769,-0.5513424
14.2532,0.3805132,0.3813114,-1.2952391,-1.0881869,0.2496227,0.2489849,-1.9797305,-2.2301872,0.1751369,0.1750922,-0.5262224,-0.5516431
14.26328,0.3804329,0.3813107,-1.3160511,-1.0883608,0.2491025,0.2490064,-2.1840072,-2.2217268,0.175535,0.1750958,-0.3001151,-0.5495572
14.27336,0.3810403,0.3813023,-1.1584896,-1.090525,0.2486689,0.2489963,-2.3542451,-2.2256891,0.1748508,0.1751236,-0.688705,-0.5337951
14.28344,0.3817884,0.3813222,-0.9644367,-1.0853811,0.2484224,0.2489653,-2.4510656,-2.2378791,0.175497,0.1751174,-0.3217086,-0.5372794
14.29352,0.3829473,0.3813634,-0.6638289,-1.0746968,0.2483442,0.2489156,-2.4817577,-2.2573759,0.1749775,0.1751188,-0.6167855,-0.5364859
14.3036,0.382788,0.3814197,-0.70514,-1.0600769,0.2487166,0.2488369,-2.3355289,-2.2882789,0.1751681,0.1751043,-0.5085364,-0.5447337
14.31368,0.3823415,0.3814526,-0.8209804,-1.0515436,0.2480771,0.2487809,-2.5866473,-2.3103004,0.1752333,0.1750931,-0.47147,-0.551081
14.32376,0.3816624,0.3814754,-0.9971248,-1.0456227,0.2482267,0.2487557,-2.5278858,-2.3201855,0.1745714,0.1750916,-0.8474255,-0.5519395
14.33384,0.3811535,0.3815065,-1.1291423,-1.0375737,0.2483355,0.2487696,-2.4851912,-2.3147339,0.1750212,0.1750681,-0.5919696,-0.5653042
14.34392,0.3809318,0.3815621,-1.1866426,-1.0231413,0.2484035,0.248779,-2.458486,-2.3110309,0.1740893,0.1750709,-1.1212252,-0.5637241
14.354,0.3803751,0.3816469,-1.3310488,-1.0011465,0.2484153,0.2487654,-2.4538488,-2.3163577,0.1743351,0.175056,-0.9816582,-0.5721916
14.36408,0.3805265,0.381712,-1.2917736,-0.9842506,0.2483274,0.2487514,-2.4883814,-2.3218596,0.1741396,0.1750531,-1.0926491,-0.5738165
14.37416,0.3806564,0.3817541,-1.2580877,-0.9733505,0.2494726,0.2487357,-2.0386671,-2.3280375,0.1742605,0.1750428,-1.0239917,-0.5796748
14.38424,0.3816195,0.3817811,-1.0082524,-0.966331,0.2497728,0.2487472,-1.9207781,-2.3235149,0.1747671,0.1750178,-0.7362453,-0.5939032
14.39432,0.3825951,0.3818282,-0.7551761,-0.9541136,0.2493795,0.2487621,-2.0752458,-2.317649,0.174242,0.1750144,-1.0345222,-0.5958235
14.4044,0.3824913,0.3818934,-0.7821086,-0.9371982,0.2478386,0.2487806,-2.6802898,-2.3103987,0.1753213,0.1750009,-0.4215037,-0.6034802
14.41448,0.3819788,0.3819437,-0.9150648,-0.9241683,0.2465255,0.2487852,-3.1959231,-2.308614,0.1752342,0.1750226,-0.4709679,-0.5911724
14.42456,0.3812692,0.381986,-1.099111,-0.913175,0.2469938,0.2487597,-3.0120304,-2.3186041,0.1757312,0.1750355,-0.1886907,-0.583842
14.43464,0.3817321,0.3820056,-0.9790453,-0.9080975,0.2478128,0.2487362,-2.6904269,-2.3278252,0.1757417,0.17505,-0.1827328,-0.5755695
14.44472,0.3820043,0.3820178,-0.9084297,-0.9049404,0.249137,0.2486982,-2.1704676,-2.3427709,0.1751917,0.1750655,-0.495108,-0.5668071
14.4548,0.3821185,0.3820223,-0.8788184,-0.9037717,0.2492452,0.2486607,-2.1279674,-2.3574764,0.1758723,0.1750508,-0.1085647,-0.5751373
14.46488,0.3825422,0.3820284,-0.7689166,-0.9021989,0.2493506,0.2486133,-2.0865727,-2.3760815,0.1754481,0.1750442,-0.3494588,-0.5788569
14.47496,0.3828948,0.3820504,-0.6774508,-0.8964736,0.2494363,0.2485709,-2.0529078,-2.3927385,0.1760767,0.1750066,0.0075272,-0.6002495
14.48504,0.3834798,0.3820687,-0.5257064,-0.8917339,0.2487283,0.248554,-2.3309298,-2.3993906,0.1754585,0.17499,-0.3435719,-0.6096661
14.49512,0.3826942,0.3820981,-0.729488,-0.8841182,0.2486743,0.2485402,-2.3521586,-2.4048017,0.1750507,0.174983,-0.5751693,-0.6136262
14.5052,0.3817522,0.3821361,-0.9738385,-0.8742548,0.2482819,0.2485371,-2.5062312,-2.4060321,0.1751741,0.1749783,-0.5051168,-0.6163135
14.51528,0.3811989,0.3821981,-1.117348,-0.8581706,0.2485619,0.2485206,-2.3962708,-2.4125023,0.1744236,0.1749905,-0.9313636,-0.6093849
14.52536,0.3813612,0.3822672,-1.0752475,-0.8402303,0.2485905,0.2485185,-2.3850415,-2.413303,0.1749889,0.1749764,-0.6102634,-0.6173754
14.53544,0.3823663,0.382311,-0.8145251,-0.8288748,0.2485122,0.2485366,-2.4157842,-2.4062012,0.1744253,0.1749806,-0.9303921,-0.6149806
14.54552,0.3827071,0.3823377,-0.7261248,-0.8219459,0.248446,0.2485553,-2.4417793,-2.3988561,0.1748917,0.1749684,-0.6655051,-0.6219289
14.5556,0.3829577,0.3823421,-0.6611375,-0.8208257,0.2473631,0.2485717,-2.8670116,-2.3924305,0.1749413,0.1749668,-0.6373424,-0.6228387
14.56568,0.3822874,0.3823629,-0.8350142,-0.8154222,0.2475678,0.2485634,-2.7866389,-2.3956731,0.1746423,0.1749739,-0.8071279,-0.6187852
14.57576,0.3816557,0.3824049,-0.9988613,-0.8045215,0.2483166,0.2485725,-2.4926058,-2.3921154,0.1751162,0.1749702,-0.5379728,-0.6209117
14.58584,0.3817263,0.3824554,-0.980556,-0.7914201,0.2492788,0.2485875,-2.1147697,-2.3862166,0.1742763,0.1749979,-1.0150387,-0.605204
14.59592,0.3822197,0.3825062,-0.8525516,-0.7782354,0.2491164,0.2485998,-2.1785419,-2.3813865,0.174951,0.175014,-0.6317945,-0.5960072
14.606,0.38348,0.3825454,-0.5256473,-0.768079,0.2478498,0.2486102,-2.6758943,-2.3773209,0.1748789,0.175058,-0.6727642,-0.5710292
14.61608,0.3835982,0.382598,-0.4949875,-0.754423,0.2474747,0.248601,-2.8232037,-2.3809086,0.1753249,0.175096,-0.4194474,-0.5494352
14.62616,0.3832017,0.3826488,-0.5978433,-0.7412528,0.2472957,0.2485943,-2.8934947,-2.3835718,0.1757588,0.1751139,-0.1729818,-0.53929
14.63624,0.3826918,0.3827,-0.7300986,-0.7279686,0.2485617,0.2485709,-2.3963599,-2.3927546,0.1748527,0.1751216,-0.6876577,-0.5349445
14.64632,0.3827387,0.3827414,-0.7179338,-0.7172389,0.2497968,0.2485603,-1.9113576,-2.3968962,0.1749536,0.1750974,-0.6303585,-0.5486699
14.6564,0.3834058,0.3827649,-0.5448977,-0.7111269,0.2502952,0.2485744,-1.715656,-2.391355,0.1741344,0.1751035,-1.0956352,-0.5452175
14.66648,0.3832694,0.3827942,-0.5802624,-0.7035308,0.2497901,0.2486097,-1.913998,-2.3775288,0.1748856,0.1750976,-0.6689484,-0.5485508
14.67656,0.3830001,0.3828208,-0.6501257,-0.6966281,0.2483596,0.2486625,-2.4757261,-2.3567912,0.1752475,0.1750969,-0.463396,-0.5489378
14.68664,0.3820009,0.3828597,-0.9093113,-0.6865482,0.2486356,0.248687,-2.3673548,-2.3471736,0.1751318,0.1750892,-0.5291132,-0.5533204
14.69672,0.3813103,0.3828907,-1.0884712,-0.6784945,0.2490438,0.2486953,-2.2070518,-2.3439059,0.175325,0.1750622,-0.4193783,-0.5686677
14.7068,0.3812993,0.382906,-1.0913187,-0.6745417,0.249297,0.2486821,-2.1076106,-2.3490888,0.1741596,0.175057,-1.0813038,-0.5716193
14.71688,0.3818064,0.3829125,-0.9597814,-0.6728495,0.2485851,0.2486765,-2.3871664,-2.3512628,0.1744678,0.1750313,-0.9062388,-0.5862069
14.72696,0.3829328,0.3829011,-0.6675945,-0.6758188,0.2474081,0.2486894,-2.8493332,-2.3462097,0.1741172,0.175023,-1.1054243,-0.59094
14.73704,0.3830009,0.3828914,-0.6499182,-0.6783242,0.2475328,0.2486983,-2.8003848,-2.342703,0.1748791,0.1749989,-0.6726493,-0.6045906
14.74712,0.3831093,0.3828835,-0.6218151,-0.680383,0.2477639,0.2487151,-2.709643,-2.3361417,0.1756874,0.1749756,-0.2135725,-0.6178692
14.7572,0.383285,0.3829102,-0.5762315,-0.67344,0.248635,0.2487117,-2.3675839,-2.3374485,0.1753068,0.1749764,-0.4297328,-0.6173752
14.76728,0.3836754,0.3829758,-0.4749453,-0.6564318,0.2487823,0.2487175,-2.3097153,-2.3351734,0.1757591,0.1749702,-0.172862,-0.6209321
14.77736,0.3839602,0.3830593,-0.4010916,-0.6347721,0.2489985,0.2487361,-2.2248381,-2.3278641,0.1748175,0.1749916,-0.7076315,-0.6087823
14.78744,0.3832729,0.3831418,-0.5793608,-0.6133756,0.2495913,0.2487574,-1.9920535,-2.319516,0.1750659,0.1749902,-0.5665713,-0.6095495
14.79752,0.3831507,0.3831856,-0.6110633,-0.6020083,0.2493764,0.2487824,-2.0764658,-2.3096854,0.1748731,0.1749968,-0.6760693,-0.6058135
14.8076,0.3831675,0.3832092,-0.606701,-0.5958928,0.2491788,0.2487968,-2.1540555,-2.3040321,0.1748958,0.1749963,-0.6631874,-0.6060609
14.81768,0.3838504,0.3832218,-0.4295595,-0.5926185,0.2482955,0.2488366,-2.5008981,-2.2884291,0.175532,0.1749733,-0.3018081,-0.6191456
14.82776,0.3844846,0.383252,-0.2650465,-0.5847915,0.2485392,0.2488719,-2.405205,-2.2745661,0.1750424,0.1749588,-0.579921,-0.6273953
14.83784,0.3842383,0.3833056,-0.32895,-0.5708808,0.2489929,0.2488933,-2.2270475,-2.2661671,0.1759818,0.1749214,-0.0463316,-0.6486254
14.84792,0.3837457,0.3833548,-0.4567219,-0.558123,0.2489628,0.2489073,-2.2388548,-2.2606521,0.175847,0.1749141,-0.1229332,-0.6527954
14.858,0.3829286,0.3834022,-0.6686673,-0.5458316,0.2489315,0.2489209,-2.2511409,-2.2553087,0.1763322,0.1748931,0.1526504,-0.6647084
14.86808,0.38306,0.3834308,-0.6345952,-0.5384157,0.2479493,0.2489643,-2.6368238,-2.2382679,0.176274,0.1748579,0.1196386,-0.6847171
14.87816,0.3831159,0.3834645,-0.6200894,-0.5296581,0.2479815,0.2490089,-2.6242038,-2.2207694,0.1750506,0.1748156,-0.5752423,-0.7087205
14.88824,0.3832682,0.3835064,-0.5805962,-0.518794,0.24828,0.2490558,-2.5069908,-2.2023428,0.1746507,0.1747556,-0.8023715,-0.7428205
14.89832,0.3837291,0.3835514,-0.4610366,-0.5071321,0.2492349,0.2490744,-2.1320009,-2.195047,0.1735347,0.1747398,-1.4362427,-0.7517586
14.9084,0.3837968,0.3836016,-0.4434665,-0.4940937,0.2500992,0.2490573,-1.7926406,-2.2017646,0.174552,0.1747231,-0.8584499,-0.7612829
14.91848,0.3839848,0.383633,-0.3947077,-0.4859476,0.2496344,0.249026,-1.975157,-2.2140374,0.175022,0.1747216,-0.5914998,-0.7621071
14.92856,0.3833359,0.3836649,-0.5630259,-0.477693,0.2492189,0.2489899,-2.1383018,-2.2282266,0.1751994,0.1747042,-0.4907087,-0.7719878
14.93864,0.383251,0.3837014,-0.5850348,-0.4682198,0.2482429,0.2489928,-2.5215365,-2.2270631,0.1753377,0.1746684,-0.4122019,-0.7923196
14.94872,0.3833155,0.3837664,-0.568308,-0.4513612,0.2482372,0.2490003,-2.5237707,-2.2241357,0.1743636,0.1746528,-0.9654454,-0.8011762
14.9588,0.3827815,0.38386,-0.7068373,-0.4270804,0.2484638,0.2489984,-2.434799,-2.22488,0.1749267,0.1746246,-0.6456378,-0.8171983
14.96888,0.3824512,0.3839481,-0.792515,-0.4042242,0.2489628,0.2489844,-2.2388387,-2.2303863,0.1745624,0.1746298,-0.8525355,-0.8142574
14.97896,0.3819584,0.3840159,-0.9203509,-0.3866246,0.2500069,0.2489728,-1.8288647,-2.2349406,0.1750231,0.1746317,-0.5908439,-0.8131565
14.98904,0.3824022,0.384043,-0.8052284,-0.3796022,0.2498918,0.2489992,-1.874067,-2.224552,0.1748509,0.1746415,-0.6886546,-0.8076014
14.99912,0.383075,0.3840721,-0.6307049,-0.3720477,0.2495805,0.2490349,-1.9963062,-2.2105316,0.1742662,0.17464,-1.0207811,-0.8084677
15.0092,0.3840592,0.3841226,-0.3753927,-0.3589617,0.2485045,0.2490849,-2.4188045,-2.1909208,0.1750951,0.1745912,-0.5499726,-0.8361735
15.01928,0.3850961,0.3841841,-0.1064213,-0.3430087,0.2485774,0.2491177,-2.3902013,-2.1780231,0.1748547,0.1745483,-0.6865197,-0.8605535
15.02936,0.3854574,0.3842327,-0.0127009,-0.330398,0.2495113,0.2491252,-2.0234941,-2.1750934,0.1755146,0.1744901,-0.3117227,-0.8935729
15.03944,0.385568,0.3842436,0.0159734,-0.3275687,0.2496748,0.2491184,-1.9592906,-2.1777613,0.1749201,0.1744679,-0.6493936,-0.906212
15.04952,0.3846012,0.3842549,-0.2347934,-0.3246262,0.249789,0.2490951,-1.914425,-2.1869019,0.1747608,0.1744534,-0.7398558,-0.9144464
15.0596,0.3839095,0.3842736,-0.4142346,-0.3197799,0.2491803,0.2490951,-2.1534576,-2.1868931,0.1748695,0.1744313,-0.6781187,-0.9269941
15.06968,0.3836014,0.3843081,-0.4941493,-0.310824,0.2493896,0.2491024,-2.0712592,-2.1840378,0.1737664,0.174415,-1.3046643,-0.9362687
15.07976,0.3838262,0.3843409,-0.4358385,-0.3023179,0.2493683,0.2491227,-2.0796273,-2.1760675,0.1739016,0.1743705,-1.2278636,-0.9615172
15.08984,0.3843907,0.384355,-0.2894138,-0.2986704,0.2494075,0.2491334,-2.0642543,-2.1718864,0.1732099,0.1743483,-1.6207082,-0.9741313
15.09992,0.3842346,0.3843789,-0.329906,-0.2924567,0.2499951,0.2491177,-1.8335044,-2.1780247,0.1739019,0.1743044,-1.2277081,-0.9990913
15.11,0.3846363,0.3844141,-0.2256903,-0.2833258,0.2498104,0.249097,-1.9060317,-2.186162,0.1738813,0.1742529,-1.2393589,-1.0283049
15.12008,0.384938,0.3844729,-0.1474375,-0.2680843,0.2500631,0.2490643,-1.8068118,-2.1990156,0.1730823,0.1741881,-1.6932046,-1.0651372
15.13016,0.38532,0.3845296,-0.0483499,-0.2533747,0.2497474,0.2490606,-1.9307809,-2.2004722,0.1731696,0.1741027,-1.6436213,-1.1136348
15.14024,0.3853376,0.3845687,-0.0437762,-0.2432249,0.2496889,0.2490719,-1.9537378,-2.1959998,0.1726969,0.1740573,-1.9120804,-1.1394379
15.15032,0.3849847,0.3845897,-0.1353382,-0.2377976,0.2495093,0.2490882,-2.0242748,-2.1896099,0.1740501,0.1740232,-1.1435051,-1.1588079
15.1604,0.3853022,0.3845934,-0.0529778,-0.2368177,0.2489244,0.2490941,-2.253955,-2.1873162,0.1740984,0.1740255,-1.1160948,-1.1574733
15.17048,0.3850074,0.3846147,-0.1294485,-0.2313142,0.2487012,0.2490685,-2.3415706,-2.197371,0.1740604,0.1740031,-1.1376704,-1.1702088
15.18056,0.3848924,0.3846403,-0.1592777,-0.2246626,0.2479472,0.2490512,-2.6376429,-2.2041637,0.1739984,0.1739481,-1.1728642,-1.2014333
15.19064,0.3848626,0.3846761,-0.1669909,-0.2153639,0.2485107,0.2490397,-2.4163903,-2.2086413,0.1734219,0.1738903,-1.5003184,-1.2342798
15.20072,0.3853155,0.3847122,-0.0495234,-0.2060197,0.2490158,0.2490557,-2.2180569,-2.2023901,0.1743366,0.1738121,-0.9808005,-1.2786914
15.2108,0.3860841,0.3847405,0.1498505,-0.1986817,0.2489471,0.2490815,-2.2450126,-2.1922312,0.1738864,0.173768,-1.2365062,-1.3037234
15.22088,0.385793,0.3847849,0.0743456,-0.1871497,0.2485819,0.2491003,-2.388429,-2.184859,0.1744237,0.1737172,-0.9313177,-1.3325962
15.23096,0.3852666,0.3848401,-0.0622008,-0.1728249,0.2479936,0.2491132,-2.619438,-2.1797807,0.1745667,0.1736873,-0.8500922,-1.3495807
15.24104,0.3843134,0.3849204,-0.3094506,-0.1519979,0.2487574,0.249092,-2.319514,-2.1881099,0.174616,0.1736729,-0.8221114,-1.3577597
15.25112,0.3844862,0.3849967,-0.2646401,-0.1322153,0.2493537,0.2490657,-2.0853432,-2.198458,0.1748013,0.1736557,-0.7168316,-1.3675181
15.2612,0.3856821,0.3850471,0.0455738,-0.1191507,0.2503109,0.2490332,-1.7094917,-2.2112281,0.1731996,0.1736509,-1.6265707,-1.3702365
15.27128,0.3864215,0.3850691,0.2373703,-0.1134192,0.2503101,0.2490236,-1.7098012,-2.2149742,0.1731177,0.1735958,-1.6731136,-1.4015484
15.28136,0.3861548,0.385068,0.1681986,-0.1137228,0.2491629,0.2490369,-2.160302,-2.2097661,0.1727942,0.1735323,-1.8568496,-1.4375813
15.29144,0.3845164,0.385082,-0.2567968,-0.1100929,0.248652,0.2490378,-2.3608987,-2.2094212,0.1736826,0.1734519,-1.3522232,-1.483245
15.30152,0.3838514,0.3851052,-0.4292906,-0.1040668,0.2484041,0.2490375,-2.4582254,-2.2095384,0.1743265,0.1733899,-0.9865267,-1.5184752
15.3116,0.3841035,0.3851403,-0.3639025,-0.0949585,0.2493775,0.2490173,-2.076019,-2.2174424,0.1737464,0.1733617,-1.3160008,-1.534494
15.32168,0.3849283,0.3851701,-0.1499508,-0.0872254,0.2495496,0.249004,-2.0084346,-2.2226777,0.174063,0.1733216,-1.1361961,-1.5572523
15.33176,0.3855228,0.3851902,0.0042529,-0.0820173,0.2493307,0.2489922,-2.0944097,-2.2272935,0.1732649,0.1733004,-1.5894793,-1.5692974
15.34184,0.3852017,0.3852202,-0.0790269,-0.074238,0.2490822,0.2489822,-2.1919738,-2.2312296,0.1739097,0.1732563,-1.2232401,-1.5943545
15.35192,0.3854599,0.3852534,-0.0120521,-0.0656306,0.2481956,0.2489767,-2.5401007,-2.2333904,0.1737406,0.1732269,-1.3192906,-1.6110815
15.362,0.3855409,0.385302,0.0089572,-0.0530096,0.247906,0.2489461,-2.6538536,-2.2454341,0.1732238,0.1731983,-1.6128292,-1.6272946
15.37208,0.3859252,0.3853407,0.1086456,-0.042969,0.2472621,0.248923,-2.9066769,-2.2544895,0.1730249,0.1731633,-1.7257951,-1.6471638
15.38216,0.385952,0.3853624,0.1155981,-0.0373494,0.2477601,0.2488987,-2.7111094,-2.2640348,0.1719193,0.1731562,-2.3537413,-1.651237
15.39224,0.3851114,0.3853692,-0.1024526,-0.0355754,0.2485623,0.248881,-2.3961125,-2.2709803,0.1727337,0.1731337,-1.8911972,-1.6640157
15.40232,0.3843352,0.3853691,-0.3038015,-0.0356033,0.2491099,0.248859,-2.1811041,-2.2796118,0.1729114,0.1731313,-1.7902412,-1.6653626
15.4124,0.3839217,0.3853855,-0.4110629,-0.0313681,0.2495328,0.2488184,-2.0150237,-2.295567,0.1736545,0.1731132,-1.3681815,-1.6756351
15.42248,0.3848788,0.3853992,-0.1627859,-0.0278153,0.2487933,0.2487866,-2.3054329,-2.3080627,0.1734084,0.1731047,-1.5079603,-1.6804667
15.43256,0.3852925,0.3854275,-0.0554776,-0.0204709,0.2487521,0.2487518,-2.3215844,-2.3217285,0.1722183,0.1731145,-2.1839501,-1.6748957
15.44264,0.3851641,0.38547,-0.0887905,-0.0094394,0.2486373,0.2487433,-2.3666622,-2.3250599,0.1722501,0.1731046,-2.1658799,-1.6805429
15.45272,0.3850882,0.3855233,-0.1084855,0.0043816,0.2490548,0.2487494,-2.2027238,-2.3226363,0.1713498,0.1730999,-2.6771926,-1.6831941
15.4628,0.3847582,0.3855781,-0.1940693,0.0185936,0.2495567,0.2487673,-2.0056673,-2.3156253,0.1721159,0.1730509,-2.2420786,-1.7110459
15.47288,0.3850488,0.3856069,-0.1187041,0.0260832,0.2494213,0.2487999,-2.0588191,-2.3028222,0.1723341,0.1730092,-2.1181478,-1.7347418
15.48296,0.3852676,0.3856387,-0.0619492,0.034327,0.2496224,0.2488213,-1.9798407,-2.2944016,0.1730373,0.1729727,-1.7187456,-1.7554678
15.49304,0.3860531,0.3856772,0.1418256,0.0443073,0.2489251,0.2488451,-2.2536551,-2.2850699,0.1742887,0.1729303,-1.0079736,-1.7795563
15.50312,0.3862916,0.3857275,0.2036862,0.0573534,0.2485478,0.248844,-2.4018212,-2.2855118,0.1739747,0.1728918,-1.1863328,-1.8014015
15.5132,0.3856436,0.3857639,0.035587,0.0667996,0.2479219,0.248835,-2.6475818,-2.2890486,0.1740221,0.1728229,-1.159417,-1.840553
15.52328,0.3851861,0.3857615,-0.0830873,0.0661775,0.248018,0.2488211,-2.6098558,-2.2944853,0.1722835,0.1727872,-2.1468812,-1.8607781
15.53336,0.3850364,0.3857606,-0.1219015,0.0659308,0.2492538,0.2488086,-2.1245881,-2.299402,0.1716192,0.1727502,-2.5241979,-1.8818241
15.54344,0.3861711,0.3857861,0.1724246,0.0725472,0.249556,0.2488248,-2.0059043,-2.2930332,0.1714143,0.1727124,-2.6405709,-1.9032776
15.55352,0.3867527,0.3858561,0.3233012,0.0907079,0.2496595,0.2488323,-1.9652663,-2.2901088,0.1717566,0.1726628,-2.4461363,-1.9314577
15.5636,0.386392,0.3859313,0.2297331,0.1102277,0.2487624,0.2488324,-2.3175321,-2.2900559,0.1733224,0.1725928,-1.5568119,-1.971224
15.57368,0.3854299,0.3859862,-0.0198482,0.1244641,0.2485003,0.2488102,-2.4204567,-2.2987977,0.172826,0.1725611,-1.8387929,-1.9892052
15.58376,0.3846254,0.3860256,-0.2285359,0.1346717,0.2487901,0.2487894,-2.3066636,-2.3069359,0.1726848,0.1725251,-1.9189664,-2.0096457
15.59384,0.3853557,0.3860538,-0.0390965,0.1419944,0.2488571,0.2487857,-2.2803711,-2.3083943,0.1716516,0.1725072,-2.5057744,-2.019852
15.60392,0.386083,0.3860972,0.1495653,0.1532542,0.2491268,0.248779,-2.1744514,-2.3110316,0.171708,0.1724726,-2.4737843,-2.0394874
15.614,0.386716,0.3861336,0.3137637,0.162692,0.2484309,0.2487941,-2.4477364,-2.3051078,0.172446,0.1724312,-2.0545756,-2.0630133
15.62408,0.3866104,0.3861629,0.2863821,0.1702969,0.2486343,0.2488112,-2.3678543,-2.2984012,0.1720972,0.1724176,-2.2526863,-2.0707161
15.63416,0.3860429,0.3861862,0.1391623,0.1763443,0.2488233,0.2488418,-2.2936251,-2.2863656,0.1727165,0.1723992,-1.9009415,-2.081182
15.64424,0.3856688,0.3862151,0.0421233,0.1838467,0.2488453,0.2488633,-2.2850004,-2.2779408,0.1720222,0.1724072,-2.2953316,-2.0766423
15.65432,0.3853321,0.3862745,-0.0451991,0.1992366,0.2485678,0.2488562,-2.3939451,-2.2807201,0.172576,0.1723821,-1.9807727,-2.0909216
15.6644,0.3858173,0.386344,0.0806591,0.2172729,0.247437,0.2488415,-2.8379858,-2.2864942,0.1731277,0.1723448,-1.6674047,-2.1120892
15.67448,0.3860007,0.3864253,0.1282153,0.238355,0.2473014,0.2488127,-2.8912385,-2.2978143,0.1736645,0.1723086,-1.3625041,-2.1326383
15.68456,0.3864513,0.3864983,0.2451137,0.2573007,0.2469263,0.2488041,-3.0385267,-2.3011556,0.1745606,0.1722755,-0.8535523,-2.1514171
15.69464,0.3870612,0.3865636,0.4033279,0.2742452,0.2475146,0.2487985,-2.8075446,-2.3033616,0.1734913,0.1722782,-1.4608718,-2.1499138
15.70472,0.38758,0.3866195,0.5378831,0.2887358,0.2488255,0.2487928,-2.2927847,-2.3056036,0.1731838,0.172259,-1.6355301,-2.1608169
15.7148,0.3881097,0.3866524,0.6752853,0.2972761,0.2499263,0.2487822,-1.8604967,-2.309788,0.1718357,0.1722594,-2.4012417,-2.1605752
15.72488,0.3875566,0.3866899,0.5318203,0.3070009,0.25061,0.2487532,-1.5920534,-2.3211715,0.1717587,0.1722579,-2.4449941,-2.1614472
15.73496,0.3874138,0.3867282,0.4947783,0.316946,0.2496756,0.2487333,-1.9589773,-2.3289723,0.1725626,0.1722586,-1.9883462,-2.1610556
15.74504,0.3872288,0.3867746,0.4467941,0.3289748,0.2492056,0.248703,-2.1435213,-2.3408717,0.1724037,0.1722612,-2.0786049,-2.1595607
15.75512,0.3868784,0.386789,0.3559012,0.3327178,0.2487,0.2486986,-2.3420544,-2.3426161,0.1726544,0.1722207,-1.9362166,-2.1825925
15.7652,0.3863434,0.3867992,0.2171193,0.3353511,0.2488944,0.2487016,-2.2657192,-2.3414078,0.1712858,0.1721849,-2.7135596,-2.2029243
15.77528,0.3855598,0.3868233,0.013846,0.3415962,0.2496048,0.2487179,-1.9867628,-2.3350292,0.1713835,0.1721466,-2.6580496,-2.224664
15.78536,0.386373,0.3868581,0.2247881,0.350632,0.2496715,0.2487328,-1.9605532,-2.3291818,0.1712279,0.1721437,-2.7464603,-2.226319
15.79544,0.3874556,0.3868977,0.5056328,0.3609044,0.24999,0.2487214,-1.8354942,-2.3336295,0.1708678,0.1721551,-2.9509781,-2.2198434
15.80552,0.388087,0.3869138,0.6694028,0.3650929,0.2490318,0.2487029,-2.2117529,-2.3409123,0.1711523,0.1721715,-2.7894083,-2.2104939
15.8156,0.3876892,0.3869175,0.5662168,0.3660427,0.248411,0.2486812,-2.4555273,-2.3494497,0.1707558,0.172181,-3.0146045,-2.2051383
15.82568,0.3869025,0.3869297,0.3621524,0.3692127,0.2482421,0.2486793,-2.5218511,-2.3501919,0.1721318,0.1721544,-2.2330428,-2.2202157
15.83576,0.3869352,0.3869654,0.3706396,0.378476,0.2484926,0.2486835,-2.4234855,-2.348519,0.1722276,0.1721384,-2.1786656,-2.2292972
15.84584,0.3869625,0.3870225,0.3777117,0.3932812,0.2491412,0.2486809,-2.1687881,-2.3495398,0.1723485,0.1721251,-2.1099964,-2.2368662
15.85592,0.3874155,0.3870642,0.4952227,0.4040906,0.2487397,0.2486765,-2.3264742,-2.351269,0.1721466,0.1721369,-2.2246476,-2.2301435
15.866,0.3873155,0.3870893,0.4692745,0.4106169,0.248965,0.248665,-2.2379879,-2.3558028,0.1716282,0.1721479,-2.5191126,-2.2238963
15.87608,0.3870361,0.3870992,0.3968068,0.4131657,0.248777,0.2486711,-2.3118171,-2.3533835,0.1725321,0.1721401,-2.005673,-2.2283522
15.88616,0.3871142,0.3871124,0.4170617,0.4165923,0.2488253,0.2486721,-2.2928622,-2.3529924,0.1720852,0.1721412,-2.2595532,-2.2276945
15.89624,0.3874271,0.3871421,0.4982234,0.4242987,0.2488543,0.2486679,-2.2814439,-2.3546415,0.172327,0.1721253,-2.1222163,-2.2367709
15.90632,0.3881372,0.3871842,0.6824314,0.435218,0.2482014,0.2486629,-2.5378572,-2.3566313,0.1714515,0.1721282,-2.6194421,-2.2350978
15.9164,0.3878813,0.3872387,0.6160464,0.4493479,0.2483599,0.2486657,-2.4755823,-2.3555338,0.1710108,0.172115,-2.8697878,-2.2425779
15.92648,0.3880666,0.3872817,0.6641256,0.4605203,0.2480626,0.2487029,-2.5923491,-2.340914,0.1718094,0.1720844,-2.4161875,-2.2600074
15.93656,0.3886037,0.3873218,0.8034445,0.4709048,0.2483593,0.2487467,-2.4758358,-2.3237164,0.1717222,0.172035,-2.4656804,-2.2880544
15.94664,0.388624,0.3873498,0.8086936,0.4781884,0.2484656,0.2488054,-2.434093,-2.300658,0.1723532,0.1719535,-2.1072818,-2.3343287
15.95672,0.3880131,0.3873595,0.6502313,0.4806837,0.2483461,0.2488484,-2.481002,-2.2837618,0.1712711,0.1719022,-2.7219336,-2.3634439
15.9668,0.3867673,0.3873519,0.3270696,0.4787113,0.2485113,0.2488492,-2.4161313,-2.2834507,0.1713715,0.171858,-2.6648699,-2.3885444
15.97688,0.3866702,0.3873248,0.3018939,0.4716908,0.2480782,0.2488108,-2.586225,-2.2985562,0.1720376,0.1718588,-2.2865493,-2.3880909
15.98696,0.3870041,0.3873162,0.3884964,0.4694638,0.2484081,0.2487441,-2.4566566,-2.3247229,0.1723693,0.1718626,-2.098176,-2.3859834
15.99704,0.3876325,0.3873124,0.5515184,0.4684902,0.2480769,0.2487083,-2.5867139,-2.3387901,0.1731715,0.1718356,-1.6425071,-2.4012771


==> data/fig_phase_direction_sweep_data.csv <==
H_mm,VPP_415_V,VPP_413_V,VPP_415_norm,VPP_413_norm,FARF_415_norm,FARF_413_norm,phase_415_deg,phase_413_deg,phase_415_uw_deg,phase_413_uw_deg,dphase_415_deg_per_mm,dphase_413_deg_per_mm
19.0998542,0.492398004,,0.25995257,,0.00274862569,,116.913393,,116.913393,,33.4864146,
19.0998542,,0.947254765,,0.507353492,,0.00351370344,,83.8474961,,83.8474961,,-5.66324038
19.1797283,,1.01624347,,0.544304121,,0.00351370344,,87.8766867,,87.8766867,,-3.72551949
19.1797283,0.584466136,,0.308558266,,0.00224887556,,116.489849,,116.489849,,33.9563321,
19.2596315,0.587282992,,0.310045373,,0.00249875062,,127.978338,,127.978338,,34.89651,
19.2596315,,1.12533855,,0.60273589,,0.00281096275,,91.7720217,,91.7720217,,0.151336697
19.3395347,,1.12728084,,0.603776188,,0.00281096275,,97.3474363,,97.3474363,,4.02819288
19.3395639,0.625210493,,0.330068508,,0.00274862569,,128.40651,,128.40651,,35.837031,
19.4194088,,1.05656032,,0.565897992,,0.00281096275,,91.018425,,91.018425,,7.90363467
19.4194963,0.712367624,,0.37608153,,0.00274862569,,133.596112,,133.596112,,36.7775519,
19.4992829,,1.18848526,,0.63655752,,0.00281096275,,97.5012934,,97.5012934,,11.7790765
19.4993995,0.754559465,,0.398355945,,0.00299850075,,135.591287,,135.591287,,37.7177298,
19.5791569,,1.20289497,,0.644275422,,0.00210822207,,101.866822,,101.866822,,15.6545182
19.5792736,0.712712661,,0.376263686,,0.00299850075,,137.509792,,137.509792,,38.6575647,
19.6590019,,1.28105468,,0.686138079,,0.00210822207,,99.9257139,,99.9257139,,19.5285456
19.6591476,0.781102427,,0.412368818,,0.00299850075,,143.632222,,143.632222,,39.5973997,
19.7388176,,1.2372656,,0.662684469,,0.00210822207,,95.5938575,,95.5938575,,23.4011586
19.7389925,0.787734394,,0.415870045,,0.00299850075,,147.858947,,147.858947,,40.5368916,
19.8186334,,1.26707248,,0.678649156,,0.00210822207,,97.1768994,,97.1768994,,27.2737716
19.8188083,0.77936414,,0.411451121,,0.00299850075,,145.939428,,145.939428,,41.4760405,
19.8984492,,1.28824869,,0.689991219,,0.00210822207,,107.908773,,107.908773,,31.1463846
19.8986241,0.921844633,,0.486671106,,0.00349825087,,150.350794,,150.350794,,42.4151894,
19.9782649,,1.32574655,,0.710075225,,0.00281096275,,109.09945,,109.09945,,35.0189976
19.9784398,0.816749129,,0.431187847,,0.00374812594,,154.954665,,154.954665,,43.3543383,
20.058139,,1.30756943,,0.700339487,,0.00281096275,,102.357718,,102.357718,,33.9724653
20.0582847,0.827454428,,0.436839514,,0.003998001,,155.8198,,155.8198,,41.0768819,
20.1380422,,1.41206815,,0.756309423,,0.00304520965,,105.911453,,105.911453,,33.5229234
20.1381588,0.944548631,,0.498657269,,0.00449775112,,157.689852,,157.689852,,36.5261149,
20.2179454,,1.37735895,,0.737719036,,0.00351370344,,114.647006,,114.647006,,39.2614446
20.218062,0.872497836,,0.460619362,,0.00524737631,,165.572568,,165.572568,,40.4371225,
20.2978778,,1.41983725,,0.760470586,,0.00398219724,,117.841227,,117.841227,,47.6561649
20.2979944,0.946223949,,0.499541723,,0.00624687656,,170.195519,,170.195519,,47.4893364,
20.3778102,,1.40151691,,0.750658138,,0.00468493792,,122.612572,,122.612572,,51.3822803
20.3779268,0.998109811,,0.52693392,,0.00749625187,,166.369129,,166.369129,,53.5672187,
20.4577134,,1.45472657,,0.779157447,,0.00562192551,,124.221517,,124.221517,,57.6756678
20.45783,1.05410155,,0.556493741,,0.0117441279,,170.438147,,170.438147,,62.9493185,
20.5375875,,1.47807942,,0.791665327,,0.00655891309,,125.040822,,125.040822,,73.0287065
20.5377041,1.12477213,,0.593802989,,0.0232383808,,177.041546,,177.041546,,74.2198591,
20.6174615,,1.53754991,,0.823517962,,0.0168657765,,132.251654,,132.251654,,87.311572
20.6175781,1.24162543,,0.655493562,,0.0299850075,,-178.845083,,181.154917,,96.5518686,
20.6973064,,1.57891712,,0.845674409,,0.0220192082,,138.704681,,138.704681,,100.910662
20.6974522,1.39190104,,0.734828837,,0.0809595202,,-174.185435,,185.814565,,129.975008,
20.7771514,,1.6232487,,0.869418582,,0.0456781448,,147.718312,,147.718312,,120.735594
20.7773263,1.70066619,,0.897835782,,0.392303848,,-164.496912,,195.503088,,181.951341,
20.792135,1.75502602,,0.926534064,,0.478510745,,-161.058979,,198.941021,,232.770881,
20.8069438,1.78109804,,0.940298315,,0.590204898,,-157.71734,,202.28266,,257.807431,
20.8217817,1.81578341,,0.958609823,,0.656671664,,-150.642391,,209.357609,,234.47293,
20.8366196,1.82696608,,0.964513509,,0.71964018,,-146.879973,,213.120027,,230.837019,
20.8514284,1.82308595,,0.962465066,,0.77936032,,-140.185195,,219.814805,,252.308466,
20.8569671,,1.74102218,,0.932498536,,0.217146873,,159.5235,,159.5235,,166.464955
20.8662372,1.84900176,,0.976146847,,0.847576212,,-136.497148,,223.502852,,302.300394,
20.8810751,1.85657986,,0.980147569,,0.897051474,,-133.542816,,226.457184,,364.839286,
20.895913,1.86646703,,0.985367316,,0.906796602,,-127.778752,,232.221248,,462.826651,
20.8968167,,1.77573782,,0.951092377,,0.408760834,,155.115538,,155.115538,,222.517152
20.9107218,1.85955942,,0.981720572,,0.985757121,,-119.95914,,240.04086,,693.666503,
20.9116546,,1.75922092,,0.942245856,,0.525650035,,171.337963,,171.337963,,228.100104
20.9255597,1.85462676,,0.979116465,,1,,-116.889034,,243.110966,,911.685209,
20.9264925,,1.80970267,,0.969284085,,0.542515812,,165.989814,,165.989814,,201.438577
20.9403976,1.85532339,,0.979484239,,0.972763618,,-90.7847589,,269.215241,,848.354013,
20.9413305,,1.78132379,,0.954084241,,0.599437807,,168.786569,,168.786569,,213.464486
20.9552355,1.86026694,,0.982094093,,0.928535732,,-94.179774,,265.820226,,509.586312,
20.9561684,,1.7779883,,0.952297739,,0.658936519,,169.334862,,169.334862,,244.255496
20.9700735,1.85217235,,0.977820705,,0.855322339,,-82.4831157,,277.516884,,192.142912,
20.9710063,,1.81243275,,0.970746328,,0.807214804,,175.250338,,175.250338,,264.443103
20.9849405,1.83346575,,0.967944893,,0.748125937,,-35.2165866,,324.783413,,82.9870554,
20.9858442,,1.81758683,,0.973506871,,0.851721715,,-171.077718,,188.922282,,298.240151
20.9998076,1.84760634,,0.975410158,,0.527736132,,-39.6252983,,320.374702,,56.8982812,
21.0006821,,1.80035594,,0.964277941,,0.802529866,,-177.909435,,182.090565,,324.396796
21.0146747,1.83578344,,0.969168477,,0.485257371,,-27.8220262,,332.177974,,84.4420762,
21.0155201,,1.79549919,,0.961676642,,0.964394472,,-155.959905,,204.040095,,360.915411
21.0295417,1.80676436,,0.953848382,,0.326586707,,-16.141749,,343.858251,,141.694577,
21.0303871,,1.78815323,,0.957742117,,0.967205435,,-151.565536,,208.434464,,421.276636
21.0444088,1.77958984,,0.939502087,,0.275362319,,-9.45730314,,350.542697,,169.10235,
21.0452542,,1.78851347,,0.957935067,,0.973530101,,-144.72766,,215.27234,,586.529581
21.0600921,,1.81885633,,0.97418682,,0.997891778,,-142.765593,,217.234407,,714.807411
21.0749883,,1.79097876,,0.959255483,,1,,-126.902499,,233.097501,,787.243888
21.0842875,1.73579643,,0.916382152,,0.188155922,,-8.23992628,,351.760074,,163.770269,
21.0898846,,1.74320092,,0.933665479,,0.930897166,,-110.051026,,249.948974,,790.968848
21.1047516,,1.71721574,,0.91974771,,0.820566877,,-90.0212437,,269.978756,,657.228843
21.1196187,,1.77318795,,0.949726652,,0.736003748,,-95.8465169,,264.153483,,479.54223
21.1241663,1.56895617,,0.828301871,,0.135432284,,-7.60636256,,352.393637,,134.090916,
21.1345149,,1.65554039,,0.886714141,,0.508550012,,-46.9840208,,313.015979,,266.483996
21.1494111,,1.71763673,,0.919973197,,0.468728039,,-53.5508787,,306.449121,,137.686964
21.164045,1.34695096,,0.711098257,,0.0914542729,,-9.65318169,,350.346818,,116.61886,
21.1642782,,1.68447487,,0.902211566,,0.379245725,,-43.1978873,,316.802113,,108.054766
21.1791744,,1.70896483,,0.915328492,,0.325603186,,-46.5085621,,313.491438,,156.91081
21.1940415,,1.67930553,,0.899442847,,0.276645584,,-34.6744172,,325.325583,,213.522644
21.2089086,,1.68942487,,0.90486281,,0.259779808,,-31.8010996,,328.1989,,256.630406
21.2237757,,1.52421005,,0.816373082,,0.203326306,,-24.9494627,,335.050537,,278.479618
21.2439191,0.964672304,,0.509281196,,0.0657171414,,-27.353722,,332.646278,,73.8187019,
21.2636544,,1.40426429,,0.752129646,,0.148512532,,-16.8195533,,343.180447,,238.541086
21.3035623,,1.26189019,,0.675873503,,0.110798782,,-4.11048448,,355.889516,,219.443476
21.3238223,0.616573361,,0.325508691,,0.0504747626,,-44.9173228,,315.082677,,53.3260822,
21.3434701,,1.04427518,,0.559318018,,0.081283673,,17.2870479,,377.287048,,197.255256
21.4037255,0.821349822,,0.433616699,,0.0469765117,,-74.992609,,285.007391,,46.5867261,
21.4233734,,0.727743064,,0.389782135,,0.0583274772,,39.4339865,,399.433986,,175.18628
21.4836287,1.00574436,,0.530964443,,0.0444777611,,-55.4483164,,304.551684,,50.6905642,
21.5032474,,0.34842664,,0.186618721,,0.0552822675,,-49.7759067,,310.224093,,164.345279
21.5635028,0.885959211,,0.46772605,,0.0339830085,,-16.9991916,,343.000808,,54.590197,
21.5831215,,0.573769533,,0.307313288,,0.054111033,,-46.9114577,,313.088542,,151.206674
21.6433769,0.784270828,,0.414041518,,0.0257371314,,1.75983696,,361.759837,,50.5370128,
21.6629664,,0.869244776,,0.465571026,,0.0445069103,,-10.1297904,,349.87021,,134.48031
21.7232218,0.783194446,,0.413473262,,0.0242378811,,13.7316774,,373.731677,,46.2544161,
21.7428113,,1.00149304,,0.536403734,,0.0311548372,,21.2804533,,381.280453,,123.040372
21.8030667,0.568315986,,0.300032087,,0.0232383808,,10.4924956,,370.492496,,61.0621896,
21.8226563,,0.99584852,,0.533380504,,0.024830171,,45.1623402,,405.16234,,116.151035
21.8829116,0.672278663,,0.354917292,,0.0127436282,,9.12708491,,369.127085,,81.671484,
21.9025012,,0.940577258,,0.503776992,,0.0171000234,,51.5627032,,411.562703,,101.936709
21.9627565,0.570779096,,0.301332442,,0.0117441279,,3.21290262,,363.212903,,94.0000519,
21.9823169,,0.904307735,,0.484350888,,0.0161630358,,61.3990921,,421.399092,,92.4749741
22.0426306,0.55833768,,0.294764223,,0.0109945027,,19.1897419,,379.189742,,98.3683447,
22.062191,,0.790054245,,0.423156256,,0.0149918014,,60.5719687,,420.571969,,91.7192545
22.1225047,0.528203113,,0.278855226,,0.0099950025,,13.6142324,,373.614232,,108.808601,
22.1420651,,0.896482201,,0.480159501,,0.0138205669,,66.7382286,,426.738229,,84.8333809
22.2023787,0.58328993,,0.307937309,,0.00924537731,,24.8440138,,384.844014,,119.623575,
22.2219391,,0.81923828,,0.438787343,,0.0126493324,,69.4062296,,429.40623,,87.17749
22.2822819,0.664218756,,0.35066221,,0.00899550225,,36.6486778,,396.648678,,102.535235,
22.3018424,,0.700967879,,0.375441237,,0.0119465917,,78.048969,,438.048969,,79.3614353
22.3621852,0.597979611,,0.315692459,,0.00824587706,,43.4611558,,403.461156,,71.4615092,
22.3817164,,0.718502607,,0.384832909,,0.00983836964,,74.9517864,,434.951786,,59.1741583
22.4420884,0.582940544,,0.307752857,,0.00724637681,,47.0936407,,407.093641,,45.3365688,
22.4615905,,0.671458344,,0.359635811,,0.00796439447,,73.7948676,,433.794868,,34.2861119
22.5219916,0.574546463,,0.303321354,,0.00649675162,,40.3531645,,400.353164,,39.1780107,
22.5414646,,0.704954425,,0.377576447,,0.00655891309,,72.616987,,432.616987,,1.93724283
22.6018948,0.567569448,,0.299637967,,0.00549725137,,53.1528465,,413.152847,,45.4695291,
22.6213095,,0.669592008,,0.358636194,,0.00562192551,,76.5945017,,436.594502,,-8.38877062
22.6817689,0.534876293,,0.28237821,,0.00499750125,,67.8108734,,427.810873,,48.875733,
22.7011835,,0.753118512,,0.403373327,,0.00491918482,,83.6200093,,443.620009,,-3.22637384
22.761643,0.492115888,,0.259803632,,0.00449775112,,101.876106,,461.876106,,46.6777431,
22.7810285,,0.68081596,,0.364647788,,0.00421644413,,80.1805879,,440.180588,,3.98953401
22.8414879,0.529542105,,0.279562122,,0.00449775112,,73.1892815,,433.189281,,40.8412187,
22.8608734,,0.713539486,,0.382174641,,0.00398219724,,76.9359336,,436.935934,,8.18644717
22.9213619,0.562109366,,0.296755415,,0.00374812594,,76.506636,,436.506636,,30.3619901,
22.9407183,,0.760687935,,0.407427541,,0.00351370344,,87.9816877,,447.981688,,11.1363843
23.0012069,0.570349408,,0.301105596,,0.00374812594,,66.881275,,426.881275,,26.0563903,
23.020534,,0.714800339,,0.382849959,,0.00327945655,,83.9929496,,443.99295,,6.4251164
23.0811101,0.508172749,,0.268280559,,0.00374812594,,71.6017914,,431.601791,,23.7675192,
23.100379,,0.801944429,,0.429524687,,0.00281096275,,83.1871445,,443.187144,,1.38026022
23.1609841,0.52024739,,0.274655147,,0.00374812594,,67.9366303,,427.93663,,17.3315616,
23.180253,,0.762571599,,0.40843644,,0.00281096275,,91.1096607,,451.109661,,6.68309243
23.2408582,0.54680773,,0.288677195,,0.00374812594,,63.0098649,,423.009865,,16.9646876,
23.2600979,,0.761657988,,0.407947106,,0.00281096275,,87.8520179,,447.852018,,11.0648412
23.3207031,0.595815966,,0.314550202,,0.00374812594,,74.1901872,,434.190187,,17.7633516,
23.3399429,,0.726966134,,0.389366008,,0.00281096275,,85.7795311,,445.779531,,11.5691178
23.4005772,0.594978302,,0.314107972,,0.00374812594,,65.926954,,425.926954,,13.6002494,
23.4197586,,0.77521918,,0.415210535,,0.00281096275,,81.5374499,,441.53745,,7.40435564
23.4804513,0.643009988,,0.339465427,,0.00299850075,,80.1183573,,440.118357,,3.49849448,
23.4996035,,0.90580077,,0.485150564,,0.00281096275,,84.332403,,444.332403,,3.63516697
23.5603253,0.606269538,,0.320068975,,0.00374812594,,85.777596,,445.777596,,-1.79189409,
23.5794776,,0.749539922,,0.40145662,,0.00281096275,,86.9214617,,446.921462,,8.56221565
23.6401994,0.669982644,,0.35370515,,0.00374812594,,79.4788955,,439.478895,,4.90585818,
23.6593225,,0.808962691,,0.433283696,,0.00281096275,,88.3040567,,448.304057,,17.085727
23.7200443,0.673661018,,0.355647081,,0.00374812594,,89.460788,,449.460788,,18.7824145,
23.7391674,,0.877897134,,0.470205263,,0.00281096275,,88.1688167,,448.168817,,13.9129263
23.7998892,0.693396262,,0.366065944,,0.00374812594,,87.1455171,,447.145517,,24.1080675,
23.8190124,,0.8592144,,0.460198716,,0.00210822207,,90.5597174,,450.559717,,10.8549691
23.8797341,0.691759979,,0.365202098,,0.00374812594,,90.7050248,,450.705025,,21.4877322,
23.8988573,,0.910130206,,0.487469427,,0.00210822207,,87.7420356,,447.742036,,17.4515879
23.9595791,0.735605457,,0.388349521,,0.00374812594,,93.5548614,,453.554861,,11.9721556,
23.978673,,0.847317712,,0.453826801,,0.00210822207,,85.7778927,,445.777893,,17.8116716
24.039424,0.7058008,,0.372614695,,0.00374812594,,93.6268428,,453.626843,,22.3104737,
24.058518,,0.898075083,,0.481012655,,0.00210822207,,98.9542183,,458.954218,,11.6354711
24.1192689,0.687649743,,0.363032174,,0.00374812594,,90.4483147,,450.448315,,40.1506787,
24.1383629,,0.878932289,,0.470759697,,0.00210822207,,99.8640965,,459.864097,,13.2589303
24.199143,0.725019527,,0.382760871,,0.00449775112,,94.0196096,,454.01961,,38.0268462,
24.2181786,,0.945275608,,0.506293447,,0.00210822207,,92.883451,,452.883451,,23.6019499
24.2789296,0.824440113,,0.435248162,,0.00449775112,,93.623472,,453.623472,,47.3706722,
24.2979361,,0.959973959,,0.514165944,,0.00281096275,,99.6224754,,459.622475,,30.3657012
24.3587162,0.787562925,,0.415779521,,0.00524737631,,94.8201784,,454.820178,,55.8761727,
24.3776936,,0.9929644,,0.531835758,,0.00281096275,,99.0659741,,459.065974,,30.7426136
24.4385028,0.89816624,,0.47417053,,0.00574712644,,103.584064,,463.584064,,65.7399869,
24.457451,,0.958697908,,0.513482486,,0.00304520965,,109.944725,,469.944725,,32.9778103
24.5183477,1.00559461,,0.530885382,,0.00674662669,,109.559312,,469.559312,,86.6633293,
24.5372959,,0.947213541,,0.507331412,,0.00351370344,,111.100757,,471.100757,,40.0651841
24.5982218,1.08097438,,0.570680761,,0.00749625187,,117.130294,,477.130294,,101.636604,
24.6171409,,1.05249566,,0.563720942,,0.00421644413,,105.255525,,465.255525,,47.7944078
24.6780667,1.08806207,,0.574422579,,0.0114942529,,120.078907,,480.078907,,122.784265,
24.6969275,,1.10554036,,0.592131899,,0.00491918482,,103.911086,,463.911086,,55.9832725
24.7578825,1.21494792,,0.641409654,,0.0234882559,,131.237364,,491.237364,,151.85712,
24.7767432,,1.07451172,,0.575512832,,0.00562192551,,121.225414,,481.225414,,66.2126432
24.8377274,1.35102649,,0.71324986,,0.0357321339,,137.76672,,497.76672,,183.573587,
24.8565882,,1.24380208,,0.666185435,,0.0128835793,,113.097655,,473.097655,,76.3002586
24.9175723,1.5875152,,0.838099772,,0.0942028986,,154.763348,,514.763348,,224.749983,
24.9364331,,1.31227213,,0.702858271,,0.0189739986,,119.843294,,479.843294,,85.7990212
24.9974464,1.7988954,,0.949694104,,0.377311344,,-166.99497,,553.00503,,334.778075,
25.0122843,1.7516059,,0.924728476,,0.437281359,,-169.807882,,550.192118,,342.668018,
25.016278,,1.45679688,,0.780266314,,0.045209651,,129.110653,,489.110653,,109.668657
25.0271222,1.80697485,,0.953959503,,0.465767116,,-165.369164,,554.630836,,348.279219,
25.0419893,1.82324217,,0.962547541,,0.543478261,,-158.269231,,561.730769,,353.523179,
25.0568272,1.80887371,,0.954961974,,0.57846077,,-158.355016,,561.644984,,341.136061,
25.0716651,1.84050562,,0.971661463,,0.653173413,,-161.113376,,558.886624,,358.779088,
25.086503,1.83206592,,0.96720588,,0.682908546,,-148.490212,,571.509788,,397.520684,
25.0961229,,1.71791883,,0.920124287,,0.164441321,,147.789684,,507.789684,,146.158004
25.1013701,1.84221351,,0.972563112,,0.722888556,,-144.098589,,575.901411,,448.781093,
25.116208,1.84969835,,0.976514597,,0.717391304,,-138.524226,,581.475774,,518.641226,
25.1310751,1.84594621,,0.974533723,,0.801849075,,-124.595148,,595.404852,,626.643182,
25.1360016,,1.79365449,,0.960688616,,0.33286484,,156.443319,,516.443319,,160.081602
25.1459422,1.85072052,,0.977054233,,0.836081959,,-126.054647,,593.945353,,792.303268,
25.1508396,,1.79397567,,0.960860641,,0.404075896,,150.3313,,510.3313,,188.883806
25.1608092,1.840319,,0.971562944,,0.842078961,,-113.779219,,606.220781,,819.44324,
25.1656775,,1.79909504,,0.963602594,,0.388615601,,151.715892,,511.715892,,187.856074
25.1756472,1.84272577,,0.97283355,,0.827086457,,-108.366432,,611.633568,,653.409591,
25.1804862,,1.83313364,,0.981833809,,0.497540408,,162.184667,,522.184667,,187.691579
25.1904559,1.84561421,,0.974358454,,0.764367816,,-72.1592429,,647.840757,,504.846991,
25.195295,,1.84786456,,0.989723751,,0.534551417,,161.69174,,521.69174,,238.628817
25.2052647,1.84781036,,0.975517871,,0.608695652,,-62.9935875,,657.006412,,365.166498,
25.2101038,,1.85300345,,0.99247616,,0.55469665,,168.095191,,528.095191,,253.132121
25.2201026,1.841773,,0.972330556,,0.536731634,,-42.8983808,,677.101619,,220.221582,
25.2249125,,1.83167751,,0.981053901,,0.638088545,,170.826318,,530.826318,,238.563895
25.2349114,1.84468318,,0.97386693,,0.531484258,,-37.6038986,,682.396101,,172.622347,
25.2397213,,1.86367617,,0.998192509,,0.71468728,,168.691258,,528.691258,,288.623125
25.2497201,1.8409831,,0.971913543,,0.327086457,,-31.1678203,,688.83218,,215.066077,
25.2545009,,1.85081381,,0.991303379,,0.715155774,,175.652076,,535.652076,,328.689298
25.2645289,1.78963974,,0.944807747,,0.340829585,,-18.1752129,,701.824787,,267.236342,
25.2692806,,1.86331602,,0.997999613,,0.761770907,,-178.977759,,541.022241,,317.82159
25.2793377,1.80329644,,0.952017552,,0.276361819,,-18.3859591,,701.614041,,312.421931,
25.2840602,,1.85284509,,0.992391339,,0.776059967,,-178.703223,,541.296777,,360.94242
25.2988106,,1.86301867,,0.997840353,,0.811197002,,-169.362344,,550.637656,,477.539452
25.3135903,,1.84534507,,0.988374301,,0.838369642,,-161.002045,,558.997955,,569.395575
25.3191581,1.71407114,,0.904912682,,0.175412294,,-5.51176936,,714.488231,,372.399156,
25.3283699,,1.86705084,,1,,0.8226751,,-147.775346,,572.224654,,575.537932
25.3431495,,1.86510633,,0.998958511,,0.811899742,,-122.662891,,597.337109,,562.617625
25.3579,,1.86393664,,0.99833202,,0.765518857,,-136.36655,,583.63345,,500.268405
25.3589494,1.67495441,,0.884261715,,0.123938031,,4.59215676,,724.592157,,368.272733,
25.3726796,,1.86251517,,0.997570675,,0.676505036,,-127.970741,,592.029259,,337.188936
25.3874592,,1.83371312,,0.982144181,,0.644647458,,-110.6604,,609.3396,,225.443987
25.3987407,1.49343098,,0.788429719,,0.108445777,,11.812275,,731.812275,,355.618162,
25.4022388,,1.82881505,,0.979520756,,0.542750059,,-106.997161,,613.002839,,253.184917
25.4170184,,1.7694596,,0.947729735,,0.400796439,,-106.606678,,613.393322,,335.163528
25.431798,,1.77058378,,0.948331852,,0.367767627,,-89.7265915,,630.273408,,398.242305
25.4466068,,1.77742833,,0.95199782,,0.301241509,,-87.6443619,,632.355638,,391.460528
25.4613864,,1.7379405,,0.930847975,,0.284141485,,-77.8481569,,642.151843,,354.264692
25.4785564,1.27156468,,0.671299441,,0.0614692654,,25.8343892,,745.834389,,278.700361,
25.5012069,,1.71023439,,0.916008469,,0.164909815,,-63.0285845,,656.971415,,302.44092
25.5410856,,1.64066409,,0.878746338,,0.138674163,,-50.9469218,,669.053078,,260.723785
25.5584014,0.958856328,,0.506210757,,0.0444777611,,73.5986446,,793.598645,,219.014557,
25.5809643,,1.50601999,,0.806630409,,0.0911220426,,-50.8019851,,669.198015,,229.550041
25.6382463,0.917007382,,0.484117368,,0.0404797601,,115.18088,,835.18088,,157.116188,
25.6608092,,1.24777779,,0.66831484,,0.0569219958,,-34.9609835,,685.039017,,208.224077
25.7180912,0.849563792,,0.448511751,,0.0384807596,,134.043457,,854.043457,,126.036322,
25.740625,,0.777213551,,0.416278728,,0.0487233544,,-19.3844558,,700.615544,,163.865891
25.7979361,0.846239141,,0.446756562,,0.0347326337,,-170.627445,,909.372555,,111.220213,
25.8204408,,0.615709647,,0.329776583,,0.0423986882,,58.640494,,778.640494,,133.21727
25.8777519,0.846458341,,0.446872285,,0.0259870065,,-50.1561167,,1029.84388,,98.2540813,
25.9002565,,0.744160161,,0.398575199,,0.0414617006,,136.858871,,856.858871,,110.725981
25.9575676,0.743413638,,0.392471708,,0.0232383808,,-3.74905021,,1076.25095,,96.930172,
25.9800723,,0.779066848,,0.417271362,,0.038416491,,-169.59164,,910.40836,,94.292364
26.0374417,0.718203127,,0.379162277,,0.0219890055,,31.875088,,1111.87509,,89.7324106,
26.0599172,,0.738882363,,0.395748388,,0.02717264,,-108.400282,,971.599718,,90.5647358
26.1172866,0.521888027,,0.275521291,,0.0182408796,,61.5095864,,1141.50959,,72.7021869,
26.1397621,,0.542821183,,0.290737226,,0.0234246896,,-106.970887,,973.029113,,67.4333638
26.1971315,0.487858074,,0.257555797,,0.011994003,,-17.3674273,,1062.63257,,57.4076573,
26.2195779,,0.389950084,,0.208858846,,0.0194424924,,-105.118691,,974.881309,,65.466248
26.276889,0.412671444,,0.217862383,,0.0112443778,,-0.723217251,,1079.27678,,61.1584877,
26.2993354,,0.46166884,,0.247271702,,0.0119465917,,-101.292059,,978.707941,,102.016591
26.3566756,0.382102866,,0.201724258,,0.0104947526,,-52.7118267,,1027.28817,,55.1484461,
26.379122,,0.554129786,,0.296794159,,0.0110096041,,-82.0394235,,997.960576,,108.24405
26.4364622,0.494639753,,0.26113606,,0.00974512744,,-46.4747012,,1033.5253,,29.262656,
26.4589086,,0.538344175,,0.288339322,,0.0103068634,,-92.3114931,,987.688507,,96.0051268
26.5163363,0.520679243,,0.274883135,,0.00924537731,,-48.3722764,,1031.62772,,6.42892593,
26.5387826,,0.421788208,,0.225911474,,0.00983836964,,-70.6416619,,1009.35834,,90.5334961
26.5962104,0.560904953,,0.296119568,,0.00899550225,,-12.557681,,1067.44232,,-20.512456,
26.6186276,,0.405197474,,0.217025409,,0.00913562895,,-92.3324653,,987.667535,,84.1173792
26.6760844,0.627256954,,0.3311489,,0.007996002,,24.147274,,1104.14727,,-39.981673,
26.6984433,,0.446002612,,0.238880807,,0.00843288826,,-75.8927733,,1004.10723,,77.1260028
26.7559293,0.558752184,,0.294983052,,0.00724637681,,19.2976,,1099.2976,,-42.9723499,
26.7782882,,0.363964843,,0.194941045,,0.00749590068,,-71.059697,,1008.9403,,69.6758021
26.8357743,0.532881943,,0.281325329,,0.00624687656,,33.184721,,1113.18472,,-34.0416649,
26.858104,,0.448029514,,0.239966424,,0.00655891309,,-56.4490891,,1023.55091,,72.5744041
26.91559,0.497823343,,0.262816779,,0.00549725137,,47.8834593,,1127.88346,,-12.5062425,
26.9379198,,0.333506944,,0.178627671,,0.00562192551,,-58.7835819,,1021.21642,,92.6348165
26.9954058,0.440729169,,0.232674948,,0.00524737631,,39.9638872,,1119.96389,,13.9708,
27.0177355,,0.306217445,,0.164011305,,0.00491918482,,-53.5027434,,1026.49726,,102.783489
27.0752507,0.432536911,,0.228349995,,0.00449775112,,25.0241618,,1105.02416,,39.0254289,
27.0975513,,0.357057287,,0.19124133,,0.00421644413,,-85.4401921,,994.559808,,100.605177
27.1550956,0.4334961,,0.228856381,,0.00449775112,,11.2575305,,1091.25753,,47.1678058,
27.1773671,,0.440264753,,0.235807586,,0.00351370344,,49.5600125,,1129.56001,,92.2824013
27.2348822,0.430872392,,0.227471242,,0.00374812594,,34.3063142,,1114.30631,,51.1474972,
27.2571537,,0.273491766,,0.146483299,,0.00327945655,,-18.1149486,,1061.88505,,85.2170826
27.3146688,0.48094184,,0.253904496,,0.00374812594,,-91.5401425,,988.459857,,50.2395502,
27.3369403,,0.313784748,,0.168064383,,0.00281096275,,-123.004682,,956.995318,,89.2580539
27.3944555,0.467621543,,0.246872288,,0.00374812594,,-148.783697,,931.216303,,43.3869955,
27.4167561,,0.300724815,,0.16106943,,0.00281096275,,-93.8373933,,986.162607,,87.7339947
27.4743295,0.528695753,,0.279115306,,0.00374812594,,-31.9437705,,1048.05623,,46.4344897,
27.496601,,0.342356765,,0.183367671,,0.00257671586,,-22.9659422,,1057.03406,,88.8095896
27.5542036,0.576041649,,0.304110711,,0.00374812594,,-7.33638119,,1072.66362,,56.0173457,
27.576475,,0.347304676,,0.186017792,,0.00210822207,,-67.601037,,1012.39896,,84.5793615
27.6340777,0.568841158,,0.300309342,,0.00374812594,,19.6936717,,1099.69367,,77.1282217,
27.6563491,,0.529194887,,0.283438926,,0.00210822207,,26.1215114,,1106.12151,,73.9933968
27.7139517,0.629594193,,0.332382802,,0.00299850075,,-7.17276428,,1072.82724,,89.6792774,
27.7362232,,0.406794724,,0.217880903,,0.00210822207,,-38.1461875,,1041.85381,,72.7684388
27.7937966,0.52160589,,0.275372342,,0.00374812594,,9.08571659,,1089.08572,,100.944996,
27.8160389,,0.408172758,,0.218618983,,0.00210822207,,0.539314232,,1080.53931,,71.0791202
27.8736124,0.56647787,,0.299061688,,0.00374812594,,46.7339617,,1126.73396,,112.349809,
27.8958547,,0.616603745,,0.330255465,,0.00210822207,,28.4224482,,1108.42245,,70.0663325
27.9534282,0.624233937,,0.329552953,,0.00374812594,,53.6606508,,1133.66065,,108.719861,
27.9756705,,0.554726581,,0.297113805,,0.00210822207,,31.4753777,,1111.47538,,73.9571622
28.0332731,0.646165375,,0.341131256,,0.00374812594,,57.4911736,,1137.49117,,104.365122,
28.0554862,,0.631454,,0.338209322,,0.00210822207,,63.1437457,,1143.14375,,71.9149594
28.113118,0.638042537,,0.336842952,,0.00374812594,,85.0453445,,1165.04534,,105.205718,
28.1353312,,0.683181429,,0.365914743,,0.00210822207,,71.5286762,,1151.52868,,89.5665603
28.1929629,0.647734349,,0.341959568,,0.00374812594,,77.624691,,1157.62469,,110.226564,
28.2151469,,0.712510855,,0.381623702,,0.00210822207,,78.2297407,,1158.22974,,103.017699
28.2727787,0.618936616,,0.326756329,,0.00424787606,,85.5511619,,1165.55116,,99.2380676,
28.2949627,,0.788856344,,0.422514656,,0.00210822207,,91.6146472,,1171.61465,,77.1967159
28.3525944,0.632732221,,0.334039467,,0.00449775112,,98.440707,,1178.44071,,84.8060845,
28.3747785,,0.76171442,,0.407977331,,0.00257671586,,93.2717736,,1173.27177,,65.3247218
28.4324685,0.694984834,,0.366904602,,0.00449775112,,98.2008096,,1178.20081,,82.5368312,
28.4546525,,0.885922307,,0.474503579,,0.00281096275,,100.673586,,1180.67359,,68.8015758
28.5123717,0.689811205,,0.364173278,,0.00524737631,,104.532572,,1184.53257,,81.8621737,
28.5345266,,0.89998915,,0.482037837,,0.00281096275,,100.10981,,1180.10981,,65.1320965
28.5922458,0.679633246,,0.35880001,,0.0059970015,,104.735039,,1184.73504,,88.5596596,
28.6144007,,0.900996111,,0.482577169,,0.00281096275,,101.362108,,1181.36211,,66.406011
28.6721199,0.818337674,,0.43202649,,0.00674662669,,116.149574,,1196.14957,,81.8992925,
28.6942456,,1.08598959,,0.581660427,,0.00351370344,,98.5889739,,1178.58897,,60.5446187
28.7519648,0.810203997,,0.427732463,,0.00749625187,,123.619943,,1203.61994,,72.1100739,
28.7740905,,0.997445754,,0.534235989,,0.00398219724,,111.342984,,1191.34298,,44.73077
28.8317806,0.916764335,,0.483989055,,0.0147426287,,122.782706,,1202.78271,,81.7785405,
28.8539063,,1.10625,,0.592511985,,0.00468493792,,108.807279,,1188.80728,,41.6227735
28.9115963,0.987263466,,0.521207789,,0.0244877561,,129.646813,,1209.64681,,93.4382718,
28.9336929,,1.12938585,,0.604903639,,0.00562192551,,119.66529,,1199.66529,,39.4701716
28.9914121,1.15220705,,0.608286754,,0.0347326337,,135.348316,,1215.34832,,108.430473,
29.0135086,,1.22637804,,0.656853048,,0.0124150855,,110.870214,,1190.87021,,43.9581107
29.071257,1.45837673,,0.76992347,,0.0939530235,,139.628414,,1219.62841,,143.424459,
29.0933535,,1.28557944,,0.688561559,,0.0201452331,,120.905974,,1200.90597,,54.0148872
29.1511019,1.68300564,,0.888512213,,0.26061969,,153.894969,,1233.89497,,133.689366,
29.165969,1.73602002,,0.916500195,,0.311844078,,162.181706,,1242.18171,,146.022224,
29.1732276,,1.39559246,,0.747484977,,0.0323260717,,125.584912,,1205.58491,,64.5758761
29.1808069,1.80715278,,0.954053437,,0.32033983,,166.167384,,1246.16738,,183.899279,
29.2206856,1.85268227,,0.978089905,,0.47926037,,170.47779,,1250.47779,,229.993355,
29.2355527,1.85329426,,0.978412996,,0.496751624,,-174.510143,,1265.48986,,234.253805,
29.2504198,1.86248048,,0.98326269,,0.532733633,,-174.822044,,1265.17796,,229.612188,
29.2531017,,1.54187284,,0.825833345,,0.0908877957,,133.808279,,1213.80828,,78.5840666
29.2652868,1.85264974,,0.978072733,,0.583208396,,-172.152052,,1267.84795,,252.779556,
29.2801539,1.88991543,,0.997746476,,0.622438781,,-153.428211,,1286.57179,,312.662573,
29.295021,1.872819,,0.988720725,,0.617941029,,-160.89604,,1279.10396,,346.078046,
29.3098881,1.89301648,,0.999383616,,0.663168416,,-149.177891,,1290.82211,,383.081888,
29.3247551,1.89030385,,0.997951534,,0.682908546,,-146.73763,,1293.26237,,468.002024,
29.3329757,,1.68759116,,0.903880666,,0.283672991,,138.605976,,1218.60598,,144.700846
29.3396514,1.88584206,,0.995596012,,0.693153423,,-121.377714,,1318.62229,,551.265143,
29.3478428,,1.69025385,,0.905306814,,0.33661279,,131.259417,,1211.25942,,157.413967
29.3545184,1.87465496,,0.989689988,,0.692403798,,-120.931286,,1319.06871,,604.430554,
29.3627099,,1.7248785,,0.923851914,,0.355352542,,140.513378,,1220.51338,,159.20185
29.3694146,1.89418402,,1,,0.686656672,,-127.555509,,1312.44449,,600.320164,
29.377577,,1.72606993,,0.92449005,,0.389552588,,123.581293,,1203.58129,,156.05378
29.3843109,1.88602216,,0.995691094,,0.653173413,,-106.908058,,1333.09194,,534.319714,
29.392444,,1.76679476,,0.946302436,,0.448348559,,137.123947,,1217.12395,,138.185017
29.3992071,1.8645465,,0.984353411,,0.622188906,,-92.5064555,,1347.49354,,463.232042,
29.4073403,,1.75757382,,0.941363663,,0.453033497,,136.56867,,1216.56867,,150.668754
29.4141033,1.86641929,,0.985342115,,0.50049975,,-89.3453108,,1350.65469,,421.107839,
29.4222365,,1.79747401,,0.962734363,,0.52377606,,144.473438,,1224.47344,,174.421035
29.4289995,1.84620438,,0.974670022,,0.403548226,,-80.6752917,,1359.32471,,361.146734,
29.4371327,,1.78299913,,0.954981561,,0.520965097,,142.482,,1222.482,,204.259163
29.4438958,1.84371527,,0.973355942,,0.393303348,,-101.014735,,1338.98526,,227.990405,
29.4520289,,1.82232637,,0.976045388,,0.56758023,,151.500851,,1231.50085,,226.175619
29.458792,1.79790588,,0.949171707,,0.352573713,,-68.1257453,,1371.87425,,134.527287,
29.4669251,,1.817589,,0.973508036,,0.57812134,,150.880681,,1230.88068,,236.034888
29.4736882,1.81375216,,0.957537462,,0.268865567,,-59.5909773,,1380.40902,,147.761637,
29.4818214,,1.80823137,,0.968496051,,0.626610447,,165.664915,,1245.66491,,297.982677
29.4885844,1.77537109,,0.937274873,,0.247876062,,-56.9666841,,1383.03332,,176.660396,
29.4967176,,1.8278451,,0.979001247,,0.654954322,,172.971155,,1252.97115,,424.1107
29.5116138,,1.78039281,,0.953585605,,0.676036543,,153.080815,,1233.08082,,508.058953
29.52651,,1.76062718,,0.942999053,,0.688920122,,-171.812271,,1268.18773,,458.55734
29.5284923,1.74819442,,0.922927446,,0.151424288,,-48.3250274,,1391.67497,,169.134364,
29.5413771,,1.77355037,,0.949920766,,0.685874912,,-175.924282,,1264.07572,,448.758523
29.5562733,,1.76346575,,0.944519402,,0.64675568,,-160.383136,,1279.61686,,420.956426
29.568371,1.66843537,,0.880820104,,0.120189905,,-39.6601811,,1400.33982,,151.419705,
29.5711404,,1.72645616,,0.92469692,,0.624970719,,-158.672958,,1281.32704,,342.784232
29.5860075,,1.71083119,,0.91632812,,0.615366596,,-162.118977,,1277.88102,,443.008527
29.6008745,,1.74790799,,0.936186605,,0.55469665,,-137.425753,,1302.57425,,489.976673
29.6082498,1.51771917,,0.801252228,,0.0819590205,,-25.3855479,,1414.61445,,139.05255,
29.6157416,,1.64270619,,0.879840096,,0.478566409,,-136.542373,,1303.45763,,327.290225
29.6306378,,1.64358507,,0.880310824,,0.368470368,,-150.918272,,1289.08173,,186.352568
29.6455049,,1.64836158,,0.882869142,,0.31998126,,-135.063608,,1304.93639,,121.434917
29.6604011,,1.62498051,,0.870346148,,0.268915437,,-132.488193,,1307.51181,,176.015318
29.6752682,,1.59982635,,0.856873479,,0.239400328,,-128.378491,,1311.62151,,190.698338
29.688153,1.22427517,,0.646333807,,0.051974013,,-16.1418928,,1423.85811,,113.463612,
29.6901353,,1.66480686,,0.891677303,,0.176153666,,-120.154491,,1319.84551,,134.986424
29.730014,,1.5627886,,0.837035909,,0.147107051,,-113.612115,,1326.38789,,120.047705
29.7680271,0.770605482,,0.406827147,,0.0377311344,,-4.13869066,,1435.86131,,106.720087,
29.7698927,,1.46013021,,0.782051658,,0.106816585,,-86.6903425,,1353.30966,,84.0893626
29.8479011,0.499626746,,0.263768853,,0.0347326337,,3.01101088,,1443.01101,,111.04068,
29.8497376,,1.00094184,,0.536108508,,0.0606699461,,-70.2257088,,1369.77429,,52.2369135
29.927746,0.443190105,,0.233974154,,0.0309845077,,12.4921593,,1452.49216,,119.291438,
29.9295534,,0.620364586,,0.332269787,,0.0421644413,,-49.4055796,,1390.59442,,20.2391829
30.0075618,0.488120645,,0.257694416,,0.023988006,,73.318867,,1513.31887,,117.19304,
30.0093692,,0.279730907,,0.149825007,,0.0412274537,,-4.82369163,,1435.17631,,1.72530798
30.0874067,0.57479599,,0.303453088,,0.0229885057,,74.4374853,,1514.43749,,122.787242,
30.0892141,,0.328370221,,0.175876421,,0.0356055282,,28.7457573,,1468.74576,,-5.48832816
30.1672808,0.606779513,,0.320338207,,0.0214892554,,114.885201,,1554.8852,,139.842317,
30.169059,,0.468025177,,0.250676182,,0.0318575779,,54.7113322,,1494.71133,,-6.97401715
30.2471549,0.598092445,,0.315752027,,0.0202398801,,130.362383,,1570.36238,,164.242855,
30.2489331,,0.526816408,,0.282165004,,0.0260014055,,39.5502645,,1479.55026,,10.1153313
30.3270289,0.543361566,,0.286857855,,0.0142428786,,138.940543,,1578.94054,,185.103488,
30.3288071,,0.52435982,,0.280849245,,0.0231904427,,25.4664886,,1465.46649,,45.1658361
30.4069321,0.55083985,,0.290805879,,0.0109945027,,168.170964,,1608.17096,,185.097832,
30.4087104,,0.464351128,,0.248708346,,0.0217849613,,63.328343,,1503.32834,,49.1025924
30.4868354,0.61646703,,0.325452555,,0.0104947526,,-179.743506,,1620.25649,,175.329221,
30.4886136,,0.538365881,,0.288350948,,0.0154602952,,103.654628,,1543.65463,,27.0251702
30.5667386,0.633146717,,0.334258293,,0.00974512744,,-179.925615,,1620.07438,,172.573236,
30.5684876,,0.601527784,,0.32218072,,0.0110096041,,123.279156,,1563.27916,,7.03635119
30.6466126,0.651931421,,0.344175335,,0.00899550225,,-152.933102,,1647.0669,,164.061442,
30.6483617,,0.755481768,,0.404639097,,0.00983836964,,133.331145,,1573.33115,,-13.4174495
30.7264867,0.562111531,,0.296756558,,0.00899550225,,-134.414496,,1665.5855,,138.071058,
30.7282358,,0.721597213,,0.386490392,,0.00913562895,,134.143608,,1574.14361,,-19.7579139
30.8063608,0.595954854,,0.314623525,,0.00824587706,,-126.622231,,1673.37777,,112.265985,
30.8080807,,0.731725264,,0.391915017,,0.00843288826,,137.885406,,1577.88541,,-21.3036109
30.8862057,0.597356784,,0.315363649,,0.00749625187,,-115.345282,,1684.65472,,85.0763852,
30.8879256,,0.698179261,,0.373947642,,0.00796439447,,145.376191,,1585.37619,,-16.8480268
30.9660506,0.480049911,,0.253433619,,0.00674662669,,-107.065488,,1692.93451,,63.7535703,
30.9677414,,0.582617188,,0.312052128,,0.00773014758,,155.113862,,1595.11386,,2.77369172
31.0458955,0.338971349,,0.178953758,,0.0059970015,,-91.7204197,,1708.27958,,47.1395415,
31.0475863,,0.62516492,,0.334840865,,0.00655891309,,162.099466,,1602.09947,,-10.9398116
31.1257404,0.303897562,,0.16043719,,0.00549725137,,-168.734226,,1631.26577,,48.5197057,
31.1274312,,0.54360027,,0.291154508,,0.00562192551,,169.123642,,1609.12364,,-46.2577921
31.2055854,0.30880859,,0.163029878,,0.00524737631,,-104.568961,,1695.43104,,54.4742467,
31.2073053,,0.333671876,,0.17871601,,0.00491918482,,146.086605,,1586.0866,,-49.0581982
31.2854594,0.291074212,,0.153667336,,0.00449775112,,111.928625,,1551.92862,,50.5461963,
31.2871793,,0.341773,,0.183055004,,0.00421644413,,90.0707559,,1530.07076,,-41.6186276
31.3653626,0.257330722,,0.135853074,,0.00449775112,,130.758527,,1570.75853,,56.6139209,
31.3670534,,0.428654515,,0.229589096,,0.00351370344,,100.066592,,1540.06659,,-37.0646504
31.4452367,0.274095048,,0.144703495,,0.00374812594,,103.775102,,1543.7751,,64.4882941,
31.4469275,,0.400950517,,0.214750722,,0.00351370344,,98.4027904,,1538.40279,,-52.6000959
31.5251399,0.290523009,,0.153376338,,0.00374812594,,121.940119,,1561.94012,,60.5109267,
31.5268307,,0.467198344,,0.250233327,,0.00281096275,,88.0182568,,1528.01826,,-68.0216179
31.6050431,0.293174913,,0.154776362,,0.00374812594,,105.04365,,1545.04365,,64.8432371,
31.6067048,,0.593164055,,0.317701072,,0.00281096275,,92.3221928,,1532.32219,,-61.4287672
31.6849172,0.343467873,,0.181327616,,0.00374812594,,134.700236,,1574.70024,,79.4173595,
31.6865497,,0.601666675,,0.32225511,,0.00281096275,,97.2748561,,1537.27486,,-60.9647134
31.7647913,0.363938814,,0.192134877,,0.00299850075,,-160.027487,,1639.97251,,80.7222505,
31.7664237,,0.748980039,,0.401156745,,0.00281096275,,96.3874774,,1536.38748,,-64.0246053
31.8446362,0.347669252,,0.183545657,,0.00299850075,,43.0228658,,1483.02287,,73.8273913,
31.8462395,,0.648253042,,0.347206957,,0.00257671586,,104.791614,,1544.79161,,-57.9130164
31.9244811,0.350917972,,0.18526076,,0.00299850075,,89.7442885,,1529.74429,,74.0221644,
31.9260844,,0.700110681,,0.374982119,,0.00210822207,,103.534429,,1543.53443,,-41.7065439
32.004326,0.409418395,,0.216144995,,0.00299850075,,70.1338305,,1510.13383,,92.3795012,
32.0059293,,0.651484362,,0.348937665,,0.00210822207,,95.5002943,,1535.50029,,-22.5504982
32.0841709,0.46948785,,0.247857571,,0.00299850075,,86.6870192,,1526.68702,,103.964357,
32.0857743,,0.710184463,,0.380377677,,0.00210822207,,102.176329,,1542.17633,,-0.842562607
32.164045,0.42309896,,0.2233674,,0.00349825087,,71.8756929,,1511.87569,,105.605081,
32.1656483,,0.648062072,,0.347104672,,0.00210822207,,106.169953,,1546.16995,,26.3718994
32.2439191,0.451325955,,0.238269329,,0.00374812594,,89.543859,,1529.54386,,91.3123869,
32.2455224,,0.778778209,,0.417116765,,0.00210822207,,92.6422099,,1532.64221,,40.1800444
32.3237931,0.521901052,,0.275528167,,0.00374812594,,103.341485,,1543.34149,,61.4612202,
32.3253965,,0.772408851,,0.413705311,,0.00210822207,,96.6181282,,1536.61813,,25.0632897
32.4036964,0.49644099,,0.26208699,,0.00374812594,,104.760124,,1544.76012,,47.5825715,
32.4052997,,0.805455732,,0.431405355,,0.00210822207,,96.1808877,,1536.18089,,12.2093102
32.4836287,0.514307731,,0.271519412,,0.00449775112,,106.511119,,1546.51112,,44.0802261,
32.4852029,,0.858812925,,0.459983684,,0.00210822207,,96.9683659,,1536.96837,,8.97490463
32.5635319,0.601851122,,0.317736353,,0.00449775112,,108.142645,,1548.14265,,27.8889115,
32.5650867,,0.952849394,,0.510349998,,0.00210822207,,95.9312297,,1535.93123,,8.91973376
32.643406,0.632198338,,0.333757613,,0.00524737631,,99.3305595,,1539.33056,,10.0959027,
32.6449802,,1.00338541,,0.537417292,,0.00210822207,,95.772774,,1535.77277,,16.0296455
32.7233092,0.680776895,,0.359403779,,0.00524737631,,90.752681,,1530.75268,,7.20590157,
32.7248542,,1.07778863,,0.577267959,,0.00234246896,,100.756921,,1540.75692,,20.7214274
32.8031833,0.848611093,,0.448008791,,0.0059970015,,100.750491,,1540.75049,,16.9214931,
32.8047283,,1.13434461,,0.607559573,,0.00281096275,,113.269112,,1553.26911,,25.9580777
32.8830282,0.900290787,,0.475292145,,0.00699650175,,116.279859,,1556.27986,,44.8068412,
32.8845732,,1.18702256,,0.635774097,,0.00304520965,,110.570693,,1550.57069,,34.3307609
32.9628731,0.943467876,,0.498086704,,0.00824587706,,116.726955,,1556.72696,,68.4975061,
32.9644181,,1.24546006,,0.667073458,,0.00351370344,,113.811813,,1553.81181,,35.7259786
33.0427472,1.14311198,,0.603485178,,0.0222388806,,117.240041,,1557.24004,,88.687563,
33.0442922,,1.25925564,,0.674462425,,0.00445069103,,114.102361,,1554.10236,,40.001509
33.1226504,1.22837675,,0.648499159,,0.0257371314,,127.447763,,1567.44776,,110.923368,
33.1241663,,1.33521919,,0.715148811,,0.00562192551,,118.836732,,1558.83673,,53.456205
33.2025536,1.44427733,,0.762479944,,0.0409795102,,138.870807,,1578.87081,,142.820379,
33.2040695,,1.36361329,,0.730356804,,0.0063246662,,120.889275,,1560.88927,,55.8538565
33.2824277,1.65681421,,0.874684924,,0.135182409,,161.676964,,1601.67696,,180.724839,
33.2839727,,1.42287326,,0.762096687,,0.0145233076,,126.41241,,1566.41241,,56.382329
33.3623018,1.73900397,,0.918075512,,0.270114943,,178.225972,,1618.22597,,228.406006,
33.3638759,,1.45712673,,0.780442983,,0.0276411338,,128.557947,,1568.55795,,63.6771966
33.377198,1.7731141,,0.936083337,,0.334082959,,178.977374,,1618.97737,,244.738933,
33.3920942,1.77094622,,0.934938842,,0.328335832,,-179.006604,,1620.9934,,270.63942,
33.4070196,1.78680551,,0.943311466,,0.373563218,,-179.706749,,1620.29325,,288.245947,
33.4219158,1.76643448,,0.932556953,,0.399050475,,-178.057513,,1621.94249,,258.431217,
33.4368412,1.80323782,,0.951986609,,0.433533233,,-172.900879,,1627.09912,,237.615098,
33.4437792,,1.62265408,,0.869100103,,0.0662918716,,136.902905,,1576.90291,,72.2727102
33.4517666,1.82065321,,0.961180744,,0.482258871,,-165.663419,,1634.33658,,287.61815,
33.4666919,1.83083114,,0.966554001,,0.512993503,,-154.34106,,1645.65894,,333.051994,
33.4816173,1.80996952,,0.955540485,,0.542228886,,-168.703384,,1631.29662,,330.429358,
33.4965427,1.775076,,0.937119085,,0.547726137,,-169.825861,,1630.17414,,331.648941,
33.5114389,1.76956599,,0.934210177,,0.578710645,,-147.870784,,1652.12922,,400.671346,
33.5236824,,1.7162478,,0.91922928,,0.176856407,,144.54024,,1584.54024,,91.9014976
33.5263643,1.86088752,,0.982421718,,0.595952024,,-129.774272,,1670.22573,,538.796443,
33.5412896,1.84370223,,0.973349058,,0.612693653,,-142.951851,,1657.04815,,636.897835,
33.5561859,1.82631077,,0.964167553,,0.617691154,,-126.153189,,1673.84681,,641.305692,
33.5635903,,1.76319875,,0.944376397,,0.264698993,,146.843576,,1586.84358,,102.579538
33.5710821,1.83499782,,0.968753722,,0.609695152,,-121.443749,,1678.55625,,576.623115,
33.5784573,,1.81817704,,0.973822992,,0.289763411,,142.037209,,1582.03721,,99.5854651
33.5859783,1.79909723,,0.94980066,,0.559470265,,-111.643199,,1688.3568,,488.996793,
33.5933244,,1.79740238,,0.962696002,,0.318810026,,142.844835,,1582.84484,,128.11509
33.6008745,1.76126303,,0.92982678,,0.528985507,,-89.5998454,,1710.40015,,436.051954,
33.6082206,,1.83034075,,0.980337923,,0.371281331,,150.421706,,1590.42171,,147.849519
33.6157708,1.7844011,,0.942042104,,0.513743128,,-92.1503702,,1707.84963,,392.079753,
33.6231168,,1.82709419,,0.978599052,,0.375029281,,145.932814,,1585.93281,,133.032761
33.630667,1.81816405,,0.959866637,,0.451774113,,-84.3679644,,1715.63204,,363.641457,
33.6380131,,1.84510635,,0.988246439,,0.408526587,,155.737358,,1595.73736,,128.31947
33.6455632,1.7491536,,0.923433825,,0.369065467,,-63.4150448,,1736.58496,,332.11291,
33.6529093,,1.83829208,,0.984596692,,0.43851019,,156.427059,,1596.42706,,144.657301
33.6604594,1.80090271,,0.95075383,,0.337581209,,-48.2476842,,1751.75232,,277.864111,
33.6678055,,1.83403433,,0.98231622,,0.443429375,,160.928976,,1600.92898,,168.481256
33.6753556,1.72348956,,0.909884965,,0.248375812,,-43.0190307,,1756.98097,,263.95131,
33.6827017,,1.80975478,,0.969311994,,0.520496603,,163.237388,,1603.23739,,185.629726
33.6975979,,1.82918409,,0.979718412,,0.552822675,,164.912536,,1604.91254,,204.014502
33.7124942,,1.79051869,,0.95900907,,0.554228156,,166.196124,,1606.19612,,307.883652
33.7152635,1.65641276,,0.874472985,,0.170414793,,-33.3755141,,1766.62449,,249.888457,
33.7273612,,1.80790589,,0.968321722,,0.578589834,,178.350625,,1618.35062,,375.640152
33.7422283,,1.8224653,,0.976119803,,0.594518623,,-171.808346,,1628.19165,,360.549166
33.7551423,1.57063369,,0.829187486,,0.125437281,,-32.5526711,,1767.44733,,203.386763,
33.7570954,,1.81658637,,0.972971024,,0.605059733,,-166.93828,,1633.06172,,374.193737
33.7719625,,1.81645624,,0.972901324,,0.589599438,,-160.444009,,1639.55599,,380.631569
33.7868295,,1.80597872,,0.967289521,,0.583274772,,-144.47654,,1655.52346,,394.428319
33.795021,1.64512803,,0.868515421,,0.0974512744,,-14.7862472,,1785.21375,,184.58083,
33.8016966,,1.72811852,,0.925587281,,0.586085734,,-123.458506,,1676.54149,,391.658617
33.8165345,,1.74277127,,0.933435356,,0.532208948,,-141.69353,,1658.30647,,350.705629
33.8313724,,1.75595701,,0.940497694,,0.468259546,,-152.012429,,1647.98757,,306.254813
33.8462395,,1.75128258,,0.937994046,,0.39166081,,-123.491961,,1676.50804,,205.121662
33.8610774,,1.7546137,,0.93977821,,0.361208714,,-88.3983035,,1711.6017,,164.965838
33.8748951,1.39901476,,0.738584397,,0.0619690155,,3.18593672,,1803.18594,,141.021596,
33.8759153,,1.71514317,,0.918637634,,0.301944249,,-98.3735965,,1701.6264,,266.594133
33.8907533,,1.69629125,,0.908540467,,0.227453736,,-68.6332728,,1731.36673,,303.840219
33.9306028,,1.75284072,,0.938828596,,0.179667369,,-92.909694,,1707.09031,,238.431668
33.95474,1.16605468,,0.615597359,,0.0419790105,,5.88599884,,1805.886,,113.636717,
33.9704816,,1.59430553,,0.853916505,,0.124150855,,-37.9677975,,1762.0322,,173.731934
34.0103312,,1.56127168,,0.836223438,,0.0934645116,,-41.4834807,,1758.51652,,120.006025
34.0345849,0.868745676,,0.458638478,,0.0362318841,,18.9659723,,1818.96597,,131.913547,
34.0501516,,1.35785589,,0.727273121,,0.0730850316,,-35.6216002,,1764.3784,,101.440722
34.1144881,0.723372397,,0.381891299,,0.0317341329,,53.1027707,,1853.10277,,132.489524,
34.1300257,,1.07755208,,0.577141259,,0.0475521199,,-54.7841686,,1745.21583,,67.7221272
34.1943622,0.572521716,,0.302252426,,0.0224887556,,97.1599478,,1897.15995,,110.816006,
34.2098997,,0.80442926,,0.430855572,,0.0344342937,,-21.3235501,,1778.67645,,36.5218918
34.2742654,0.63476564,,0.335112974,,0.0214892554,,94.3276351,,1894.32764,,117.541166,
34.2898029,,0.512756078,,0.274634234,,0.0267041462,,16.9116483,,1816.91165,,24.1159741
34.3541686,0.691256516,,0.364936304,,0.0204897551,,29.1171868,,1829.11719,,126.216535,
34.3697062,,0.436182704,,0.233621224,,0.0257671586,,30.0011767,,1830.00118,,12.9628271
34.4340718,0.703973526,,0.371650018,,0.0194902549,,0.45480375,,1800.4548,,134.413615,
34.4496094,,0.485872417,,0.260235236,,0.0245959241,,28.5746645,,1828.57466,,9.43694253
34.513975,0.676143666,,0.35695775,,0.0182408796,,50.8967217,,1850.89672,,140.080774,
34.5295126,,0.447539066,,0.239703738,,0.0236589365,,-178.533444,,1981.46656,,2.74243258
34.5938783,0.696408405,,0.36765615,,0.0172413793,,76.7275278,,1876.72753,,142.781755,
34.6094158,,0.429902346,,0.230257439,,0.022487702,,76.6563054,,1876.65631,,1.8770378
34.6737815,0.558641483,,0.29492461,,0.0147426287,,112.259704,,1912.2597,,143.481762,
34.6892899,,0.388626319,,0.208149832,,0.0166315296,,112.194746,,1912.19475,,9.67802685
34.7536556,0.573517795,,0.302778288,,0.0129935032,,88.8935804,,1888.89358,,147.122809,
34.7691639,,0.353648011,,0.189415308,,0.0128835793,,126.745961,,1926.74596,,15.6454694
34.8335296,0.423203132,,0.223422396,,0.0114942529,,130.099428,,1930.09943,,172.919295,
34.8490089,,0.615677101,,0.329759151,,0.0117123448,,122.830598,,1922.8306,,22.7498375
34.9133745,0.351460512,,0.185547184,,0.0102448776,,149.043574,,1949.04357,,186.722026,
34.9288538,,0.669411863,,0.358539707,,0.0107753572,,143.207285,,1943.20728,,20.0210954
34.9932194,0.246979169,,0.13038816,,0.00924537731,,-153.163426,,2006.83657,,187.142687,
35.0086987,,0.618708763,,0.331382921,,0.00983836964,,141.385895,,1941.38589,,50.8056309
35.0730644,0.249548607,,0.131744648,,0.00824587706,,-124.821178,,2035.17882,,168.64913,
35.0885436,,0.821191394,,0.439833439,,0.00913562895,,154.508876,,1954.50888,,60.3447882
35.1529384,0.279290361,,0.147446266,,0.00749625187,,-90.9001189,,2069.09988,,142.081919,
35.1684177,,0.897541224,,0.480726718,,0.00843288826,,169.777935,,1969.77794,,39.8993764
35.2328125,0.356827258,,0.18838046,,0.00674662669,,-74.4827812,,2085.51722,,138.82305,
35.2482917,,0.808422291,,0.432994256,,0.00749590068,,175.51191,,1975.51191,,44.7083063
35.3126574,0.37768011,,0.199389344,,0.0059970015,,-80.4043019,,2079.5957,,135.565371,
35.3281658,,0.751833766,,0.402685212,,0.0063246662,,176.42024,,1976.42024,,49.5172362
35.3925315,0.40722005,,0.214984418,,0.00549725137,,-56.6482519,,2103.35175,,132.306502,
35.4080107,,0.651291235,,0.348834225,,0.00562192551,,-173.761458,,1986.23854,,54.3244111
35.4724347,0.500766084,,0.264370346,,0.00474762619,,-46.2982186,,2113.70178,,129.046443,
35.4879139,,0.579767779,,0.310525972,,0.00491918482,,-175.837462,,1984.16254,,59.1350961
35.5523088,0.5332704,,0.281530408,,0.00449775112,,-32.0188901,,2127.98111,,125.787574,
35.5678172,,0.597999133,,0.32029076,,0.00421644413,,-150.153615,,2009.84639,,63.9457811
35.6321828,0.512864586,,0.270757529,,0.00424787606,,-27.3537267,,2132.64627,,122.528705,
35.6476912,,0.580507818,,0.31092234,,0.00351370344,,-154.341297,,2005.6587,,68.7547111
35.7120569,0.512517344,,0.270574209,,0.00374812594,,-6.34248247,,2153.65752,,119.269836,
35.7275653,,0.577591144,,0.309360158,,0.00351370344,,-142.076834,,2017.92317,,73.563641
35.791931,0.546759986,,0.288651989,,0.00374812594,,14.5473878,,2174.54739,,116.010967,
35.8074394,,0.340707475,,0.182484305,,0.00304520965,,-164.96974,,1995.03026,,78.3725709
35.8717759,0.536901043,,0.28344714,,0.00324837581,,-42.7471809,,2117.25282,,112.753287,
35.8872551,,0.283205282,,0.151685897,,0.00281096275,,-163.708629,,1996.29137,,83.1779907
35.9516208,0.562109367,,0.296755416,,0.00299850075,,-9.97344777,,2150.02655,,109.495608,
35.9670709,,0.28972439,,0.155177558,,0.00281096275,,-159.479685,,2000.52032,,87.9834105
36.0314657,0.491234815,,0.259338486,,0.00299850075,,-38.949937,,2121.05006,,107.866768,
36.0469158,,0.30574002,,0.163755594,,0.00281096275,,163.502444,,1963.50244,,90.3869979


==> data/figure_amplcorr_int.csv <==
DeltaH_um,Balance_norm,Vpp_norm,VppCorr_norm,THD_mic1,THD_mic2,THD_mic3,THD_mean
-1826.116604,0.004829806808,0.3223372083,0.147832758,0.3475832752,0.2471385758,0.02151510701,0.2054123194
-1746.213386,0.004829806808,0.3117023089,0.142955299,0.3036270231,0.1490474272,0.06908772901,0.1739207264
-1666.310168,0.004829806808,0.3171046433,0.1454329589,0.2109422834,0.04176003104,0.05841278774,0.103705034
-1586.377799,0.004829806808,0.3123599222,0.1432568986,0.1076954616,0.05801867566,0.02819896687,0.06463770139
-1506.47458,0.004829806808,0.3032904336,0.1390973803,0.01460164572,0.1046089396,0.01236387984,0.04385815506
-1426.571362,0.004829806808,0.2890192692,0.1325522297,0.04442763015,0.1202095565,0.05999959164,0.07487892609
-1346.697295,0.004829806808,0.2741811015,0.1257470356,0.07000603808,0.09299175299,0.1509205535,0.1046394482
-1266.823228,0.004829806808,0.268667946,0.1232185501,0.07090255738,0.06055798,0.2354965886,0.122319042
-1186.978312,0.005519779209,0.2621649116,0.1202360786,0.04419075449,0.04365403651,0.2790928105,0.1223125338
-1107.133396,0.005519779209,0.2746375443,0.1259563729,0.04330667296,0.05632719777,0.1462837551,0.08197254195
-1027.259328,0.005519779209,0.286222852,0.1312697154,0.05970064515,0.0653260194,0.09905734071,0.07469466842
-947.4144123,0.00620975161,0.304965612,0.1398656635,0.06250690626,0.09950846455,0.06387287974,0.07529608351
-867.5403451,0.00643974241,0.2968817459,0.1361581789,0.0488002046,0.1222466224,0.05668232869,0.07590971855
-787.6371269,0.006899724011,0.314313805,0.1441530033,0.02215731715,0.1330403701,0.0383789186,0.06452553528
-707.7339086,0.007589696412,0.3075432748,0.1410478509,0.03818457329,0.1335392912,0.03226835003,0.06799740485
-627.8015392,0.008509659614,0.3253499943,0.1492145049,0.08348163704,0.1397339221,0.02886021513,0.08402525809
-547.8983209,0.009659613615,0.3484082013,0.1632890737,0.1336799535,0.1707738011,0.03664761196,0.1137004555
-467.9951026,0.01724931003,0.3877801915,0.1851779733,0.182420636,0.1424211648,0.06601369981,0.1302851669
-388.1210354,0.02529898804,0.4313783851,0.2108067006,0.1954327162,0.09904935144,0.1050227759,0.1331682812
-308.2469683,0.05128794848,0.4675854582,0.2405599709,0.2156726715,0.09189217021,0.1833552434,0.1636400283
-228.3729011,0.1064857406,0.5952692018,0.3117166487,0.6271432178,0.1414367613,0.2490493995,0.3392097928
-188.4941698,0.2113615455,0.7122775404,0.4386777192,0.7797277457,0.1022881865,0.267647964,0.3832212987
-148.6154384,0.3794848206,0.8878543952,0.5720572267,0.7315615398,0.2062711563,0.2778291296,0.4052206086
-133.7775187,0.4733210672,0.8892087684,0.5730246913,0.7691562382,0.1604285487,0.232386597,0.3873237946
-118.9395989,0.5418583257,0.8498309198,0.6565109853,1.774619209,0.1728610516,0.259828037,0.7357694326
-104.072528,0.6375344986,0.8824501998,0.6566619786,1.582897183,0.16850636,0.2702230213,0.6738755214
-89.20545709,0.7118215271,0.8737135266,0.6599297413,1.528472358,0.2775077053,0.2655278895,0.6905026509
-74.33838619,0.7856485741,0.831451599,0.7628420852,2.972915627,0.2067944918,0.277650751,1.152453623
-59.50046642,0.8633854646,0.8330207168,0.9927177026,5.095111077,0.2612187313,0.323910621,1.893413476
-44.63339552,0.9234130635,0.8290721686,0.8354788832,3.423257381,0.2910952915,0.3714458926,1.361932855
-29.76632463,0.9622815087,0.8541274689,0.8165771556,3.095622889,0.2464566774,0.3875578482,1.243212472
-14.89925373,0.9997700092,0.8397478199,0.958334971,4.496087679,0.23594271,0.3894511321,1.707160507
-0.06133395523,1,0.832056961,0.9613625971,4.377953668,0.4481299497,0.3460396541,1.72404109
14.7474347,0.9836706532,0.8460350485,0.9175179622,3.843158283,0.4064367684,0.4104791564,1.553358069
29.58535448,0.9176632935,0.8414248924,0.9407944073,4.045544923,0.4790386337,0.4337369016,1.652773486
44.45242537,0.8670653174,0.8778347583,0.9237265588,3.597391877,0.5045174787,0.4154521514,1.505787169
59.31949627,0.7219411224,0.9488915924,0.8298437659,2.582218376,0.2547314419,0.3288116512,1.055253823
74.18656716,0.5535878565,0.9201877954,0.7612899884,2.112640542,0.2404316264,0.3192568649,0.8907763444
89.05363806,0.4921803128,0.8733540797,0.6789084021,1.775332537,0.2321917458,0.2486971817,0.7520738217
103.920709,0.4057037718,0.8419652596,0.6053967066,1.330525811,0.2185783207,0.1865149803,0.5785397041
118.816931,0.3822447102,0.7688793818,0.532606983,1.157778358,0.1791623101,0.3960608202,0.5776671629
133.6840019,0.3245170193,0.808081632,0.5358877904,0.9471752513,0.2053243558,0.2387434419,0.463747683
148.5510728,0.3114075437,0.7809032764,0.5085050331,0.7606744,0.2588633761,0.4928742905,0.5041373555
163.4764459,0.2688592456,0.8129926169,0.5047447861,0.6364768939,0.2510898691,0.2368516491,0.3748061374
178.401819,0.2272309108,0.7654032525,0.4751290939,0.5471422677,0.2861233656,0.2361155226,0.3564603853
218.3097015,0.1490340386,0.6374996832,0.3571329733,0.4625447329,0.2307134993,0.2925699645,0.3286093989
258.217584,0.1103955842,0.4687077605,0.226414002,0.3687677703,0.1003148952,0.4685380756,0.312540247
298.1254664,0.08233670653,0.3861694947,0.1771080098,0.3417211358,0.09086694999,0.4342104424,0.2889328427
378.0286847,0.05864765409,0.2854778602,0.1309280416,0.346996793,0.05376157733,0.1354615023,0.1787399576
457.931903,0.05473781049,0.2808847641,0.1288215207,0.805436757,0.1723827054,0.08513495458,0.354318139
537.8059701,0.04323827047,0.3407413043,0.1562733854,1.261680017,0.03916568263,0.1468119846,0.4825525615
617.6800373,0.03886844526,0.3316457171,0.1521018975,0.1831902483,0.02073738232,0.1222534162,0.1087270156
697.5541045,0.02805887764,0.3189706043,0.1462887403,0.1062715897,0.04038686505,0.09235768964,0.07967204813
777.4281716,0.02667893284,0.3131472904,0.1436180075,0.1712814837,0.05166162404,0.0472915921,0.09007823329
857.2730877,0.02000919963,0.336721367,0.1544297309,0.1920532381,0.04222784145,0.09498701763,0.1097560324
937.0888526,0.01678932843,0.3493628873,0.1602274817,0.1555313299,0.02866985836,0.1005038864,0.09490169155
1016.933769,0.01563937443,0.3630984806,0.1665270047,0.03719948805,0.01606749121,0.09953163101,0.05093287009
1096.778685,0.01448942042,0.352387135,0.1616144854,0.04561320576,0.02036474317,0.1118021181,0.05926002236
1176.652752,0.01356945722,0.3125504398,0.1433442753,0.1008297305,0.03086569321,0.1300699918,0.08725513852
1256.55597,0.01264949402,0.2853406407,0.1308651089,0.1322632378,0.04357931045,0.1395701448,0.1051375643
1336.430037,0.01195952162,0.2426771586,0.1112984562,0.1850862023,0.07122013401,0.14539379,0.1339000421
1416.333256,0.01011959522,0.196280975,0.09001988328,0.1992345522,0.1047027663,0.2409021908,0.1816131698
1496.236474,0.008969641214,0.1688476084,0.07743818268,0.2092434292,0.1155405269,0.4791883607,0.2679907723
1576.110541,0.007819687213,0.1563835257,0.07172180967,0.2228044083,0.1180632721,0.5026040113,0.2811572306
1655.984608,0.006899724011,0.1397057752,0.06407293208,0.296624413,0.1656323342,0.2959877894,0.2527481789
1735.829524,0.00620975161,0.1295561019,0.05941801118,0.417005037,0.1597536418,0.1649903208,0.2472496665
1815.703591,0.005519779209,0.1394835521,0.06397101439,0.6277843483,0.146677449,0.2139485064,0.3294701012
1895.548507,0.005519779209,0.1636259653,0.07504339275,0.8331287103,0.1050833528,0.2777001857,0.4053040829
1975.393424,0.004829806808,0.2101561876,0.09638343951,0.6973861804,0.09321122523,0.2800931234,0.356896843
2055.23834,0.004829806808,0.2767904656,0.1269437622,0.4632168426,0.07713558604,0.1925532513,0.2443018933
2135.112407,0.004829806808,0.3520876363,0.161477127,0.3426094135,0.06523607172,0.1125620892,0.1734691915
2214.986474,0.004829806808,0.4248708204,0.194857508,0.4995653906,0.07989265502,0.06915002395,0.2162026899
2294.860541,0.005519779209,0.4318750528,0.1980698427,0.2441481062,0.1365365438,0.06552144466,0.1487353649
2374.734608,0.005519779209,0.4089218193,0.187542855,0.2119721114,0.07138781813,0.04159513974,0.1083183564
2454.608675,0.005519779209,0.3671893159,0.1684031749,0.9041994576,0.1335317897,0.02309458666,0.3536086113
2534.482743,0.005519779209,0.3545019571,0.1625844013,1.641754792,0.1367795355,0.02209130213,0.6002085432
2614.35681,0.005519779209,0.3489493719,0.1600378322,0.5912036623,0.0581747405,0.03617733939,0.2285185807
2694.230877,0.005519779209,0.337813006,0.1549303868,0.2121447603,0.01340653992,0.0296411083,0.08506413619
2774.075793,0.004829806808,0.3236508185,0.1484352159,0.07174637182,0.04144432671,0.01831463449,0.04383511101
2853.920709,0.004829806808,0.3095933572,0.1419880754,0.07029711145,0.05873615213,0.01359362859,0.04754229739
2933.736474,0.004829806808,0.2834578982,0.1300016311,0.1138347886,0.1017960291,0.0312611807,0.08229733282
3013.58139,0.004829806808,0.2522683719,0.1156972518,0.1263204943,0.1194083024,0.06925926355,0.1049960201
3093.455457,0.004829806808,0.2154471192,0.09881000704,0.115182221,0.0901435153,0.1346636163,0.1133297842
3173.329524,0.004829806808,0.1831323717,0.08398957018,0.08946934222,0.1049705816,0.2117548113,0.135398245
3253.203591,0.005519779209,0.1597192479,0.07325166413,0.03213939328,0.05072686095,0.2039398776,0.09560204393
3333.077659,0.005519779209,0.1475538555,0.06767227876,0.03038173658,0.08506974097,0.4416951565,0.1857155447
3412.980877,0.00620975161,0.1463225781,0.06710758086,0.07409830604,0.1909888283,0.2113561787,0.1588144376
3492.854944,0.006669733211,0.1598418006,0.07330787019,0.1119625389,0.2230895466,0.1791224574,0.1713915143
3572.69986,0.007359705612,0.1739507061,0.07977860444,0.1711566323,0.1815531352,0.1523768588,0.1683622088
3652.573927,0.008279668813,0.2046129139,0.09384114087,0.1680851618,0.1413356848,0.141340456,0.1502537676
3732.418843,0.01195952162,0.2433723363,0.1116172839,0.1756187313,0.1295942609,0.08973588581,0.131649626
3812.263759,0.02161913523,0.3144393178,0.144210567,0.1747328474,0.09389349191,0.06471379225,0.1111133772
3892.108675,0.02621895124,0.3577201521,0.1640603545,0.202996247,0.07281260918,0.058774797,0.1115278844
3971.953591,0.06945722171,0.506236973,0.24334653,0.2052483795,0.06604711769,0.09220987531,0.1211684575
4051.798507,0.1635234591,0.7673965691,0.4530338348,0.8251746299,0.04224831201,0.2354594453,0.3676274624
4091.677239,0.3130174793,0.9234470318,0.576293143,0.677787386,0.09666331899,0.2552420049,0.3432309033
4106.54431,0.3730450782,0.9310763598,0.6061309094,0.8453627027,0.100812861,0.2881883455,0.4114546364
4121.411381,0.4075436983,0.9282133293,0.6332358663,1.101033424,0.1335848223,0.2654030637,0.5000071035
4136.278451,0.4857405704,0.9005729497,0.789187666,2.854796474,0.1733247291,0.2636974535,1.097272886
4151.116371,0.5503679853,0.8804051975,0.9950874447,5.064711585,0.1693868707,0.2657512815,1.833283246
4165.983442,0.599126035,0.8984666508,0.8691615082,3.705287508,0.2001291323,0.2169822125,1.374132951
4180.850513,0.6632934683,0.8799250599,0.905229931,4.240108328,0.1995607082,0.2150258405,1.551564959
4195.717584,0.6954921803,0.8797896914,0.989859129,4.95787604,0.2001506699,0.234734444,1.797587051
4210.584655,0.7493100276,0.8862945903,0.9046245391,3.9605443,0.2019751207,0.2382190202,1.466912814
4225.451726,0.7888684453,0.8761990016,1,4.918425168,0.2035332522,0.3076216254,1.809860015
4240.318797,0.8070377185,0.8742259038,0.902688883,3.900005899,0.1830330144,0.3141802208,1.465739711
4255.215019,0.8148574057,0.8707692238,0.9262907447,4.087219786,0.1770348143,0.3813634914,1.548539364
4270.08209,0.8012879485,0.8773543162,0.8046858947,2.793340102,0.1712906038,0.3846597103,1.116430139
4284.94916,0.7502299908,0.8922878861,0.7203369498,1.963958202,0.1609124007,0.327050372,0.8173069916
4299.816231,0.6722631095,0.8978521959,0.7203371918,1.770833486,0.1623207832,0.4303464673,0.7878335787
4314.683302,0.6053357866,0.8635158785,0.7057429688,1.894086634,0.1525873066,0.4029132071,0.8165290491
4329.579524,0.5471481141,0.9074234242,0.6759463859,1.376290084,0.13638704,0.3816480925,0.631441739
4344.446595,0.4420423183,0.8782980965,0.6518820601,1.344181571,0.1570101401,0.3522136257,0.617801779
4359.342817,0.4038638454,0.9074356663,0.642438616,1.147258783,0.109198604,0.3528552238,0.536437537
4374.26819,0.3633854646,0.8931791655,0.5951083958,0.8845500263,0.1209000435,0.2725860121,0.4260120273
4389.164412,0.3166973321,0.8564932772,0.5640309166,0.7210626202,0.2028262053,0.3204075513,0.414765459
4404.060634,0.3068077277,0.8773332636,0.5336721971,0.5282012149,0.1973809454,0.234438542,0.3200069008
4418.956856,0.2525298988,0.7605359623,0.4860073879,0.5933962688,0.4136927041,0.1257917592,0.3776269107
4433.853078,0.218951242,0.7948112494,0.4941347425,0.4663537407,0.4204680814,0.09466429715,0.3271620398
4473.760961,0.1600735971,0.746872048,0.4464991144,0.3977110182,0.3994350854,0.07740171744,0.2915159404
4513.639692,0.1064857406,0.6194987249,0.3261879831,0.227522048,0.2506198057,0.1461259076,0.2080892538
4553.518424,0.08463661454,0.5352770309,0.2661624911,0.1650235699,0.1764536961,0.1484793766,0.1633188809
4633.392491,0.05358785649,0.3393381738,0.1556298709,0.1715167397,0.1210513076,0.1994496618,0.164005903
4713.237407,0.04783808648,0.3014918886,0.1382725179,0.1577745913,0.04347849965,0.1519646523,0.1177392477
4793.082323,0.03679852806,0.2854245757,0.1309036038,0.1672669816,0.03913321584,0.08545421378,0.09728480374
4872.898088,0.03403863845,0.2992923212,0.1372637354,0.3171839251,0.03034464857,0.06105373748,0.1361941037
4952.743004,0.03265869365,0.3245730108,0.1488581588,0.2885335989,0.01168411941,0.05431682111,0.1181781798
5032.58792,0.02483900644,0.3284139246,0.1506197081,0.09248993335,0.006901158971,0.05113736704,0.05017615312
5112.432836,0.01862925483,0.3083580882,0.1414215469,0.1236261985,0.01916465206,0.03146765012,0.05808616688
5192.306903,0.01770929163,0.2864685251,0.1313823879,0.130936709,0.03509920999,0.06879512966,0.07827701623
5272.18097,0.01632934683,0.2814067457,0.1290609159,0.129904858,0.03654427434,0.1411060798,0.102518404
5352.084188,0.01540938362,0.2694246687,0.123565604,0.102348773,0.03343866586,0.1744139827,0.1034004739
5431.987407,0.01448942042,0.2698251463,0.1237492741,0.07214843015,0.04650122156,0.1560380801,0.09156257728
5511.861474,0.01195952162,0.2633162559,0.120764117,0.05989979708,0.05294947628,0.1555247611,0.08945801149
5591.735541,0.01080956762,0.2582787282,0.1184537675,0.02255913407,0.07710641053,0.126104029,0.07525652452
5671.609608,0.009429622815,0.2472191056,0.1133815187,0.0163553274,0.1322278113,0.1188282634,0.08913713403
5751.454524,0.008279668813,0.2356140612,0.1080591244,0.05778715542,0.1308015179,0.1083877412,0.09899213817
5831.29944,0.007589696412,0.225601867,0.1034672552,0.112293857,0.08952021189,0.1012605286,0.1010248658
5911.144356,0.006899724011,0.2182128866,0.1000784645,0.1560977305,0.04718731558,0.1173754274,0.1068868245
5990.960121,0.00620975161,0.2091727151,0.09593239181,0.1961456296,0.02644779985,0.1261894472,0.1162609589
6070.805037,0.005519779209,0.2036491659,0.09339913941,0.195367129,0.045247273,0.1200799956,0.1202314659
6150.679104,0.004829806808,0.1722747169,0.07900994945,0.2326161223,0.06726170991,0.1223368378,0.1407382233
6230.524021,0.004829806808,0.1650075116,0.07567700809,0.2881525847,0.1264183136,0.1235932055,0.1793880346
6310.368937,0.004139834407,0.158973964,0.07290985633,0.2118912944,0.1684038059,0.1139164551,0.1647371851
6390.243004,0.004139834407,0.1750548843,0.08028501109,0.5521177738,0.2084574507,0.1584611333,0.3063454526
6470.117071,0.004139834407,0.198781345,0.09116662212,0.5683114449,0.2496557272,0.2930333278,0.3703335
6549.991138,0.004139834407,0.2316926825,0.1062606717,0.4689077149,0.4063837264,0.3583626198,0.4112180204
6629.865205,0.004139834407,0.2297822319,0.1053844862,0.3621584987,0.07596477093,0.2246328574,0.220918709
6709.710121,0.004139834407,0.2460653612,0.1128523796,0.3076840488,0.1108562062,0.1392330611,0.1859244387
6789.555037,0.004139834407,0.2630093066,0.1206233415,0.3379114162,0.1780292396,0.01768370692,0.1778747876
6869.370802,0.004139834407,0.2427291045,0.11132228,0.2966667302,0.1773758352,0.04182288374,0.1719551497
6949.186567,0.004829806808,0.2173887591,0.0997004968,0.2360891775,0.146182223,0.03478292983,0.1390181101
7029.031483,0.004829806808,0.197628408,0.09063785331,0.1230349544,0.04284577416,0.02506111064,0.06364727972
7108.847248,0.004829806808,0.1773532879,0.08133912253,0.06622441673,0.2202657137,0.03356385958,0.1066846634
7188.692164,0.004829806808,0.1794910461,0.08231955755,0.05474702949,1.120333718,0.04521377932,0.4067648424
7268.566231,0.004829806808,0.2042585413,0.09367861581,0.09107087541,0.6332460796,0.07512009241,0.2664790158
7348.46945,0.005519779209,0.2063152717,0.09462188925,0.09378202325,0.3359576985,0.1155554601,0.1817650606
7428.372668,0.005519779209,0.2273247453,0.1042574148,0.06864778115,0.2115827815,0.1582931621,0.1461745749
7508.275886,0.00597976081,0.2445527173,0.1121586393,0.05444090674,0.1354332723,0.1482275913,0.1127005901
7588.179104,0.00620975161,0.2480885332,0.1137802622,0.04577460897,0.08446053089,0.1349154507,0.0883835302
7668.053172,0.006669733211,0.2539590032,0.1164726221,0.0378802772,0.07631134238,0.1210463346,0.0784126514
7747.927239,0.007359705612,0.257594203,0.1181398253,0.04925238152,0.07472168668,0.1204736904,0.08148258619
7827.772155,0.008049678013,0.2719047929,0.1247030576,0.06397910253,0.08549074118,0.09250698263,0.08065894211
7907.617071,0.009199632015,0.2921364979,0.133981877,0.0829249051,0.09424234899,0.07298981049,0.0833856882
7987.432836,0.01655933763,0.3017157023,0.138375165,0.08241397399,0.1053933232,0.07113641223,0.08631456981
8067.277752,0.02345906164,0.3682719189,0.1688996866,0.07054216608,0.08666412343,0.06431160769,0.07383929907
8147.151819,0.06784728611,0.4817385864,0.2243199194,0.2048623045,0.06428680695,0.05791814762,0.1090224197
8227.025886,0.1212051518,0.6248128548,0.3519078933,0.6980950358,0.2142796408,0.1004512188,0.3376086318
8266.933769,0.1998620055,0.7847705564,0.6399179136,1.973557823,0.3259280783,0.2032122384,0.8342327133
8306.8125,0.356025759,0.8136728636,0.6826000072,2.372571267,0.2766923012,0.1910328589,0.9467654758
8321.679571,0.4126034959,0.8481549409,0.7186767628,2.466102775,0.2673109123,0.2110048641,0.9814728506
8336.575793,0.4275528979,0.8687964255,0.8261778609,3.389610276,0.2911536575,0.198240958,1.29300163
8351.472015,0.4487120515,0.8697767016,0.8450989158,3.515290518,0.3021960567,0.198489817,1.338658797
8366.339086,0.5133394664,0.8873321489,0.7331856357,2.171566234,0.290458544,0.19879022,0.8869383326
8381.235308,0.5731370745,0.9202370922,0.8438761265,3.054923194,0.332546375,0.1929689757,1.193479515
8396.13153,0.5922263109,0.915942423,0.8200172716,2.778535478,0.3391890335,0.1969768807,1.104900464
8411.027752,0.6149954002,0.9143548988,0.8897748779,3.532035714,0.3513308601,0.2186312843,1.36733262
8425.923974,0.6492640294,0.9068327007,0.9159979495,3.856579055,0.340357484,0.2096152655,1.468850602
8440.820196,0.6678932843,0.8987738664,0.8028127584,2.600538487,0.3629609456,0.2279365595,1.063811997
8455.745569,0.6904323827,0.8990504388,0.7971536325,2.627572279,0.3592301132,0.1890319278,1.05861144
8470.641791,0.6890524379,0.8749005708,0.7318085447,2.016992091,0.3861541756,0.2309103708,0.8780188792
8485.538013,0.6697332107,0.8822200148,0.7081526728,1.568789935,0.4924017682,0.2511117853,0.7707678295
8500.434235,0.6609935603,0.8732123377,0.7460142938,2.056017917,0.3893297458,0.3081065551,0.9178180725
8515.301306,0.5850965961,0.861446621,0.7229968906,1.803195603,0.5627114264,0.2478724156,0.871259815
8530.168377,0.4146734131,0.9208984181,0.6497850598,0.7856148087,0.5134758233,0.2739763559,0.5243556626
8545.064599,0.388224471,0.8911535996,0.6132294275,0.6967107867,0.3952307509,0.3603245353,0.4840886909
8559.93167,0.2352805888,0.8444008781,0.5261846356,0.4971658343,0.3759100756,0.265795211,0.3796237069
8574.827892,0.2398804048,0.8596808245,0.5451758792,0.5277978445,0.3283279676,0.2380106106,0.3647121409
8614.706623,0.1626034959,0.7402464526,0.4026746752,0.3256519683,0.1264609432,0.3105344606,0.2542157907
8654.585354,0.1338546458,0.6675024354,0.343454816,0.1836044124,0.1433638839,0.3290660942,0.2186781302
8694.464086,0.09958601656,0.6401314272,0.3233243687,0.1206043861,0.1863297022,0.2303372836,0.1790904573
8774.367304,0.05841766329,0.4729917781,0.2284993241,0.09370289086,0.1034004548,0.2640159669,0.1537064375
8854.21222,0.04277828887,0.3763795234,0.1768860543,0.1826103027,0.06237306307,0.6082459439,0.2844097699
8934.057136,0.03771849126,0.2812684532,0.1289974911,0.2680357419,0.0368954742,0.6837629164,0.3295647109
9013.872901,0.03357865685,0.2506462141,0.1149532854,0.2979097582,0.04479307307,0.1868200267,0.1765076193
9093.688666,0.02621895124,0.2454722437,0.1125803595,0.1794815941,0.04653239282,0.1253558844,0.1171232904
9173.533582,0.02437902484,0.2205462029,0.1011485879,0.1487583223,0.1027286938,0.08234949615,0.1112788374
9253.407649,0.02253909844,0.1853412558,0.08500262554,0.1346080996,0.136688273,0.1212000953,0.130832156
9333.281716,0.02138914443,0.1865080397,0.08553774491,0.1029508282,0.1650461116,0.109191679,0.1257295396
9413.184935,0.01494940202,0.2040709501,0.09359258131,0.07533811197,0.1249829028,0.09690346346,0.09907482607
9493.088153,0.01172953082,0.2057794345,0.09437613949,0.1098912453,0.1152816826,0.1724089848,0.1325273042
9572.991371,0.01172953082,0.2520717287,0.1156070658,0.1290216256,0.05798223705,0.1343276501,0.1071105042
9652.865438,0.01103955842,0.2824906659,0.1295580317,0.1068527958,0.03477237753,0.1078951658,0.08317344636
9732.739506,0.01057957682,0.3309846565,0.1517987169,0.07619170035,0.0372925851,0.08752982144,0.0670047023
9812.613573,0.01034958602,0.3557561455,0.1631596068,0.05531487917,0.04068475089,0.092871921,0.06295718368
9892.458489,0.009889604416,0.375308651,0.1721269265,0.06363616614,0.0437812078,0.09462876103,0.06734871165
9972.303405,0.009199632015,0.3852070746,0.1766666173,0.07890970132,0.04587395632,0.08717652946,0.0706533957
10052.14832,0.008739650414,0.3607166737,0.1654346422,0.1274994527,0.06509988828,0.08016148775,0.09092027625
10131.99324,0.008049678013,0.3517937414,0.1613423387,0.1619749489,0.08517848985,0.078475588,0.1085430089
10211.8673,0.007589696412,0.3129538453,0.1435292882,0.2626684657,0.08834625152,0.0774852884,0.1428333352
10291.74137,0.006899724011,0.2914407843,0.1336628035,0.3408423952,0.1072654379,0.0784941565,0.1755339966
10371.61544,0.00620975161,0.288457059,0.1322943845,0.3692451955,0.1176656287,0.07242687225,0.1864458988
10451.51866,0.00597976081,0.2759074348,0.1265387798,0.3396529554,0.1307861533,0.03997326336,0.1701374573
10531.42188,0.005519779209,0.2751136812,0.1261747425,0.3428080951,0.3060784832,0.07054175227,0.2398094435
10611.32509,0.005519779209,0.2598465275,0.1191728036,0.2583913652,0.4834650428,0.1249521148,0.2889361743
10691.19916,0.004829806808,0.2377605977,0.1090435854,0.305609293,0.5802692026,0.1593291845,0.34840256
10771.07323,0.004829806808,0.20742665,0.09513159806,0.1911939733,0.4440567967,0.1275675315,0.2542727672
10850.94729,0.004829806808,0.1655958382,0.07594683096,0.1423813317,0.1698558567,0.1223753898,0.1448708594
10930.82136,0.004829806808,0.1813612672,0.08317729271,0.2013702985,0.3594040018,0.06838580482,0.2097200351
11010.69543,0.004829806808,0.230988201,0.105937577,0.2662542308,0.1656550259,0.1361183703,0.1893425423
11090.5695,0.004829806808,0.2659333573,0.1219643921,0.2579731154,0.1060854152,0.09266687437,0.1522418017
11170.44356,0.005519779209,0.2899300091,0.1329699202,0.1882473074,0.1044298657,0.05569135524,0.1161228428
11250.31763,0.005519779209,0.3094127179,0.1419052292,0.1335845248,0.09107100867,0.03333238566,0.08599597305
11330.22085,0.005519779209,0.306370629,0.1405100432,0.09963078798,0.06946802426,0.02337467971,0.06415783065
11410.12407,0.005519779209,0.292997927,0.1343769522,0.07422991238,0.06156011031,0.01135846621,0.0490494963
11490.05644,0.00620975161,0.2836729137,0.1301002432,0.0673492539,0.06006515011,0.02599622242,0.05113687547
11569.95965,0.00620975161,0.2858146592,0.1310825069,0.06499648112,0.04383032295,0.02374924546,0.04419201651
11649.83372,0.00620975161,0.2871935531,0.1317149058,0.0770644877,0.09267838989,0.03337206244,0.06770498001
11729.70779,0.006899724011,0.2927810385,0.1342774811,0.07639148305,0.1180359285,0.04692368194,0.08045036451
11809.58186,0.007359705612,0.294654735,0.1351368101,0.05292003771,0.1850413688,0.04550731238,0.09448957298
11889.45592,0.008049678013,0.3086786251,0.141568554,0.03179000496,0.1744694027,0.04197163585,0.08274368116
11969.32999,0.008969641214,0.3108390204,0.142559371,0.02462585885,0.6522154088,0.03903201493,0.2386244275
12049.20406,0.009889604416,0.3247883151,0.1489569033,0.04295457749,0.1640891205,0.04330732433,0.08345034077
12129.07812,0.02046918123,0.3264959915,0.149740091,0.05761998402,0.1361724028,0.04584795429,0.07988011372
12208.98134,0.02552897884,0.3668935663,0.168267536,0.05636339799,0.1404121013,0.04440272488,0.08039274138
12288.91371,0.04208831647,0.4649446524,0.2185104318,0.09869327429,0.1447014761,0.04729258093,0.09689577709
12368.84608,0.1251149954,0.585186656,0.2844598017,0.6687971767,0.236418424,0.1183616465,0.3411924157
12408.78312,0.1860625575,0.7312089411,0.586790774,2.202783541,0.1862930849,0.1924234174,0.8605000145
12448.72015,0.230450782,0.7625077128,0.6823108315,2.840163125,0.1394190192,0.200080729,1.059887624
12488.65718,0.3058877645,0.8213741211,0.6805294781,2.374340561,0.161454653,0.2276411421,0.9211454519
12503.58256,0.3258969641,0.8581924323,0.9172558141,4.449396539,0.1470962063,0.2493219109,1.615271552
12518.50793,0.3764949402,0.8546291729,0.8021330112,3.336337777,0.1350427231,0.2068622517,1.226080917
12533.4333,0.4128334867,0.8752719984,0.8468625737,3.514535114,0.1588406767,0.2189264553,1.297434082
12548.35868,0.4558417663,0.8999044157,0.7849493872,2.735834275,0.1804023413,0.2369707311,1.051069116
12563.28405,0.4763109476,0.8879761615,0.8209994399,3.183853294,0.2192730945,0.193054704,1.198727031
12578.20942,0.4921803128,0.8863262905,0.821713608,3.176874429,0.1830258983,0.2181231638,1.192674497
12593.10564,0.5499080037,0.9085033493,0.8540484346,3.371131416,0.2267855889,0.2108442319,1.269587079
12608.03102,0.5676172953,0.9204904888,0.7455430968,2.105467819,0.2181958381,0.232709122,0.8521242596
12622.92724,0.6018859246,0.9390208823,0.7447281893,1.972587696,0.2341682711,0.2617467112,0.8228342261
12637.82346,0.6292548298,0.953402094,0.7295371138,1.591068189,0.2694409479,0.2910530895,0.7171874087
12652.71968,0.6251149954,0.9176890155,0.7885241899,2.45678629,0.2267832365,0.2986893202,0.9940862822
12667.64506,0.6317847286,0.9814149648,0.6826462076,1.139757991,0.1958856574,0.2702079857,0.5352838782
12682.54128,0.6214351426,0.9333281318,0.727542243,1.735941294,0.215367248,0.3352711852,0.7621932423
12697.4375,0.5982060718,1,0.669388476,0.8744902539,0.2209526601,0.2756821624,0.4570416921
12712.33372,0.5547378105,0.9981718752,0.7039327717,1.161071273,0.2148590295,0.3169047261,0.5642783429
12727.22994,0.2711591536,0.9613570264,0.593819536,0.5288407984,0.2482386042,0.1816039162,0.3195611063
12742.12617,0.400873965,0.9982219447,0.6241524599,0.5513532269,0.2404768694,0.2515360994,0.3477887319
12757.02239,0.1987120515,0.9036512573,0.5295915867,0.4737021802,0.1602126912,0.1572278343,0.2637142352
12796.90112,0.1603035879,0.8912226,0.512685219,0.4392759445,0.1499721603,0.1110720725,0.2334400591
12836.77985,0.129024839,0.839702031,0.470685062,0.3514107533,0.1922125875,0.1392424626,0.2276219345
12876.65858,0.09360625575,0.7854934528,0.4247271356,0.2361481024,0.2109535697,0.07570595993,0.1742692107
12956.53265,0.05818767249,0.7371763967,0.3803872111,0.1034506917,0.202499013,0.0998223214,0.135257342
13036.40672,0.04277828887,0.625826969,0.3096303604,0.06364774002,0.1172920071,0.1782356273,0.1197251248
13116.28078,0.03380864765,0.5079329306,0.2434669417,0.05918054384,0.037526442,0.748693035,0.2818000069
13196.15485,0.03081876725,0.4060422657,0.1870618164,0.1020580134,0.03806082946,0.569451031,0.2365232913
13276.05807,0.02483900644,0.3440277349,0.1577806333,0.2394832898,0.04494015695,0.08385033131,0.122757926
13355.99044,0.02092916283,0.3272353875,0.1500791984,0.3778344372,0.03481826732,0.02059733521,0.1444166799
13435.89366,0.01954921803,0.3472043626,0.1592375226,0.3034369125,0.03056701808,0.06346631229,0.1324900809
13515.79688,0.01816927323,0.3317506955,0.1521500435,0.1418455171,0.02616233717,0.08162908851,0.08321231427
13595.70009,0.01701931923,0.3549154871,0.1627740576,0.0995794212,0.02538675787,0.1126746195,0.07921359953
13675.57416,0.01586936523,0.3051473355,0.1399490069,0.09877685165,0.02368923195,0.1202999104,0.08092199801
13755.44823,0.01494940202,0.3132149674,0.143649046,0.09752378744,0.02136734527,0.09805504466,0.07231539246
13835.32229,0.01333946642,0.3223990338,0.1478611128,0.08939668539,0.01556203982,0.08149203734,0.06215025418
13915.16721,0.01172953082,0.3851039518,0.1774267877,0.07098481914,0.0119940659,0.02473706337,0.03590531614
13995.04128,0.01057957682,0.4437454717,0.208423875,0.05780946225,0.04504857491,0.03129319806,0.04471707841
14074.91535,0.009659613615,0.4932570377,0.2329335746,0.0461571454,0.05918135404,0.0149986,0.04011236648
14154.76026,0.009199632015,0.5282144527,0.2495024372,0.04164746811,0.06350543566,0.01073232851,0.03862841076
14234.66348,0.008969641214,0.5363068625,0.2511365084,0.02070276195,0.04744057862,0.01840187378,0.02884840478
14314.5667,0.008279668813,0.5158585334,0.2384957524,0.02827173455,0.01940678467,0.0300801053,0.02591954151
14394.44076,0.008279668813,0.4807375249,0.2204795237,0.06123036678,0.01251881886,0.03656903887,0.0367727415
14474.34398,0.007589696412,0.4359821364,0.1999534648,0.09754095578,0.02399686042,0.05361882077,0.05838554566
14554.21805,0.007589696412,0.3794762192,0.1740382885,0.1518244343,0.03244115017,0.05067630929,0.07831396459
14634.09212,0.006899724011,0.3477676538,0.1594958635,0.1902784416,0.02584584579,0.03505213795,0.08372547511
14713.96618,0.00643974241,0.3267158322,0.149840916,0.1955421168,0.0216154493,0.02511463408,0.08075740008
14793.8111,0.00620975161,0.3001593647,0.1376613856,0.4209526626,0.1018407279,0.108529545,0.2104409785
14873.68517,0.00597976081,0.2762895276,0.1267140182,0.6686821374,0.1447983127,0.170539354,0.3280066014
14953.55924,0.005519779209,0.2444144269,0.1120952154,1.530609083,0.1723301148,0.2810437729,0.6613276568
15033.40415,0.005519779209,0.2008969913,0.09213691604,0.6190682494,0.1042692489,0.3647854605,0.3627076529
15113.24907,0.005519779209,0.1754159268,0.08045059516,0.1942840525,0.03916648212,0.135472265,0.1229742665


==> data/figure_amplcorr_sat.csv <==
DeltaH_um,Balance_norm,Vpp_norm,VppCorr_norm,THD_mic1,THD_mic2,THD_mic3,THD_mean
-1826.145756,0.002748625687,0.2599525696,0.1823594058,0.08096458325,0.05991337267,0.03082247511,0.05723347701
-1746.271688,0.002248875562,0.3085582656,0.2164568024,0.03989980738,0.03469487957,0.02186579327,0.03215349341
-1666.36847,0.002498750625,0.3100453731,0.2175000236,0.05407190061,0.02986201361,0.01428546913,0.03273979445
-1586.436101,0.002748625687,0.3300685078,0.2315464588,0.04504505004,0.02836407203,0.01219428104,0.0285344677
-1506.503731,0.002748625687,0.3760815298,0.2638250679,0.03933649537,0.03132317864,0.01046117225,0.02704028208
-1426.600513,0.00299850075,0.3983559447,0.2794507995,0.04131461026,0.03094517316,0.01074230939,0.02766736427
-1346.726446,0.00299850075,0.3762636857,0.2639528521,0.04403839103,0.03067655606,0.00835468764,0.02768987824
-1266.852379,0.00299850075,0.4123688184,0.2892809747,0.03635332224,0.02762831234,0.008900391214,0.0242940086
-1187.007463,0.00299850075,0.415870045,0.2917371212,0.03513438736,0.02716167485,0.01185494727,0.02471700316
-1107.191698,0.00299850075,0.4114511213,0.2886372007,0.03443270637,0.02894423351,0.01197750528,0.02511814839
-1027.375933,0.003498250875,0.4866711064,0.3437527889,0.03117434677,0.01740269006,0.01628031896,0.0216191186
-947.5601679,0.003748125937,0.4311878467,0.3024827169,0.03049038259,0.02831183199,0.01086417871,0.0232221311
-867.7152519,0.003998000999,0.4368395144,0.3081086852,0.03414601141,0.03269518541,0.01089333539,0.02591151074
-787.8411847,0.004497751124,0.498657269,0.3558456511,0.04290887906,0.02360094384,0.01359247634,0.02670076641
-707.9379664,0.005247376312,0.4606193621,0.3244520862,0.02783780262,0.02687849439,0.01884647282,0.02452092328
-628.005597,0.006246876562,0.4995417226,0.3574701481,0.04951336856,0.02327687363,0.01831143141,0.03036722453
-548.0732276,0.007496251874,0.5269339195,0.3814966425,0.07326641143,0.01458947181,0.01941539063,0.03575709129
-468.1700093,0.01174412794,0.5564937407,0.408344922,0.09001724544,0.02639780808,0.01675738406,0.04439081253
-388.2959422,0.02323838081,0.5938029889,0.4539366018,0.1495755863,0.06818450228,0.01677081414,0.07817696756
-308.421875,0.0299850075,0.6554935622,0.5261839024,0.2198715037,0.1355567268,0.01022580864,0.1218846797
-228.5478078,0.08095952024,0.7348288374,0.6391388285,0.3278001767,0.2539930838,0.009054901404,0.1969493873
-148.6737407,0.3923038481,0.8978357817,0.830003086,0.4148688663,0.3490535744,0.1413976123,0.301773351
-133.864972,0.4785107446,0.9265340642,0.8735893257,0.4226273103,0.3724828902,0.2093097342,0.3348066449
-119.0562034,0.5902048976,0.940298315,0.8917933386,0.4248132689,0.3746534489,0.239286689,0.3462511356
-104.2182836,0.6566716642,0.9586098232,0.9220232563,0.4334489784,0.3919704737,0.2773483596,0.3675892706
-89.38036381,0.7196401799,0.9645135086,0.9321250102,0.4315488543,0.3966237463,0.2964457055,0.3748727687
-74.57159515,0.7793603198,0.9624650659,0.9290749055,0.4271865004,0.3884613036,0.3060944553,0.3739140864
-59.76282649,0.8475762119,0.9761468474,0.9556191108,0.4367846555,0.399092439,0.3480895943,0.3946555629
-44.92490672,0.8970514743,0.9801475691,0.9593011926,0.4296959084,0.3964008947,0.3580991678,0.3947319903
-30.08698694,0.9067966017,0.9853673164,0.9779153058,0.4377333967,0.4092237943,0.3970098285,0.4146556732
-15.27821828,0.9857571214,0.9817205718,0.9709083435,0.4414220253,0.4102234257,0.3763622418,0.4093358976
-0.4402985075,1,0.9791164648,0.9628880666,0.4336252136,0.398049374,0.3724381704,0.4013709193
14.39762127,0.9727636182,0.9794842385,0.9677368208,0.4358952462,0.3960526619,0.3926894901,0.4082124661
29.23554104,0.9285357321,0.9820940934,0.9744350609,0.4385512421,0.4017556961,0.4024759101,0.4142609494
44.07346082,0.8553223388,0.9778207045,0.9634832392,0.427328361,0.3935066195,0.3920362379,0.4042904061
58.94053172,0.748125937,0.967944893,0.9342254728,0.4165776668,0.3508237937,0.3581206142,0.3751740249
73.80760261,0.5277361319,0.9754101582,0.950214859,0.4185049948,0.3723019083,0.3745263773,0.3884444268
88.67467351,0.4852573713,0.9691684768,0.9335186409,0.4098135319,0.3595012639,0.3480626501,0.3724591486
103.5417444,0.3265867066,0.9538483816,0.9040955815,0.3901826835,0.3231411414,0.3353907176,0.3495715141
118.4088153,0.2753623188,0.9395020866,0.8783845535,0.3773022084,0.2934614955,0.3239267179,0.3315634739
158.2875466,0.188155922,0.9163821518,0.8403985515,0.3409175083,0.2540201573,0.3208241303,0.305253932
198.166278,0.1354322839,0.828301871,0.7156536259,0.2644218688,0.1393555955,0.2663184271,0.2233652971
238.0450093,0.09145427286,0.7110982572,0.5702126843,0.1692884972,0.03961313355,0.187993431,0.1322983539
317.9190765,0.06571714143,0.5092811961,0.375700807,0.03703939139,0.02900111213,0.1117509024,0.05926380197
397.8222948,0.05047476262,0.3255086908,0.2283477003,0.09325520085,0.02821116832,0.01890732293,0.0467912307
477.7255131,0.04697651174,0.4336166988,0.3041865817,0.05939690209,0.009309990024,0.01479364684,0.02783351299
557.6287313,0.04447776112,0.5309644433,0.3828177368,0.03943360037,0.0469049785,0.009234684194,0.03185775436
637.5027985,0.0339830085,0.4677260502,0.331835587,0.02002364438,0.01594828439,0.02428549156,0.02008580678
717.3768657,0.02573713143,0.4140415185,0.290454391,0.02222243619,0.01724430801,0.01689079406,0.01878584609
797.2217817,0.02423788106,0.413473262,0.2900557533,0.02325664261,0.0143810131,0.01433547342,0.01732437638
877.0666978,0.02323838081,0.3000320874,0.2104756005,0.04595530682,0.02706293186,0.01138643053,0.02813488974
956.9116138,0.01274362819,0.3549172918,0.2489781369,0.02836894299,0.01686501541,0.01539057718,0.02020817853
1036.75653,0.01174412794,0.3013324418,0.2113878125,0.03986928802,0.02598544545,0.01968261095,0.02851244814
1116.630597,0.01099450275,0.2947642226,0.2067801391,0.0297630694,0.02044413189,0.03852412609,0.02957710913
1196.504664,0.009995002499,0.278855226,0.195619814,0.03466380904,0.0211926414,0.0329074024,0.02958795095
1276.378731,0.009245377311,0.3079373087,0.2160211947,0.03215107599,0.01908338933,0.03746145187,0.02956530573
1356.28195,0.008995502249,0.3506622103,0.2459931533,0.02468163664,0.01139720124,0.03557696157,0.02388526648
1436.185168,0.008245877061,0.3156924586,0.2214615122,0.03146748108,0.01051249704,0.0364926206,0.02615753291
1516.088386,0.007246376812,0.3077528566,0.2158917997,0.03169830131,0.01223103172,0.03833044027,0.02741992443
1595.991604,0.006496751624,0.3033213543,0.2127830551,0.02514912517,0.008896000197,0.03526161248,0.02310224595
1675.894823,0.005497251374,0.2996379666,0.2101991207,0.02442493273,0.0107573146,0.04100939538,0.02539721424
1755.76889,0.004997501249,0.28237821,0.1980912236,0.02949925388,0.006840540642,0.02978796671,0.02204258708
1835.642957,0.004497751124,0.259803632,0.1822549246,0.02275882136,0.01393797933,0.05313804244,0.02994494771
1915.487873,0.004497751124,0.2795621223,0.1961157091,0.02337862631,0.01648682416,0.0506479164,0.03017112229
1995.36194,0.003748125937,0.2967554155,0.2081769814,0.02108514088,0.01507251101,0.03007810526,0.02207858572
2075.206856,0.003748125937,0.3011055955,0.2112286775,0.01518881751,0.01502792922,0.1067092882,0.04564201166
2155.110075,0.003748125937,0.2682805593,0.1882015764,0.0204432826,0.02973400106,0.08075335566,0.04364354644
2234.984142,0.003748125937,0.2746551468,0.1926734152,0.02392663366,0.03045633165,0.0674153287,0.04059943133
2314.858209,0.003748125937,0.2886771952,0.2025100266,0.01849454223,0.03229273754,0.1074733901,0.05275355661
2394.703125,0.003748125937,0.3145502016,0.2206602072,0.03717946239,0.03887492165,0.03840481193,0.03815306533
2474.577192,0.003748125937,0.3141079725,0.2203499789,0.04161232877,0.02962066628,0.05520624751,0.04214641418
2554.451259,0.00299850075,0.3394654272,0.2381384947,0.03720785177,0.007689662744,0.03025379691,0.02505043714
2634.325326,0.003748125937,0.320068975,0.2245316836,0.02175721548,0.02259530753,0.01528551353,0.01987934551
2714.199394,0.003748125937,0.3537051503,0.2481278071,0.01693638575,0.01945405607,0.01025627191,0.01554890458
2794.04431,0.003748125937,0.3556470811,0.2494900916,0.02413880762,0.01902642301,0.01455027558,0.01923850207
2873.889226,0.003748125937,0.3660659442,0.2567990314,0.02893395116,0.01651291858,0.01950426572,0.02165037849
2953.734142,0.003748125937,0.365202098,0.2561930344,0.03322450571,0.01691451356,0.02087486405,0.02367129444
3033.579058,0.003748125937,0.388349521,0.2724311901,0.03869154246,0.01768376587,0.01627084411,0.02421538415
3113.423974,0.003748125937,0.3726146945,0.2613930472,0.02998036646,0.02084394682,0.01600626243,0.02227685857
3193.26889,0.003748125937,0.3630321737,0.2546708101,0.03486262738,0.02080741193,0.01363794734,0.02310266222
3273.142957,0.004497751124,0.3827608714,0.2685106949,0.03029842089,0.01809173295,0.01518952284,0.02119322556
3352.929571,0.004497751124,0.4352481615,0.307184739,0.02453265098,0.01847880474,0.01092441207,0.0179786226
3432.716185,0.005247376312,0.4157795211,0.2916736178,0.02857667356,0.01537443008,0.01030793197,0.0180863452
3512.502799,0.005747126437,0.4741705295,0.3365247394,0.02339541048,0.02808898581,0.01467185265,0.02205208298
3592.347715,0.006746626687,0.5308853819,0.3873117334,0.02047533746,0.06538366604,0.0360988938,0.04065263243
3672.221782,0.007496251874,0.5706807607,0.4249325836,0.01995084384,0.09462541398,0.06176311888,0.05877979223
3752.066698,0.01149425287,0.5744225788,0.4294043525,0.02221634814,0.09664094203,0.07197664274,0.06361131097
3831.882463,0.02348825587,0.6414096545,0.4970761886,0.0204839177,0.1492264298,0.1245310591,0.09808046886
3911.727379,0.03573213393,0.71324986,0.574193923,0.02425392271,0.2032768446,0.1825909304,0.1367072326
3991.572295,0.09420289855,0.8380997718,0.7245777504,0.1583276165,0.2792668397,0.2467651202,0.2281198588
4071.446362,0.3773113443,0.949694104,0.8958580386,0.3183158524,0.3735531305,0.3405200453,0.3441296761
4086.284282,0.4372813593,0.9247284757,0.8550209822,0.2779746853,0.3564258974,0.3156292201,0.3166766009
4101.122201,0.4657671164,0.9539595028,0.9034596375,0.3163890927,0.3723054234,0.3565137531,0.3484027564
4115.989272,0.5434782609,0.9625475406,0.9191440619,0.32661701,0.38076485,0.3748909574,0.3607576058
4130.827192,0.5784607696,0.9549619739,0.9106177009,0.3402450687,0.3756345174,0.3589283081,0.3582692981
4145.665112,0.6531734133,0.971661463,0.9418956986,0.3634913646,0.393739156,0.3878342354,0.381688252
4160.503032,0.6829085457,0.9672058804,0.9353320777,0.3566879382,0.3885295819,0.3882372415,0.3778182539
4175.370103,0.7228885557,0.9725631123,0.9445345578,0.3799099326,0.3954310494,0.3771535885,0.3841648568
4190.208022,0.7173913043,0.9765145968,0.9598189115,0.392116139,0.4077473638,0.4033595707,0.4010743579
4205.075093,0.8018490755,0.9745337234,0.9522072869,0.3868692716,0.4008186422,0.3904476713,0.3927118617
4219.942164,0.836081959,0.9770542327,0.9651554873,0.3930470009,0.41482874,0.4162424886,0.4080394098
4234.809235,0.8420789605,0.9715629439,0.9498704669,0.3985979338,0.3958128377,0.3863475444,0.3935861053
4249.647155,0.8270864568,0.9728335497,0.9628618955,0.4061550113,0.4121045568,0.414232815,0.4108307944
4264.455924,0.7643678161,0.974358454,0.9546941947,0.404713319,0.3965186658,0.3877696949,0.3963338933
4279.264692,0.6086956522,0.9755178711,0.9545570733,0.4049852107,0.3885342035,0.3909946562,0.3948380234
4294.102612,0.5367316342,0.9723305556,0.9409374687,0.3981362027,0.3673389144,0.3723880718,0.3792877296
4308.911381,0.5314842579,0.9738669303,0.9441482319,0.403002538,0.3728365174,0.3692621855,0.3817004136
4323.720149,0.3270864568,0.9719135434,0.940702433,0.4010189956,0.375185405,0.3618106272,0.3793383426
4338.528918,0.3408295852,0.9448077471,0.8916858549,0.3919746252,0.3321792551,0.3083429007,0.3441655936
4353.337687,0.2763618191,0.9520175523,0.9025136154,0.3875768417,0.3375919184,0.3257993032,0.3503226878
4393.158116,0.1754122939,0.9049126823,0.8236373973,0.3502682859,0.2778088248,0.2582352128,0.2954374412
4432.949394,0.123938031,0.8842617152,0.7927880657,0.3464465959,0.2480718977,0.2263307236,0.2736164057
4472.740672,0.1084457771,0.7884297192,0.6692910011,0.3036219746,0.1343085752,0.1528289946,0.1969198481
4552.556437,0.06146926537,0.6712994412,0.5426079687,0.2623286876,0.09516483621,0.02924148958,0.1289116711
4632.401353,0.04447776112,0.5062107571,0.3923319562,0.1884286492,0.03728046574,0.03995746931,0.08855552807
4712.246269,0.04047976012,0.4841173676,0.3621014076,0.1309507461,0.0270211324,0.04255688876,0.06684292241
4792.091185,0.03848075962,0.4485117509,0.3210093328,0.0455758092,0.02294471519,0.02169714735,0.03007255725
4871.936101,0.03473263368,0.4467565618,0.3314788393,0.01661667345,0.03777000679,0.1053695921,0.05325209078
4951.751866,0.0259870065,0.4468722846,0.3321860753,0.01583941183,0.04645976144,0.1125737906,0.05829098794
5031.567631,0.02323838081,0.3924717077,0.282176399,0.03087640427,0.01620794019,0.04029495934,0.0291264346
5111.441698,0.0219890055,0.3791622772,0.2666628016,0.02866314301,0.02492141639,0.0170136192,0.0235327262
5191.286614,0.01824087956,0.2755212912,0.1932810245,0.02485404794,0.03065662748,0.03710665928,0.0308724449
5271.13153,0.011994003,0.2575557966,0.1806780449,0.02889931631,0.08770180235,0.04041262074,0.05233791313
5350.888993,0.01124437781,0.2178623825,0.152832706,0.03195126963,0.1274425812,0.03452622768,0.06464002617
5430.675606,0.01049475262,0.2017242577,0.1415116451,0.03342218069,0.1028488095,0.05256439237,0.06294512754
5510.46222,0.009745127436,0.2611360602,0.1831896367,0.02494758433,0.05286516518,0.03851311364,0.03877528772
5590.336287,0.009245377311,0.2748831353,0.1928333515,0.02249413726,0.05434017626,0.03773582698,0.03819004683
5670.210354,0.008995502249,0.2961195676,0.209578454,0.02131986567,0.0585453522,0.04562378244,0.04182966677
5750.084422,0.007996001999,0.3311488996,0.2394341712,0.04982115592,0.05025095659,0.04327699041,0.0477830343
5829.929338,0.007246376812,0.2949830519,0.210657845,0.0281728163,0.06287530715,0.05445897307,0.04850236551
5909.774254,0.006246876562,0.2813253291,0.2008404767,0.02718749563,0.05298978112,0.07852721752,0.05290149809
5989.590019,0.005497251374,0.2628167788,0.1853070218,0.01704373667,0.05916819822,0.04566367549,0.04062520346
6069.405784,0.005247376312,0.2326749481,0.1632238733,0.01694775584,0.167543845,0.04796839352,0.07748666478
6149.2507,0.004497751124,0.2283499945,0.1601898738,0.02684531323,0.1148294754,0.05252830995,0.06473436621
6229.095616,0.004497751124,0.2288563808,0.160545109,0.02226703723,0.1826793845,0.05076900184,0.08523847452
6308.882229,0.003748125937,0.2274712422,0.15957342,0.02074526987,0.09627191331,0.05540691233,0.05747469851
6388.668843,0.003748125937,0.2539044962,0.17811662,0.03205420776,0.1285710851,0.03743198652,0.06601909311
6468.455457,0.003748125937,0.246872288,0.1731834535,0.02967157696,0.4715969141,0.09057130091,0.1972799307
6548.329524,0.003748125937,0.2791153062,0.195802263,0.02775197131,0.1025297085,0.04905184021,0.05977784002
6628.203591,0.003748125937,0.3041107109,0.2154966824,0.03096798248,0.0820612993,0.03668254466,0.04990394215
6708.077659,0.003748125937,0.3003093423,0.2119180351,0.02455123125,0.03115138844,0.02636629532,0.027356305
6787.951726,0.00299850075,0.3323828024,0.2331699604,0.01883956839,0.01040738723,0.01477663963,0.01467453175
6867.796642,0.003748125937,0.275372342,0.193176535,0.01467621678,0.05322407829,0.01435300537,0.02741776681
6947.612407,0.003748125937,0.2990616876,0.2097948551,0.01108989284,0.05814080614,0.01019192952,0.0264742095
7027.428172,0.003748125937,0.3295529525,0.2333031488,0.01938379418,0.03980174292,0.01522054995,0.02480202902
7107.273088,0.003748125937,0.3411312562,0.2402617019,0.01133097814,0.05021410744,0.0167751093,0.02610673163
7187.118004,0.003748125937,0.3368429517,0.2394191707,0.02322062214,0.03394447898,0.02049404813,0.02588638308
7266.96292,0.003748125937,0.3419595676,0.24204211,0.02063266891,0.03987997546,0.02820451618,0.02957238685
7346.778685,0.004247876062,0.3267563286,0.2296863359,0.01336558257,0.038390716,0.02867371862,0.02681000573
7426.59445,0.004497751124,0.3340394672,0.2350574751,0.0145156456,0.05269094689,0.02943647469,0.03221435573
7506.468517,0.004497751124,0.3669046016,0.258856141,0.01924517688,0.02980336513,0.02867365811,0.02590740004
7586.371735,0.005247376312,0.3641732784,0.257024607,0.01776054149,0.03506067587,0.02286881872,0.02523001203
7666.245802,0.005997001499,0.3588000102,0.2523265525,0.01856015483,0.03657628343,0.02172162837,0.02561935555
7746.119869,0.006746626687,0.4320264898,0.3092188062,0.04298018344,0.032737349,0.01453037432,0.03008263559
7825.964785,0.007496251874,0.4277324633,0.3059880682,0.04175192535,0.03260634058,0.01408611872,0.02948146155
7905.78055,0.01474262869,0.4839890553,0.3516103882,0.07741339806,0.02679805307,0.01171652585,0.03864265899
7985.596315,0.02448775612,0.5212077893,0.3846201794,0.1143644989,0.0236892449,0.01529234695,0.0511153636
8065.41208,0.03473263368,0.6082867544,0.4686628885,0.1762298541,0.01718395907,0.06293161026,0.08544847447
8145.256996,0.09395302349,0.7699234696,0.6438190184,0.261553073,0.06932080715,0.2128398096,0.1812378966
8225.101912,0.2606196902,0.8885122129,0.8043618173,0.3338508529,0.1888487667,0.3306161268,0.2844385822
8239.968983,0.311844078,0.9165001948,0.850707263,0.3636090022,0.2135023533,0.3734185704,0.3168433086
8254.806903,0.3203398301,0.9540534373,0.912207173,0.3918289437,0.2822900871,0.4060618864,0.3600603057
8294.685634,0.4792603698,0.9780899049,0.9552033326,0.4051232062,0.3362539959,0.4311583111,0.3908451711
8309.552705,0.4967516242,0.9784129957,0.9577454079,0.4210607362,0.3220746357,0.4375490906,0.3935614875
8324.419776,0.5327336332,0.9832626904,0.9635614293,0.418991427,0.3352219357,0.4326524892,0.3956219506
8339.286847,0.5832083958,0.9780727331,0.9574731172,0.416097276,0.327579482,0.436760193,0.3934789837
8354.153918,0.6224387806,0.9977464757,0.9948956465,0.4339789375,0.3767372019,0.4519418691,0.4208860028
8369.020989,0.6179410295,0.9887207249,0.9794658235,0.4374662589,0.3449656118,0.449542586,0.4106581522
8383.88806,0.6631684158,0.9993836159,0.9985151835,0.4328815907,0.3884663668,0.4501207533,0.4238229036
8398.755131,0.6829085457,0.9979515335,0.9963669973,0.4370534519,0.3776664171,0.4534576668,0.4227258453
8413.651353,0.6931534233,0.9955960121,0.9904839281,0.436690408,0.3713764741,0.4449581336,0.4176750052
8428.518424,0.6924037981,0.9896899885,0.9794848906,0.4258829653,0.3645272031,0.4400217106,0.4101439597
8443.414646,0.6866566717,1,1,0.435377668,0.3938472101,0.4464342568,0.4252197116
8458.310868,0.6531734133,0.9956910938,0.9874426992,0.4202563572,0.3860230015,0.4344705428,0.4135833005
8473.20709,0.6221889055,0.9843534106,0.9677193714,0.4161552551,0.3565756409,0.4295174979,0.4007494646
8488.103312,0.5004997501,0.985342115,0.9646500632,0.4067712995,0.3536146652,0.4251938342,0.3951932663
8502.999534,0.4035482259,0.974670022,0.9473630936,0.3970505339,0.3539051186,0.4052613756,0.385405676
8517.895756,0.3933033483,0.973355942,0.9469408678,0.3964069332,0.341114768,0.4173994413,0.3849737142
8532.791978,0.3525737131,0.9491717072,0.9015582785,0.3781144024,0.2808754419,0.3959074149,0.3516324197
8547.6882,0.2688655672,0.9575374621,0.9153168762,0.3809859535,0.3044057078,0.3989544287,0.3614486967
8562.584422,0.247876062,0.937274873,0.8805542093,0.3540145751,0.2600297047,0.3943599849,0.3361347549
8602.492304,0.1514242879,0.9229274461,0.8552351556,0.3427176494,0.2331191177,0.3755349962,0.3171239211
8642.371035,0.120189905,0.8808201045,0.7903879878,0.3160730668,0.1549179186,0.3435923823,0.2715277892
8682.249767,0.08195902049,0.8012522276,0.6815328568,0.2601634258,0.07340501273,0.2680127929,0.2005270771
8762.152985,0.05197401299,0.6463338073,0.4984093105,0.1487338793,0.01908523404,0.1081181408,0.09197908472
8842.027052,0.03773113443,0.4068271475,0.2868649013,0.01932576983,0.02435578435,0.03336041028,0.02568065482
8921.901119,0.03473263368,0.2637688525,0.1850365676,0.01513246897,0.05434556688,0.04770591917,0.03906131834
9001.746035,0.03098450775,0.2339741544,0.1641352799,0.01996184682,0.05702905139,0.09693437922,0.05797509248
9081.5618,0.023988006,0.2576944161,0.1807752879,0.01524778696,0.0560682959,0.04539797318,0.03890468535
9161.406716,0.02298850575,0.3034530878,0.2128754676,0.01848315647,0.03409546682,0.03185829178,0.02814563836
9241.280784,0.02148925537,0.3203382069,0.2247205525,0.01724732291,0.041357673,0.01970460657,0.02610320083
9321.154851,0.02023988006,0.3157520273,0.2215033003,0.01917878034,0.03491407507,0.01854323022,0.02421202855
9401.028918,0.01424287856,0.2868578552,0.2012337409,0.03334040577,0.03549827094,0.01883567928,0.02922478533
9480.932136,0.01099450275,0.2908058795,0.2040033206,0.04017760635,0.02925563358,0.01745391299,0.02896238431
9560.835354,0.01049475262,0.3254525554,0.2283083207,0.0342608978,0.02605130961,0.02180853468,0.0273735807
9640.738573,0.009745127436,0.3342582929,0.2344856363,0.03144908217,0.01906699447,0.03015567119,0.02689058261
9720.61264,0.008995502249,0.3441753354,0.2414425438,0.03859651922,0.01873775658,0.02712355362,0.0281526098
9800.486707,0.008995502249,0.2967565581,0.208177783,0.04408800031,0.01741729469,0.03471144009,0.03207224503
9880.360774,0.008245877061,0.3146235252,0.2207116445,0.04502349927,0.014992837,0.03021453725,0.03007695784
9960.20569,0.007496251874,0.3153636486,0.2212308486,0.0357888208,0.02432822367,0.02712040099,0.02907914849
10040.05061,0.006746626687,0.2534336185,0.1777862945,0.04504306035,0.02269295073,0.03473280931,0.03415627346
10119.89552,0.005997001499,0.1789537582,0.1255379051,0.03955675235,0.176450588,0.04582663446,0.08727799159
10199.74044,0.005497251374,0.1604371902,0.1125483419,0.04431146187,0.08020137616,0.04598750231,0.05683344678
10279.58535,0.005247376312,0.1630298783,0.1143671393,0.04398476457,0.1030851086,0.04878753377,0.06528580232
10359.45942,0.004497751124,0.1536673359,0.1077992194,0.06654164961,0.1226524509,0.04917553049,0.07945654366
10439.36264,0.004497751124,0.135853074,0.09530233108,0.07110632469,0.1897632823,0.05606958873,0.1056463986
10519.23671,0.003748125937,0.1447034948,0.1015109925,0.05210271087,0.1450452612,0.03740990488,0.07818595897
10599.13993,0.003748125937,0.1533763382,0.1075950814,0.05974902461,0.07920985859,0.0541225285,0.06436047056
10679.04314,0.003748125937,0.1547763625,0.1085772129,0.07142037446,0.06137701781,0.09338248887,0.07539329371
10758.91721,0.003748125937,0.1813276163,0.127203191,0.07311771042,0.04880574911,0.04266928101,0.05486424685
10838.79128,0.00299850075,0.1921348768,0.1347845956,0.03387362804,0.1181907003,0.01600600392,0.05602344409
10918.63619,0.00299850075,0.1835456575,0.1287591698,0.06387255568,0.09865682887,0.01530321299,0.05927753251
10998.48111,0.00299850075,0.1852607601,0.129962332,0.07174584125,0.06201539004,0.01223513351,0.04866545493
11078.32603,0.00299850075,0.2161449947,0.1516279407,0.05196264425,0.05617207932,0.01885510108,0.04232994155
11158.17094,0.00299850075,0.2478575708,0.1738746396,0.03622365263,0.04578945447,0.02322700954,0.03508003888
11238.04501,0.003498250875,0.2233674003,0.1566945326,0.04740084509,0.03935652404,0.0331964547,0.03998460795
11317.91908,0.003748125937,0.2382693288,0.167148389,0.03866868893,0.04545863204,0.02254620555,0.03555784217
11397.79314,0.003748125937,0.2755281673,0.1932858481,0.01867203923,0.01559644334,0.03419372041,0.02282073433
11477.69636,0.003748125937,0.2620869905,0.1838567241,0.02562138952,0.00992114461,0.01900603139,0.01818285517
11557.62873,0.004497751124,0.2715194117,0.1904736647,0.01687221354,0.01940612104,0.01748188005,0.01792007154
11637.53195,0.004497751124,0.3177363527,0.222895325,0.0128793773,0.01349240362,0.03346421071,0.01994533054
11717.40602,0.005247376312,0.3337576133,0.2341344044,0.01676604866,0.009783961806,0.02885168081,0.01846723043
11797.30924,0.005247376312,0.3594037788,0.2531866932,0.01733306505,0.01298022784,0.02303408928,0.01778246072
11877.1833,0.005997001499,0.448008791,0.3242958371,0.05928005594,0.01455704115,0.03312939324,0.03565549677
11957.02822,0.006996501749,0.4752921451,0.3420040183,0.04865838662,0.02051164425,0.02404214902,0.03107072663
12036.87313,0.008245877061,0.498086704,0.362573843,0.06052781909,0.03161046717,0.024028753,0.03872234642
12116.7472,0.02223888056,0.6034851778,0.465605312,0.1295492752,0.1177703332,0.02058783828,0.08930248225
12196.65042,0.02573713143,0.6484991593,0.5055845225,0.1391912204,0.1506801429,0.02216885352,0.1040134056
12276.55364,0.04097951024,0.7624799441,0.6348811472,0.2265914527,0.2459031709,0.04449493644,0.1723298534
12356.42771,0.1351824088,0.874684924,0.7823876504,0.3187053006,0.3305168119,0.1484703392,0.2658974839
12436.30177,0.2701149425,0.9180755123,0.8535735386,0.3755537611,0.3733912122,0.20491054,0.3179518378
12451.19799,0.3340829585,0.9360833372,0.8850159896,0.3994759842,0.390136252,0.2375432494,0.3423851619
12466.09422,0.3283358321,0.9349388418,0.8821458619,0.38602379,0.3881689207,0.2466652367,0.3402859824
12481.01959,0.3735632184,0.9433114663,0.896393431,0.3994922823,0.3946892678,0.2575500164,0.3505771888
12495.91581,0.3990504748,0.9325569531,0.8807256195,0.3977858748,0.3887227023,0.2344037637,0.3403041136
12510.84118,0.4335332334,0.9519866091,0.9120130202,0.4014171296,0.3985841553,0.2893978111,0.363133032
12525.76656,0.4822588706,0.9611807436,0.9294768049,0.4191610821,0.4041845284,0.305786587,0.3763773992
12540.69193,0.5129935032,0.9665540012,0.9377273214,0.4196387791,0.4042501627,0.3199959663,0.3812949694
12555.6173,0.5422288856,0.9555404849,0.9183819524,0.4195727911,0.4016974578,0.2782307607,0.3665003365
12570.54268,0.5477261369,0.9371190848,0.8922737611,0.4139201827,0.3980133202,0.2386126305,0.3501820445
12585.4389,0.5787106447,0.9342101767,0.9023029138,0.422526881,0.3996959043,0.2610692544,0.3610973466
12600.36427,0.595952024,0.9824217185,0.968988123,0.4272166552,0.4120777096,0.377918001,0.4057374553
12615.28965,0.6126936532,0.9733490578,0.9538489637,0.4231930312,0.4109550566,0.3523823931,0.3955101603
12630.18587,0.6176911544,0.9641675533,0.9372505615,0.4267228464,0.4041085055,0.3214069994,0.3840794505
12645.08209,0.6096951524,0.9687537216,0.9475992573,0.4222117408,0.4062772568,0.3485029245,0.3923306407
12659.97831,0.5594702649,0.9498006601,0.9096952246,0.4170520944,0.3910484232,0.2751864867,0.3610956681
12674.87453,0.5289855072,0.9298267803,0.8803866226,0.402068441,0.3775790322,0.2420862901,0.3405779211
12689.77076,0.5137431284,0.9420421043,0.9009816715,0.4130185999,0.3923639864,0.2594785415,0.3549537093
12704.66698,0.4517741129,0.9598666367,0.9279629738,0.4169258013,0.3936149756,0.3183325048,0.3762910939
12719.5632,0.3690654673,0.923433825,0.8670591953,0.3840707001,0.3723046479,0.2290007184,0.3284586888
12734.45942,0.3375812094,0.9507538304,0.9010427548,0.3768430856,0.3765268981,0.2944872633,0.349285749
12749.35564,0.2483758121,0.9098849647,0.8350302624,0.3589614059,0.3409879031,0.2084376151,0.3027956413
12789.26353,0.1704147926,0.8744729854,0.7934237865,0.3296832976,0.3209336765,0.2204319471,0.2903496404
12829.14226,0.1254372814,0.8291874855,0.7238081094,0.2889831485,0.2754483669,0.165827785,0.2434197668
12869.02099,0.09745127436,0.8685154213,0.7655221825,0.2794450113,0.2555755041,0.2322781228,0.2557662127
12948.89506,0.06196901549,0.738584397,0.5948012112,0.1723647206,0.1209754803,0.1308272869,0.1413891626
13028.73997,0.04197901049,0.6155973592,0.4606460461,0.1095131075,0.01615092907,0.05838486762,0.06134963474
13108.58489,0.03623188406,0.4586384777,0.3285583755,0.04745162012,0.01447111248,0.04218613931,0.03470295731
13188.48811,0.03173413293,0.3818912995,0.271611817,0.03464953946,0.0382354438,0.05230780726,0.04173093017
13268.36217,0.02248875562,0.3022524264,0.2120331912,0.0192840861,0.05018964295,0.0573917463,0.04228849178
13348.26539,0.02148925537,0.3351129736,0.2373486958,0.02317487021,0.06119626453,0.04245326318,0.04227479931
13428.16861,0.02048975512,0.3649363042,0.2585777293,0.03461886963,0.2180669327,0.03683914981,0.09650831736
13508.07183,0.01949025487,0.371650018,0.2618355909,0.03043466521,0.1401677217,0.02736018675,0.06598752456
13587.97505,0.01824087956,0.3569577499,0.2516052477,0.0284855042,0.1297829606,0.02758477907,0.06195108128
13667.87826,0.01724137931,0.3676561501,0.259702242,0.03043761257,0.06294140075,0.0394229501,0.04426732114
13747.78148,0.01474262869,0.2949246097,0.2068926523,0.0237911054,0.0848901967,0.05250081623,0.05372737278
13827.65555,0.01299350325,0.3027782878,0.2124020883,0.01817867312,0.05186268954,0.0537481795,0.04126318072
13907.52962,0.01149425287,0.2234223957,0.1567331125,0.02241534465,0.05749664418,0.1000626107,0.05999153317
13987.37453,0.01024487756,0.1855471844,0.1301632615,0.02106961455,0.04481692061,0.1583191857,0.07473524027
14067.21945,0.009245377311,0.1303881597,0.09146863743,0.03333130156,0.05869128428,0.2075934812,0.09987202234
14147.06437,0.008245877061,0.1317446478,0.09242022778,0.0420401708,0.03803485822,0.1705405749,0.08353853466
14226.93843,0.007496251874,0.1474462661,0.1034350748,0.01440406734,0.04973722257,0.147588043,0.07057644429
14306.8125,0.006746626687,0.1883804603,0.1321508338,0.02121712157,0.03884110575,0.09144226172,0.05050016301
14386.65742,0.005997001499,0.1993893442,0.1398736792,0.02113516755,0.03715530252,0.07216172845,0.04348406617
14466.53148,0.005497251374,0.2149844184,0.1508137845,0.01635952176,0.03088494444,0.07595625171,0.04106690597
14546.4347,0.004747626187,0.2643703456,0.1854585213,0.01526567849,0.01868607313,0.0510512246,0.02833432541
14626.30877,0.004497751124,0.2815304078,0.1974964817,0.01876590923,0.02341226485,0.05241905967,0.03153241125
14706.18284,0.004247876062,0.2707575294,0.1899391964,0.02448419524,0.0273970072,0.05207346816,0.03465155687
14786.0569,0.003748125937,0.2705742094,0.1898105956,0.02480855815,0.05643361628,0.08961827544,0.05695348329
14865.93097,0.003748125937,0.2886519893,0.2024923444,0.02084192783,0.06366073295,0.08193893371,0.0554805315
14945.77589,0.003248375812,0.2834471395,0.1988410887,0.0324481032,0.08202721394,0.05299191615,0.0558224111
15025.6208,0.00299850075,0.2967554159,0.2081769817,0.03719632846,0.05583049945,0.02087970192,0.03796884328
15105.46572,0.00299850075,0.2593384855,0.1819286195,0.03769129556,0.06798604636,0.0156636245,0.04044698881


==> data/r50_z0_topFalse_f41300.csv <==
distance,Amplitude,Phase,dPhase
19.628,0.22853588431599295,-93.73237030459579,31.456276730030122
19.629,0.22867909130282604,-93.70091402786572,31.46574095233197
19.630000000000003,0.22882257870437642,-93.66943882269105,31.48469312622797
19.631000000000004,0.22896634711939878,-93.63794464161319,31.50369283152501
19.632000000000005,0.22911039714845133,-93.60643143702792,31.522740210729538
19.633000000000006,0.22925472939392313,-93.57489916119165,31.541835405275087
19.634000000000007,0.22939934446001434,-93.5433477662173,31.56097856058133
19.63500000000001,0.2295442429527418,-93.51177720407041,31.580169819687626
19.63600000000001,0.22968942547999094,-93.48018742657784,31.599409325171486
19.63700000000001,0.2298348926514612,-93.44857838541999,31.618697224164986
19.638000000000012,0.2299806450787069,-93.41695003212944,31.638033660119607
19.639000000000014,0.23012668337513678,-93.38530231809968,31.657418779449777
19.640000000000015,0.23027300815602256,-93.35363519457046,31.676852730573668
19.641000000000016,0.2304196200384865,-93.32194861263845,31.696335658228833
19.642000000000017,0.23056651964155098,-93.29024252325392,31.71586771167899
19.64300000000002,0.23071370758609508,-93.25851687721502,31.73544903839017
19.64400000000002,0.2308611844948873,-93.22677162517707,31.755079786965283
19.64500000000002,0.23100895099259008,-93.19500671764101,31.774760107300427
19.646000000000022,0.23115700770576836,-93.16322210496239,31.794490148474576
19.647000000000023,0.23130535526288865,-93.13141773734398,31.81427006240176
19.648000000000025,0.23145399429432728,-93.0995935648375,31.834099999574935
19.649000000000026,0.23160292543237823,-93.06774953734475,31.853980111943663
19.650000000000027,0.2317521493112764,-93.03588560461354,31.873910551258557
19.651000000000028,0.2319016665671528,-93.00400171624216,31.89389147045684
19.65200000000003,0.23205147783811025,-92.97209782167255,31.913923023932334
19.65300000000003,0.2322015837641808,-92.94017387019422,31.934005364991744
19.654000000000032,0.23235198498735102,-92.90822981094249,31.954138648284697
19.655000000000033,0.23250268215156267,-92.87626559289757,31.974323028965305
19.656000000000034,0.2326536759027264,-92.84428116488448,31.994558664070617
19.657000000000036,0.2328049668887163,-92.81227647556935,32.0148457094866
19.658000000000037,0.23295655575940025,-92.78025147346543,32.035184321816885
19.659000000000038,0.23310844316660528,-92.74820610692564,32.055574658986686
19.66000000000004,0.2332606297641835,-92.71614032414737,32.07601687972416
19.66100000000004,0.23341311620796318,-92.68405407316611,32.096511143695345
19.66200000000004,0.23356590315577389,-92.6519473018599,32.11705760848443
19.663000000000043,0.2337189912674813,-92.61981995794906,32.13765643644331
19.664000000000044,0.2338723812049487,-92.58767198898694,32.15830778701778
19.665000000000045,0.23402607363207897,-92.55550334237495,32.17901182152236
19.666000000000047,0.2341800692147942,-92.52331396534382,32.199768704177686
19.667000000000048,0.23433436862108056,-92.49110380496651,32.220578594948236
19.66800000000005,0.23448897252094444,-92.45887280815384,32.241441658722565
19.66900000000005,0.23464388158646932,-92.42662092164899,32.262358060154746
19.67000000000005,0.23479909649178943,-92.39434809203345,32.283327962314324
19.671000000000053,0.23495461791310449,-92.36205426572428,32.30435153153226
19.672000000000054,0.23511044652870874,-92.32973938897031,32.325428934125284
19.673000000000055,0.2352665830189526,-92.29740340785595,32.34656033517379
19.674000000000056,0.235423028066302,-92.26504626829988,32.3677459038367
19.675000000000058,0.2355797823552986,-92.2326679160482,32.38898580670784
19.67600000000006,0.23573684657260857,-92.20026829668639,32.410280212413234
19.67700000000006,0.23589422140700445,-92.1678473556233,32.43162929179577
19.67800000000006,0.2360519075493748,-92.13540503810272,32.45303321314039
19.679000000000062,0.23620990569273165,-92.10294128919693,32.47449214717629
19.680000000000064,0.23636821653223705,-92.07045605380829,32.49600626610353
19.681000000000065,0.2365268407651702,-92.03794927666465,32.51757574213632
19.682000000000066,0.23668577909099325,-92.00542090232393,32.539200746451534
19.683000000000067,0.23684503221129677,-91.97287087517167,32.56088145185316
19.68400000000007,0.2370046008298393,-91.94029913942015,32.582618034349736
19.68500000000007,0.23716448565257037,-91.90770563910289,32.60441066906873
19.68600000000007,0.23732468738759796,-91.87509031808193,32.62625952949625
19.687000000000072,0.2374852067452251,-91.84245312004381,32.648164792422456
19.688000000000073,0.23764604443796133,-91.809793988497,32.67012663406903
19.689000000000075,0.23780720118049156,-91.7771128667756,32.6921452329101
19.690000000000076,0.23796867768973243,-91.7444096980311,32.71422076761164
19.691000000000077,0.2381304746848125,-91.71168442524029,32.73635341529775
19.69200000000008,0.2382925928870886,-91.67893699120043,32.75854335632549
19.69300000000008,0.2384550330201489,-91.64616733852756,32.78079077128639
19.69400000000008,0.2386177958098117,-91.61337540965778,32.80309584189466
19.695000000000082,0.23878088198417063,-91.58056114684369,32.82545874931738
19.696000000000083,0.23894429227354408,-91.54772449215906,32.84787967538243
19.697000000000084,0.23910802741054402,-91.51486538749285,32.870358803935645
19.698000000000086,0.23927208813003376,-91.48198377455111,32.892896318332575
19.699000000000087,0.23943647516917677,-91.4490795948561,32.91549240440147
19.700000000000088,0.23960118926740162,-91.41615278974223,32.93814724699711
19.70100000000009,0.23976623116644832,-91.38320330036203,32.960861031770115
19.70200000000009,0.23993160161036803,-91.3502310676786,32.98363394729852
19.70300000000009,0.24009730134550641,-91.31723603246735,33.00646617955268
19.704000000000093,0.24026333112054973,-91.28421813531942,33.02935791670563
19.705000000000094,0.24042969168649242,-91.25117731663386,33.052309349147286
19.706000000000095,0.24059638379669454,-91.21811351662105,33.07532066686968
19.707000000000097,0.24076340820682535,-91.18502667530004,33.098392059232445
19.708000000000098,0.2409307656749394,-91.1519167325025,33.12152371835213
19.7090000000001,0.2410984569614287,-91.11878362786325,33.14471583798663
19.7100000000001,0.24126648282908414,-91.08562730082645,33.167968609478
19.7110000000001,0.24143484404304383,-91.05244769064421,33.191282225973076
19.712000000000103,0.24160354137086165,-91.01924473637442,33.214656883411116
19.713000000000104,0.2417725755824586,-90.98601837687731,33.23809277745428
19.714000000000105,0.24194194745019187,-90.95276855081943,33.26159010237915
19.715000000000106,0.24211165774879956,-90.91949519667247,33.285149056150054
19.716000000000108,0.2422817072554572,-90.88619825270705,33.30876983744894
19.71700000000011,0.2424520967497649,-90.85287765699749,33.33245264273378
19.71800000000011,0.24262282701377258,-90.8195333474215,33.356197673784486
19.71900000000011,0.24279389883195882,-90.78616526164984,33.380005129410925
19.720000000000113,0.24296531299126578,-90.7527733371626,33.40387520857217
19.721000000000114,0.24313707028110004,-90.71935751123262,33.427808116366364
19.722000000000115,0.2433091714933452,-90.68591772092978,33.45180405447398
19.723000000000116,0.24348161742235588,-90.65245390312359,33.47586322479573
19.724000000000117,0.24365440886498024,-90.6189659944801,33.49998583202476
19.72500000000012,0.24382754662057368,-90.58545393145945,33.52417208228242
19.72600000000012,0.24400103149098476,-90.55191765031546,33.54842218126372
19.72700000000012,0.2441748642805961,-90.51835708709685,33.57273633450024
19.728000000000122,0.2443490457962935,-90.48477217764638,33.59711475051498
19.729000000000124,0.2445235768475244,-90.45116285759573,33.62155763682194
19.730000000000125,0.2446984582462576,-90.41752906237265,33.64606520315912
19.731000000000126,0.2448736908070248,-90.38387072718933,33.67063766087745
19.732000000000127,0.2450492753469113,-90.35018778705081,33.69527521867755
19.73300000000013,0.24522521268558573,-90.3164801767519,33.71997808955172
19.73400000000013,0.24540150364528318,-90.28274783087163,33.74474648585985
19.73500000000013,0.2455781490508373,-90.2489906837801,33.769580621162675
19.736000000000132,0.24575514972967055,-90.21520866962922,33.79448071023594
19.737000000000133,0.2459325065118235,-90.18140172235954,33.819446967699086
19.738000000000135,0.24611022022994786,-90.14756977569374,33.84447960999764
19.739000000000136,0.24628829171931654,-90.11371276313946,33.869578853840025
19.740000000000137,0.2464667218178449,-90.07983061798598,33.894744918243944
19.741000000000138,0.2466455113660882,-90.04592327330289,33.91997802121101
19.74200000000014,0.2468246612072538,-90.01199066194347,33.94527838260445
19.74300000000014,0.2470041721872316,-89.9780327165376,33.970646221889616
19.744000000000142,0.24718404515454842,-89.94404936949961,33.99608176185718
19.745000000000143,0.24736428096044663,-89.9100405530138,34.021585225042
19.746000000000144,0.2475448804588412,-89.87600619904944,34.04715683445505
19.747000000000146,0.24772584450635995,-89.84194623934481,34.07279681493335
19.748000000000147,0.24790717396233095,-89.80786060541949,34.09850538989996
19.749000000000148,0.2480888696888087,-89.77374922856492,34.12428278661488
19.75000000000015,0.24827093255058705,-89.73961203984618,34.150129232757294
19.75100000000015,0.24845336341518384,-89.70544897009933,34.1760449549122
19.75200000000015,0.24863616315287523,-89.67125994993627,34.20203018251383
19.753000000000153,0.24881933263668995,-89.63704490973421,34.22808514643885
19.754000000000154,0.24900287274244395,-89.60280377964331,34.25421007634887
19.755000000000155,0.24918678434871802,-89.56853648958143,34.2804052030566
19.756000000000157,0.24937106833688025,-89.53424296923711,34.30667076089903
19.757000000000158,0.24955572559110262,-89.49992314805955,34.333006984056844
19.75800000000016,0.24974075699837145,-89.46557695526892,34.35941410565199
19.75900000000016,0.2499261634484875,-89.43120431984816,34.38589236111572
19.76000000000016,0.25011194583407853,-89.3968051705466,34.41244198735718
19.761000000000163,0.2502981050506146,-89.36237943587336,34.439063223239515
19.762000000000164,0.25048464199642523,-89.32792704410004,34.465756306851404
19.763000000000165,0.25067155757267695,-89.29344792325958,34.492521475371994
19.764000000000166,0.2508588526834234,-89.25894200114921,34.519358971188744
19.765000000000168,0.25104652823559814,-89.22440920531712,34.54626903787569
19.76600000000017,0.2512345851390193,-89.18984946307337,34.57325191357834
19.76700000000017,0.25142302430641145,-89.15526270148987,34.600307843746585
19.76800000000017,0.25161184665340586,-89.1206488473858,34.62743707478242
19.769000000000172,0.25180105309855205,-89.08600782734023,34.65463984996148
19.770000000000174,0.25199064456335213,-89.05133956768579,34.6819164169079
19.771000000000175,0.2521806219722252,-89.01664399450632,34.70926702180343
19.772000000000176,0.252370986252555,-88.9819210336421,34.73669191496516
19.773000000000177,0.25256173833469775,-88.94717061067631,34.764191345630174
19.77400000000018,0.25275287915196165,-88.91239265095075,34.79176556385977
19.77500000000018,0.25294440964066195,-88.8775870795485,34.81941482169767
19.77600000000018,0.2531363307401082,-88.84275382130727,34.84713937175603
19.777000000000182,0.25332864339259814,-88.80789280080491,34.87493946954602
19.778000000000183,0.2535213485434687,-88.77300394236809,34.902815367352936
19.779000000000185,0.2537144471410725,-88.73808717007012,34.93076732270589
19.780000000000186,0.25390794013679563,-88.7031424077226,34.95879559307715
19.781000000000187,0.254101828485095,-88.66816957888388,34.98690043502948
19.78200000000019,0.2542961131434703,-88.63316860685245,35.015082109054966
19.78300000000019,0.25449079507250505,-88.59813941466568,35.0433408747646
19.78400000000019,0.2546858752358534,-88.56308192510284,35.071676994014695
19.785000000000192,0.25488135460027156,-88.52799606067757,35.10009072998317
19.786000000000193,0.2550772341356237,-88.49288174364278,35.12858234497399
19.787000000000194,0.25527351481487853,-88.45773889598753,35.15715210393433
19.788000000000196,0.2554701976141468,-88.42256743943483,35.185800271988995
19.789000000000197,0.255667283512671,-88.38736729544347,35.21452711836263
19.790000000000198,0.25586477349284553,-88.35213838519802,35.24333291011273
19.7910000000002,0.2560626685402213,-88.31688062962316,35.272217914517036
19.7920000000002,0.25626096964351947,-88.2815939493689,35.30118240401896
19.7930000000002,0.25645967779466416,-88.24627826481503,35.33022664979003
19.794000000000203,0.25665879398875274,-88.21093349606923,35.35935092379047
19.795000000000204,0.2568583192241059,-88.17555956296736,35.38855550033953
19.796000000000205,0.25705825450225533,-88.14015638506847,35.41784065361432
19.797000000000207,0.25725860082796187,-88.10472388166005,35.44720666007992
19.798000000000208,0.25745935920922824,-88.06926197174822,35.47665379793513
19.79900000000021,0.25766053065732314,-88.03377057406409,35.50618234495952
19.80000000000021,0.2578621161867571,-87.99824960705821,35.53579257986348
19.80100000000021,0.2580641168153465,-87.96269898890428,35.565484783609826
19.802000000000213,0.25826653356416535,-87.9271186374909,35.59525923956299
19.803000000000214,0.25846936745761534,-87.89150847042507,35.62511622979423
19.804000000000215,0.25867261952339893,-87.85586840503123,35.65505603866986
19.805000000000216,0.25887629079253915,-87.82019835834764,35.68507895192754
19.806000000000218,0.2590803822994036,-87.78449824712729,35.715185256711784
19.80700000000022,0.2592848950817132,-87.74876798783413,35.7453752405153
19.80800000000022,0.2594898301805242,-87.71300749664617,35.77564919206002
19.80900000000022,0.2596951886402973,-87.67721668944992,35.80600740364901
19.810000000000223,0.2599009715088523,-87.64139548183879,35.83645016535425
19.811000000000224,0.2601071798374248,-87.60554378911912,35.86697777049488
19.812000000000225,0.260313814680656,-87.56966152629771,35.89759051347717
19.813000000000226,0.2605208770965969,-87.53374860809208,35.92828868940373
19.814000000000227,0.2607283681467481,-87.49780494891881,35.95907259560828
19.81500000000023,0.2609362888960407,-87.46183046290078,35.98994252980113
19.81600000000023,0.2611446404128816,-87.42582506385912,36.020898790559414
19.81700000000023,0.2613534237691351,-87.38978866531957,36.051941678741166
19.818000000000232,0.2615626400401608,-87.35372118050155,36.083071497122845
19.819000000000234,0.2617722903048024,-87.31762252232524,36.11428854718062
19.820000000000235,0.26198237564542143,-87.2814926034071,36.14559313484579
19.821000000000236,0.2621928971478947,-87.24533133605546,36.176985565147234
19.822000000000237,0.2624038559016451,-87.20913863227672,36.20846614532363
19.82300000000024,0.26261525299963234,-87.17291440376472,36.24003518320341
19.82400000000024,0.262827089538373,-87.13665856191022,36.271692988192406
19.82500000000024,0.2630393666179651,-87.10037101778825,36.30343987224731
19.826000000000242,0.2632520853420938,-87.06405168216564,36.335276147815065
19.827000000000243,0.2634652468180292,-87.02770046549253,36.36720212762686
19.828000000000245,0.26367885215666864,-86.9913172779103,36.39921812661654
19.829000000000246,0.2638929024725216,-86.95490202923921,36.431324462197765
19.830000000000247,0.26410739888374823,-86.91845462898581,36.46352145162075
19.831000000000248,0.2643223425121476,-86.88197498633588,36.495809414715005
19.83200000000025,0.2645377344831849,-86.8454630101563,36.52818866978945
19.83300000000025,0.2647535759260148,-86.80891860899621,36.56065953991367
19.834000000000252,0.26496986797346966,-86.77234169107638,36.59322234957831
19.835000000000253,0.2651866117620757,-86.73573216429696,36.62587742222243
19.836000000000254,0.2654038084321041,-86.69908993623184,36.658625084056204
19.837000000000256,0.26562145912754215,-86.66241491412876,36.69146566192928
19.838000000000257,0.2658395649961156,-86.6257070049079,36.724399485739546
19.839000000000258,0.26605812718931393,-86.58896611515719,36.757426885612276
19.84000000000026,0.26627714686240633,-86.55219215113658,36.79054819259642
19.84100000000026,0.26649662517442035,-86.51538501877191,36.82376374125103
19.84200000000026,0.2667165632882143,-86.47854462365399,36.85707386525409
19.843000000000263,0.2669369623704446,-86.44167087104131,36.89047889934937
19.844000000000264,0.2671578235915836,-86.4047636658552,36.92397918309815
19.845000000000265,0.2673791481259552,-86.36782291267502,36.95757505571353
19.846000000000267,0.2676009371517343,-86.33084851574368,36.99126685570518
19.847000000000268,0.2678231918509777,-86.29384037896352,37.025054927046824
19.84800000000027,0.26804591340958445,-86.2567984058895,37.05893961270324
19.84900000000027,0.2682691030173936,-86.21972249973803,37.092921255035236
19.85000000000027,0.26849276186812376,-86.18261256337934,37.127000203878524
19.851000000000273,0.26871689115944025,-86.14546849933018,37.16117680651797
19.852000000000274,0.26894149209291723,-86.10829020976621,37.195451410849515
19.853000000000275,0.26916656587410837,-86.07107759650839,37.22982436922419
19.854000000000276,0.26939211371252364,-86.03383056102767,37.26429603382251
19.855000000000278,0.2696181368216432,-85.99654900444065,37.298866758715015
19.85600000000028,0.2698446364189577,-85.95923282751015,37.333536899421766
19.85700000000028,0.27007161372595995,-85.92188193064172,37.36830681328892
19.85800000000028,0.270299069968167,-85.88449621388348,37.40317685912634
19.859000000000282,0.2705270063751401,-85.84707557692337,37.43814739680972
19.860000000000284,0.2707554241804796,-85.80961991908977,37.473218787443976
19.861000000000285,0.2709843246218654,-85.7721291393484,37.5083913974489
19.862000000000286,0.2712137089410518,-85.73460313629478,37.543665589734175
19.863000000000287,0.2714435783839093,-85.69704180816883,37.579041729127994
19.86400000000029,0.2716739342003851,-85.65944505283643,37.61452018811106
19.86500000000029,0.27190477764458476,-85.62181276779252,37.65010133424002
19.86600000000029,0.2721361099747389,-85.58414485016786,37.68578553844661
19.867000000000292,0.27236793245323837,-85.54644119671553,37.721573174959474
19.868000000000293,0.2726002463466447,-85.50870170381785,37.757464618128054
19.869000000000295,0.27283305292570825,-85.47092626747919,37.79346024517238
19.870000000000296,0.2730663534653749,-85.43311478332741,37.829560433859605
19.871000000000297,0.2733001492448095,-85.39526714661137,37.86576556295875
19.8720000000003,0.2735344415474199,-85.3573832522014,37.90207601489812
19.8730000000003,0.2737692316608373,-85.31946299458149,37.93849217229077
19.8740000000003,0.27400452087697275,-85.28150626785673,37.97501442073403
19.875000000000302,0.27424031049201714,-85.24351296573992,38.01164314718237
19.876000000000303,0.2744766018064366,-85.20548298156227,38.04837873726865
19.877000000000304,0.27471339612502205,-85.1674162082653,38.085221583347455
19.878000000000306,0.2749506947568788,-85.12931253839548,38.12217207689232
19.879000000000307,0.2751884990154548,-85.09117186411142,38.15923061005177
19.880000000000308,0.2754268102185509,-85.05299407717528,38.19639757928023
19.88100000000031,0.2756656296883439,-85.01477906895276,38.233673381465564
19.88200000000031,0.2759049587513982,-84.97652673041226,38.27105841463959
19.88300000000031,0.276144798738651,-84.93823695212339,38.30855307921447
19.884000000000313,0.2763851509855047,-84.89990962425374,38.34615777737159
19.885000000000314,0.27662601683177035,-84.86154463656855,38.38387291371531
19.886000000000315,0.2768673976216955,-84.82314187842621,38.42169889319103
19.887000000000317,0.2771092947040193,-84.78470123878208,38.4596361240553
19.888000000000318,0.27735170943194637,-84.74622260617801,38.49768501622022
19.88900000000032,0.2775946431631794,-84.70770586874954,38.535845980294226
19.89000000000032,0.2778380972599432,-84.66915091421733,38.5741194291737
19.89100000000032,0.2780820730889822,-84.6305576298911,38.61250577726849
19.892000000000323,0.2783265720215965,-84.5919259026627,38.65100544235639
19.893000000000324,0.278571595433643,-84.5532556190063,38.68961884328815
19.894000000000325,0.2788171447055489,-84.51454666497602,38.72834639980979
19.895000000000326,0.27906322122235616,-84.47579892620658,38.76718853400499
19.896000000000328,0.2793098263737049,-84.43701228790792,38.80614567121885
19.89700000000033,0.2795569615538641,-84.39818663486405,38.84521823749281
19.89800000000033,0.27980462816174506,-84.35932185143284,38.88440666018988
19.89900000000033,0.2800528276009328,-84.32041782154357,38.923711369074745
19.900000000000333,0.28030156127966827,-84.2814744286946,38.96313279661213
19.901000000000334,0.28055083061090497,-84.24249155595025,39.002671377064445
19.902000000000335,0.2808006370123084,-84.20346908594037,39.04232754522699
19.903000000000336,0.281050981906255,-84.1644069008597,39.08210173985991
19.904000000000337,0.28130186671987983,-84.12530488246055,39.12199440017809
19.90500000000034,0.2815532928850777,-84.08616291205925,39.16200596779095
19.90600000000034,0.2818052618385199,-84.04698087052488,39.20213688773271
19.90700000000034,0.28205777502166823,-84.00775863828369,39.24238760210308
19.908000000000342,0.2823108338808105,-83.96849609532057,39.28275856143588
19.909000000000344,0.2825644398670535,-83.92919312116072,39.323250216982586
19.910000000000345,0.2828185944363479,-83.88984959488651,39.36386301668356
19.911000000000346,0.2830732990495296,-83.85046539512726,39.404597415726684
19.912000000000347,0.28332855517228395,-83.81104040005496,39.445453870685405
19.91300000000035,0.2835843642752246,-83.77157448738579,39.48643283887213
19.91400000000035,0.283840727833858,-83.73206753437712,39.527534780107494
19.91500000000035,0.28409764732864506,-83.69251941782548,39.56876015727455
19.916000000000352,0.2843551242449816,-83.65293001406248,39.61010943348375
19.917000000000353,0.28461316007324194,-83.61329919895842,39.65158307436084
19.918000000000355,0.2848717563087845,-83.57362684791366,39.69318154924063
19.919000000000356,0.2851309144519622,-83.53391283585984,39.73490532857345
19.920000000000357,0.28539063600816694,-83.49415703725641,39.77675488482048
19.921000000000358,0.28565092248781676,-83.4543593260901,39.81873069209848
19.92200000000036,0.28591177540639007,-83.41451957587212,39.86083322799874
19.92300000000036,0.286173196284439,-83.374637659634,39.90306297056021
19.924000000000362,0.28643518664761947,-83.3347134499309,39.94542040178664
19.925000000000363,0.28669774802667625,-83.29474681883033,39.987906005209496
19.926000000000364,0.2869608819575031,-83.25473763792039,40.03052026542601
19.927000000000366,0.2872245899811392,-83.21468577829938,40.073263670579045
19.928000000000367,0.2874888736437709,-83.17459111057913,40.11613671071572
19.929000000000368,0.2877537344967899,-83.13445350487785,40.159139878469524
19.93000000000037,0.28801917409677846,-83.09427283082209,40.202273667703174
19.93100000000037,0.28828519400553204,-83.05404895754235,40.245538575043426
19.93200000000037,0.2885517957901081,-83.0137817536719,40.288935100364185
19.933000000000373,0.2888189810227881,-82.97347108734152,40.33246374437072
19.934000000000374,0.2890867512811605,-82.93311682618307,40.376125009537525
19.935000000000375,0.28935510814807036,-82.89271883732235,40.41991940270185
19.936000000000377,0.28962405321171375,-82.85227698737756,40.46384743244175
19.937000000000378,0.28989358806559823,-82.81179114245737,40.50790960853613
19.93800000000038,0.2901637143085657,-82.7712611681604,40.55210644402525
19.93900000000038,0.2904344335448601,-82.73068692956922,40.59643845345574
19.94000000000038,0.29070574738408467,-82.69006829125338,40.64090615410272
19.941000000000383,0.2909776574412555,-82.64940511726091,40.68551006738376
19.942000000000384,0.29125016533682097,-82.60869727111852,40.730250714680906
19.943000000000385,0.2915232726966596,-82.56794461583145,40.77512862040313
19.944000000000386,0.29179698115211505,-82.52714701387761,40.820144311339696
19.945000000000388,0.2920712923400207,-82.48630432720867,40.86529831674547
19.94600000000039,0.2923462079027075,-82.44541641724402,40.910591169527514
19.94700000000039,0.2926217294880084,-82.40448314486952,40.956023404056594
19.94800000000039,0.29289785874932167,-82.3635043704358,41.00159555632351
19.949000000000392,0.29317459734559054,-82.32247995375677,41.04730816509729
19.950000000000394,0.29345194694132415,-82.28140975410551,41.09316177276364
19.951000000000395,0.293729909206639,-82.24029363021114,41.13915692473515
19.952000000000396,0.2940084858172681,-82.19913144025594,41.18529416559309
19.953000000000397,0.29428767845458,-82.15792304187985,41.231574045084386
19.9540000000004,0.29456748880559025,-82.11666829216567,41.277997115968645
19.9550000000004,0.2948479185629811,-82.07536704764782,41.324563931566814
19.9560000000004,0.29512896942515404,-82.03401916430244,41.37127504875255
19.957000000000402,0.29541064309619985,-81.99262449755021,41.41813102771064
19.958000000000403,0.2956929412859486,-81.95118290224691,41.46513243036671
19.959000000000405,0.29597586570998596,-81.90969423268938,41.51227982057904
19.960000000000406,0.29625941808966066,-81.86815834260565,41.559573765943384
19.961000000000407,0.2965436001521247,-81.82657508515739,41.6070148358958
19.96200000000041,0.2968284136303285,-81.78494431293376,41.654603603567146
19.96300000000041,0.29711386026306225,-81.74326587795015,41.70234064356625
19.96400000000041,0.2973999417949639,-81.70153963164653,41.750226533791725
19.965000000000412,0.2976866599765459,-81.65976542488247,41.798261854984354
19.966000000000413,0.29797401656420514,-81.61794310793645,41.8464471898247
19.967000000000414,0.29826201332025215,-81.57607253050271,41.89478312441106
19.968000000000416,0.2985506520129351,-81.53415354168753,41.943270247776255
19.969000000000417,0.29883993441644385,-81.49218599000706,41.99190914965653
19.970000000000418,0.2991298623109389,-81.45016972338811,42.04070042564303
19.97100000000042,0.29942043748258496,-81.40810458915567,42.089644672293225
19.97200000000042,0.29971166172354063,-81.36599043404343,42.13874248732276
19.97300000000042,0.300003536832014,-81.32382710418092,42.18799447570194
19.974000000000423,0.3002960646122549,-81.28161444509192,42.23740124161235
19.975000000000424,0.3005892468745855,-81.2393523016976,42.28696339272437
19.976000000000425,0.300883085435426,-81.19704051830637,42.336681539337334
19.977000000000427,0.3011775821173074,-81.15467893861882,42.38655629555204
19.978000000000428,0.30147273874890573,-81.11226740571516,42.43658827884432
19.97900000000043,0.3017685571650222,-81.06980576206102,42.4867781071803
19.98000000000043,0.30206503920666694,-81.0272938495007,42.53712640391913
19.98100000000043,0.3023621867210252,-80.98473150925308,42.58763379322286
19.982000000000433,0.30266000156150435,-80.94211858191414,42.63830090301231
19.983000000000434,0.30295848558776545,-80.89945490744695,42.68912836495998
19.984000000000435,0.3032576406656906,-80.85674032518412,42.7401168135379
19.985000000000436,0.3035574686674743,-80.81397467381977,42.79126688474577
19.986000000000438,0.30385797147159044,-80.77115779141452,42.84257921824257
19.98700000000044,0.3041591509628543,-80.72828951538318,42.894054457289755
19.98800000000044,0.3044610090323921,-80.68536968249984,42.94569324838884
19.98900000000044,0.3047635475777209,-80.6423981288863,42.99749623973955
19.990000000000443,0.30506676850272857,-80.59937469002026,43.04946408343536
19.991000000000444,0.3053706737176987,-80.55629920071932,43.10159743458248
19.992000000000445,0.3056752651393551,-80.51317149515098,43.15389695039029
19.993000000000446,0.3059805446908639,-80.46999140681844,43.20636329307752
19.994000000000447,0.3062865143018577,-80.42675876856472,43.258997126802676
19.99500000000045,0.3065931759084513,-80.38347341256473,43.31179911902119
19.99600000000045,0.3069005314532708,-80.34013517032658,43.36476993903589
19.99700000000045,0.3072085828854847,-80.29674387268655,43.41791026182685
19.998000000000452,0.3075173321607978,-80.25329934980282,43.471220764072335
19.999000000000454,0.3078267812415013,-80.2098014311583,43.52470212414171
20.000000000000455,0.30813693209646714,-80.16624994555443,43.57835502700528
20.001000000000456,0.30844778670119516,-80.12264472110418,43.63218015958733
20.002000000000457,0.3087593470378149,-80.07898558523515,43.68617821048905
20.00300000000046,0.30907161509512354,-80.0352723646831,43.74034987121062
20.00400000000046,0.3093845928685871,-79.99150488549262,43.79469583912131
20.00500000000046,0.3096982823603751,-79.94768297300475,43.84921681475943
20.006000000000462,0.3100126855793814,-79.90380645186299,43.90391350019093
20.007000000000463,0.3103278045412419,-79.85987514600426,43.95878660136844
20.008000000000465,0.31064364126837046,-79.81588887866015,44.013836825729626
20.009000000000466,0.3109601977899523,-79.77184747235269,44.06906488779626
20.010000000000467,0.31127747614198303,-79.72775074888445,44.12447150471203
20.011000000000468,0.311595478367303,-79.68359852934316,44.18005739401139
20.01200000000047,0.3119142065155824,-79.63939063409632,44.23582327935372
20.01300000000047,0.31223366264337565,-79.59512688278434,44.29176988695632
20.014000000000472,0.3125538488141314,-79.5508070943223,44.34789794568681
20.015000000000473,0.3128747670982289,-79.50643108689286,44.40420818979875
20.016000000000474,0.31319641957295985,-79.46199867794259,44.4607013561747
20.017000000000476,0.31351880832259005,-79.4175096841804,44.51737818366541
20.018000000000477,0.313841935438367,-79.37296392157515,44.57423941594622
20.019000000000478,0.31416580301853114,-79.3283612053484,44.631285801431794
20.02000000000048,0.31449041316836235,-79.28370134997218,44.68851808946762
20.02100000000048,0.3148157680001856,-79.23898416916936,44.745937034763756
20.02200000000048,0.31514186963336793,-79.19420947590254,44.803543396044844
20.023000000000483,0.3154687201944091,-79.14937708237716,44.86133793312976
20.024000000000484,0.31579632181688555,-79.10448680003617,44.91932141120198
20.025000000000485,0.3161246766415211,-79.05953843955464,44.97749459944532
20.026000000000487,0.3164537868161972,-79.01453181083717,45.0358582708095
20.027000000000488,0.31678365449596413,-78.96946672301291,45.09441320042558
20.02800000000049,0.31711428184307877,-78.92434298443621,45.15316016721182
20.02900000000049,0.31744567102700977,-78.87916040267838,45.21209995573531
20.03000000000049,0.317777824224471,-78.83391878452463,45.27123335225421
20.031000000000493,0.31811074361945285,-78.78861793597376,45.3305611478797
20.032000000000494,0.3184444314032056,-78.74325766222876,45.39008413733962
20.033000000000495,0.3187788897743101,-78.69783776769897,45.449803118850575
20.034000000000496,0.3191141209386671,-78.65235805599094,45.509718894288454
20.035000000000498,0.319450127109528,-78.60681832991028,45.56983226991322
20.0360000000005,0.31978691050751884,-78.561218391451,45.63014405603491
20.0370000000005,0.32012447336066097,-78.5155580417981,45.69065506491754
20.0380000000005,0.32046281790438674,-78.46983708132106,45.75136611445267
20.039000000000502,0.32080194638156956,-78.42405530956908,45.81227802651796
20.040000000000504,0.3211418610425467,-78.37821252526791,45.87339162674276
20.041000000000505,0.3214825641451259,-78.33230852631549,45.93470774518308
20.042000000000506,0.32182405795462965,-78.28634310977743,45.99622721328763
20.043000000000507,0.3221663447438976,-78.2403160718888,46.05795086752862
20.04400000000051,0.3225094267933244,-78.19422720804226,46.11987955123501
20.04500000000051,0.32285330639086435,-78.14807631278622,46.182014109831876
20.04600000000051,0.32319798583205495,-78.10186317982249,46.244355390939845
20.047000000000512,0.3235434674200626,-78.05558760200422,46.30690424831155
20.048000000000513,0.3238897534656714,-78.00924937132575,46.369661540254185
20.049000000000515,0.32423684628733634,-77.9628482789236,46.43262812719239
20.050000000000516,0.32458474821116867,-77.91638411507125,46.49580487495799
20.051000000000517,0.32493346157099023,-77.86985666917357,46.55919265354663
20.05200000000052,0.3252829887083353,-77.82326572976405,46.622792337160355
20.05300000000052,0.3256333319724832,-77.77661108449914,46.686604803156015
20.05400000000052,0.3259844937204645,-77.72989252015762,46.75063093452507
20.055000000000522,0.32633647631711227,-77.68310982262997,46.81487161720773
20.056000000000523,0.3266892821350513,-77.63626277692309,46.87932774210379
20.057000000000524,0.3270429135547298,-77.58935116714565,46.94400020539949
20.058000000000526,0.3273973729644414,-77.54237477651218,47.00888990459556
20.059000000000527,0.32775266276037146,-77.49533338733634,47.07399774269947
20.060000000000528,0.3281087853465579,-77.44822678102666,47.13932463021487
20.06100000000053,0.3284657431349862,-77.4010547380758,47.20487147906653
20.06200000000053,0.3288235385455399,-77.35381703806841,47.27063920429848
20.06300000000053,0.32918217400608113,-77.30651345966709,47.33662872855048
20.064000000000533,0.3295416519524334,-77.2591437806112,47.402840975584915
20.065000000000534,0.3299019748284141,-77.2117077777158,47.46927687645435
20.066000000000535,0.3302631450858669,-77.16420522685817,47.535937366524365
20.067000000000537,0.3306251651846588,-77.11663590298264,47.60282338273791
20.068000000000538,0.330988037592727,-77.06899958009258,47.66993586929261
20.06900000000054,0.33135176478607037,-77.02129603124393,47.73727577446457
20.07000000000054,0.33171634924879817,-76.97352502854353,47.804844050246075
20.07100000000054,0.3320817934731376,-76.92568634314333,47.872641653809225
20.072000000000543,0.33244809995946106,-76.8777797452358,47.940669546617826
20.073000000000544,0.3328152712162918,-76.82980500404997,48.008928695685015
20.074000000000545,0.33318330976033167,-76.78176188784431,48.07742007175428
20.075000000000546,0.3335522181164851,-76.73365016390635,48.14614465003131
20.076000000000548,0.3339219988178945,-76.68546959854413,48.215103409828735
20.07700000000055,0.33429265440592126,-76.63721995708657,48.28429733712408
20.07800000000055,0.3346641874301919,-76.58890100386976,48.35372742224339
20.07900000000055,0.3350366004486336,-76.54051250224197,48.42339465858225
20.080000000000553,0.3354098960274409,-76.49205421455248,48.49330004639298
20.081000000000554,0.33578407674116373,-76.44352590214906,48.563444588869565
20.082000000000555,0.3361591451726794,-76.39492732537462,48.63382929467004
20.083000000000556,0.3365351039132142,-76.3462582435596,48.70445517840681
20.084000000000557,0.33691195556239056,-76.29751841501769,48.77532325926105
20.08500000000056,0.33728970272822073,-76.24870759704096,48.84643455944085
20.08600000000056,0.33766834802713924,-76.19982554589869,48.91779010720815
20.08700000000056,0.3380478940840173,-76.15087201682643,48.9893909366442
20.088000000000562,0.3384283435321937,-76.10184676402528,49.06123808718065
20.089000000000564,0.3388096990134614,-76.05274954065194,49.13333260111265
20.090000000000565,0.3391919631781221,-76.00358009882294,49.20567552536097
20.091000000000566,0.33957513868500006,-75.9543381896011,49.278267915067346
20.092000000000567,0.3399592282014285,-75.90502356299268,49.35111082944496
20.09300000000057,0.34034423440330963,-75.85563596794209,49.42420533114599
20.09400000000057,0.3407301599751073,-75.80617515233027,49.49755248874145
20.09500000000057,0.34111700760988145,-75.75664086296449,49.571153377197234
20.096000000000572,0.3415047800092831,-75.70703284557575,49.64500907435693
20.097000000000573,0.3418934798835989,-75.65735084481565,49.71912066463665
20.098000000000575,0.34228310995174976,-75.60759460424636,49.79348923804449
20.099000000000576,0.34267367294132783,-75.55776386633944,49.86811588925678
20.100000000000577,0.3430651715885773,-75.50785837246772,49.943001717788675
20.101000000000578,0.34345760863847197,-75.45787786290374,50.01814782950047
20.10200000000058,0.343850986844655,-75.4078220768086,50.093555335602844
20.10300000000058,0.3442453089695363,-75.35769075223241,50.169225350752605
20.104000000000582,0.3446405777842554,-75.30748362610697,50.245158996271456
20.105000000000583,0.3450367960687068,-75.25720043423975,50.32135740062916
20.106000000000584,0.34543396661157555,-75.20684091130559,50.39782169515186
20.107000000000586,0.34583209221033123,-75.15640479084932,50.474553016388185
20.108000000000587,0.34623117567127376,-75.10589180527269,50.551552508880384
20.109000000000588,0.3466312198095002,-75.05530168583144,50.628821321505
20.11000000000059,0.347032227448982,-75.00463416262956,50.70636060762211
20.11100000000059,0.34743420142253584,-74.95388896461607,50.78417152665981
20.11200000000059,0.3478371445718473,-74.90306581957611,50.86225524460454
20.113000000000593,0.34824105974750363,-74.85216445412674,50.94061293295651
20.114000000000594,0.3486459498089964,-74.80118459371008,51.01924576710264
20.115000000000595,0.3490518176247228,-74.7501259625924,51.0981549300184
20.116000000000597,0.34945866607203613,-74.69898828384991,51.17734160928362
20.117000000000598,0.34986649803722136,-74.64777127937371,51.256806998325885
20.1180000000006,0.3502753164155276,-74.59647466985314,51.336552297891345
20.1190000000006,0.35068512411119906,-74.5450981747778,51.416578711994674
20.1200000000006,0.3510959240374538,-74.49364151242902,51.49688745239546
20.121000000000603,0.35150771911651735,-74.44210439987289,51.57747973537233
20.122000000000604,0.35192051227964527,-74.39048655295815,51.65835678339274
20.123000000000605,0.35233430646711233,-74.33878768630598,51.7395198253901
20.124000000000606,0.35274910462824,-74.28700751330724,51.82097009601056
20.125000000000608,0.35316490972141246,-74.23514574611383,51.902708835890174
20.12600000000061,0.3535817247140722,-74.18320209563534,51.984737290660085
20.12700000000061,0.35399955258275234,-74.13117627153238,52.06705671262344
20.12800000000061,0.35441839631307837,-74.07906798220996,52.14966836214806
20.129000000000612,0.3548382588997809,-74.02687693480796,52.232573502102866
20.130000000000614,0.3552591433467013,-73.97460283520563,52.31577340201456
20.131000000000615,0.3556810526668078,-73.9222453880038,52.39926934063268
20.132000000000616,0.35610398988221287,-73.86980429652424,52.48306259964844
20.133000000000617,0.3565279580241749,-73.81727926280438,52.56715446810004
20.13400000000062,0.35695296013310845,-73.76466998758791,52.6515462419606
20.13500000000062,0.35737899925859995,-73.71197617032033,52.736239221473575
20.13600000000062,0.35780607845940415,-73.65919750914483,52.82123471486184
20.137000000000622,0.3582342008034669,-73.60633370089047,52.90653403638785
20.138000000000623,0.3586633693679433,-73.55338444107193,52.9921385054087
20.139000000000625,0.35909358723916923,-73.50034942387953,53.07804944916847
20.140000000000626,0.3595248575127172,-73.44722834217346,53.16426819968609
20.141000000000627,0.35995718329335585,-73.39402088748002,53.25079609744308
20.14200000000063,0.360390567695091,-73.34072674997844,53.3376344877242
20.14300000000063,0.3608250138411724,-73.28734561850445,53.42478472203148
20.14400000000063,0.36126052486408394,-73.23387718053425,53.512248160329506
20.145000000000632,0.36169710390556215,-73.18032112218366,53.60002616715875
20.146000000000633,0.36213475411658186,-73.1266771281998,53.68812011361801
20.147000000000634,0.3625734786573942,-73.07294488195629,53.7765313787002
20.148000000000636,0.3630132806975175,-73.01912406544227,53.86526134716785
20.149000000000637,0.36345416341571973,-72.96521435926182,53.954311410398645
20.150000000000638,0.36389613000006643,-72.91121544262134,54.043682967394375
20.15100000000064,0.3643391836478841,-72.8571269933269,54.13337742178249
20.15200000000064,0.36478332756579557,-72.80294868777764,54.22339618482876
20.15300000000064,0.36522856496970224,-72.74868020095711,54.31374067616913
20.154000000000643,0.36567489908479484,-72.69432120642517,54.404412320754446
20.155000000000644,0.36612233314554976,-72.63987137631547,54.49541254947567
20.156000000000645,0.36657087039574376,-72.58533038132609,54.58674280226895
20.157000000000647,0.36702051408843706,-72.5306978907108,54.67840452393059
20.158000000000648,0.36747126748600517,-72.4759735722781,54.77039916660387
20.15900000000065,0.3679231338600962,-72.42115709237746,54.862728190034915
20.16000000000065,0.36837611649167284,-72.36624811589789,54.9553930607768
20.16100000000065,0.36883021867097177,-72.31124630625577,55.0483952526657
20.162000000000653,0.3692854436975538,-72.25615132539242,55.14173624525054
20.163000000000654,0.36974179488024556,-72.20096283376513,55.23541752517147
20.164000000000655,0.3701992755371728,-72.14568049034195,55.32944058849042
20.165000000000656,0.3706578889957621,-72.09030395258802,55.42380693700343
20.166000000000658,0.3711176385927044,-72.0348328764678,55.51851807754425
20.16700000000066,0.37157852767399296,-71.97926691643279,55.613575526112655
20.16800000000066,0.37204055959489357,-71.92360572541544,55.70898080724915
20.16900000000066,0.3725037377199342,-71.86784895481816,55.804735451029345
20.170000000000663,0.3729680654229269,-71.81199625451325,55.900840993362415
20.171000000000664,0.3734335460869402,-71.7560472728313,55.99729898085832
20.172000000000665,0.37390018310429646,-71.7000016565514,56.09411096490186
20.173000000000666,0.3743679798765743,-71.64385905090136,56.19127850416799
20.174000000000667,0.3748369398145874,-71.58761909954292,56.288803166717955
20.17500000000067,0.37530706633838434,-71.53128144456778,56.3866865259918
20.17600000000067,0.3757783628772414,-71.4748457264908,56.484930163707396
20.17700000000067,0.37625083286966055,-71.41831158424023,56.58353566941278
20.178000000000672,0.37672447976332857,-71.36167865515183,56.68250463935643
20.179000000000674,0.37719930701513954,-71.30494657496138,56.78183867753883
20.180000000000675,0.3776753180911814,-71.24811497779662,56.88153939605354
20.181000000000676,0.37815251646669806,-71.19118349616913,56.981608413524036
20.182000000000677,0.3786309056260937,-71.13415176096943,57.082047357604765
20.18300000000068,0.37911048906292993,-71.07701940145378,57.18285786215322
20.18400000000068,0.37959127027989015,-71.01978604524498,57.284041569610245
20.18500000000068,0.3800732527887736,-70.96245131831442,57.38560013017583
20.186000000000682,0.38055644011050177,-70.90501484498449,57.487535200615355
20.187000000000683,0.38104083577505216,-70.84747624791305,57.58984844718707
20.188000000000685,0.38152644332148633,-70.78983514808998,57.69254154201119
20.189000000000686,0.3820132662979224,-70.73209116482889,57.795616166970795
20.190000000000687,0.3825013082614926,-70.6742439157559,57.89907401077728
20.191000000000688,0.3829905727783603,-70.61629301680719,58.002916769965104
20.19200000000069,0.3834810634236706,-70.55823808221582,58.10714614886341
20.19300000000069,0.3839727837815432,-70.50007872450932,58.21176386056939
20.194000000000692,0.3844657374450477,-70.44181455449454,58.316771625697825
20.195000000000693,0.3849599280161818,-70.38344518125778,58.422171171791256
20.196000000000694,0.3854553591058518,-70.32497021215082,58.52796423604142
20.197000000000696,0.3859520343338358,-70.26638925278556,58.634152563271265
20.198000000000697,0.38644995732876175,-70.20770190702413,58.74073790601313
20.199000000000698,0.38694913172810597,-70.14890777697339,58.84772202516244
20.2000000000007,0.38744956117812585,-70.09000646297366,58.955106688904806
20.2010000000007,0.387951249333861,-70.03099756359543,59.062893674634445
20.2020000000007,0.3884541998590962,-69.97188067562425,59.17108476859186
20.203000000000703,0.3889584164263322,-69.9126553940581,59.279681763703735
20.204000000000704,0.38946390271674736,-69.8533213120967,59.388686461792766
20.205000000000705,0.3899706624201861,-69.79387802113438,59.49810067219208
20.206000000000707,0.3904786992350933,-69.73432511075217,59.60792621438136
20.207000000000708,0.39098801686851636,-69.67466216870547,59.718164914739646
20.20800000000071,0.39149861903604544,-69.61488878092254,59.82881860852067
20.20900000000071,0.3920105094617916,-69.55500453148828,59.93988913902861
20.21000000000071,0.3925236918783369,-69.49500900264434,60.051378357880985
20.211000000000713,0.39303817002672115,-69.43490177477237,60.16328812594659
20.212000000000714,0.3935539476563601,-69.3746824263923,60.2756203119173
20.213000000000715,0.39407102852505704,-69.31435053414839,60.388376793174906
20.214000000000716,0.3945894163989163,-69.2539056728058,60.501559456089595
20.215000000000718,0.3951091150523435,-69.19334741523606,60.61517019494697
20.21600000000072,0.39563012826794475,-69.13267533241576,60.72921091146494
20.21700000000072,0.3961524598365594,-69.07188899341298,60.84368351953298
20.21800000000072,0.39667611355713295,-69.01098796537654,60.95858993836966
20.219000000000722,0.39720109323673236,-68.9499718135361,61.07393209604691
20.220000000000724,0.3977274026904699,-68.8888401011843,61.18971193225402
20.221000000000725,0.398255045741445,-68.82759238967144,61.30593139187436
20.222000000000726,0.3987840262207258,-68.7662282384004,61.422592430634175
20.223000000000727,0.39931434796726445,-68.70474720481002,61.539697013006496
20.22400000000073,0.3998460148278558,-68.64314884437424,61.65724711036372
20.22500000000073,0.4003790306570992,-68.58143271058914,61.77524470555351
20.22600000000073,0.40091339931731707,-68.51959835496298,61.89369178815237
20.227000000000732,0.4014491246785006,-68.45764532701268,62.01259035751387
20.228000000000733,0.40198621061827583,-68.3955731742478,62.131942422235745
20.229000000000735,0.4025246610218199,-68.33338144216806,62.251749999165135
20.230000000000736,0.4030644797818043,-68.27106967424932,62.3720151146278
20.231000000000737,0.403605670798326,-68.20863741193865,62.492739803227344
20.23200000000074,0.404148237978874,-68.14608419464271,62.61392610884705
20.23300000000074,0.4046921852382144,-68.0834095597208,62.735576085140174
20.23400000000074,0.4052375164983807,-68.02061304247228,62.8576917931496
20.235000000000742,0.4057842356885341,-67.95769417613435,62.980275304938736
20.236000000000743,0.4063323467449713,-67.89465249186225,63.103328700656974
20.237000000000744,0.4068818536109937,-67.83148751873289,63.226854068504146
20.238000000000746,0.40743276023685937,-67.76819878372508,63.35085350828325
20.239000000000747,0.40798507057971617,-67.70478581171616,63.47532912630585
20.240000000000748,0.4085387886034801,-67.64124812547232,63.60028304013853
20.24100000000075,0.4090939182788348,-67.57758524563573,63.72571737547644
20.24200000000075,0.40965046358306706,-67.51379669072121,63.85163426734421
20.24300000000075,0.41020842850003886,-67.44988197710089,63.97803585916503
20.244000000000753,0.41076781702010495,-67.38584061900272,64.10492430600793
20.245000000000754,0.41132863313998697,-67.32167212848871,64.232301771035
20.246000000000755,0.41189088086272846,-67.2573760154605,64.3601704241727
20.247000000000757,0.41245456419758786,-67.19295178764021,64.48853244805909
20.248000000000758,0.4130196871599497,-67.12839895056422,64.61739003360297
20.24900000000076,0.4135862537712248,-67.06371700757285,64.74674538061623
20.25000000000076,0.4141542680587892,-66.99890545980283,64.87660069822597
20.25100000000076,0.4147237340558321,-66.93396380617624,65.00695820660822
20.252000000000763,0.41529465580130104,-66.86889154338945,65.13782013142443
20.253000000000764,0.41586703733980573,-66.80368816591323,65.26918871192161
20.254000000000765,0.4164408827214851,-66.73835316596545,65.40106619516274
20.255000000000766,0.4170161960019194,-66.67288603352274,65.53345483619728
20.256000000000768,0.41759298124202476,-66.6072862562929,65.66635690236713
20.25700000000077,0.4181712425079529,-66.54155331971785,65.79977466814798
20.25800000000077,0.41875098387097504,-66.47568670695644,65.93371041809107
20.25900000000077,0.4193322094073405,-66.4096858988815,66.06816644626886
20.260000000000773,0.4199149231982319,-66.34355037406374,66.20314505708517
20.261000000000774,0.42049912932957784,-66.27727960876717,66.33864856339208
20.262000000000775,0.4210848318919734,-66.21087307693679,66.47467928781883
20.263000000000776,0.42167203498053996,-66.14433025019137,66.6112395617698
20.264000000000777,0.42226074269483044,-66.07765059781309,66.74833172838049
20.26500000000078,0.42285095913866766,-66.01083358673445,66.88595813814754
20.26600000000078,0.4234426884200485,-65.94387868153663,67.02412115145131
20.26700000000078,0.42403593465098316,-65.87678534443138,67.16282313978502
20.268000000000782,0.4246307019473944,-65.8095530352569,67.30206648142757
20.269000000000784,0.42522699442896544,-65.74218121146836,67.44185356700001
20.270000000000785,0.425824816218997,-65.67466932812273,67.5821867960762
20.271000000000786,0.4264241714442911,-65.60701683787605,67.72306857532834
20.272000000000787,0.42702506423497316,-65.53922319097191,67.86450132380628
20.27300000000079,0.42762749872438854,-65.47128783522827,68.00648746997454
20.27400000000079,0.4282314790489246,-65.4032102160318,68.1490294501563
20.27500000000079,0.42883700934787267,-65.33498977632779,68.29212971083545
20.276000000000792,0.4294440937632758,-65.26662595660996,68.43579070996405
20.277000000000793,0.43005273643975983,-65.19811819490769,68.5800149124859
20.278000000000795,0.43066294152441625,-65.12946592678482,68.72480479396742
20.279000000000796,0.43127471316657934,-65.06066858531959,68.87016283994394
20.280000000000797,0.43188805551771975,-64.99172560110476,69.0160915444418
20.281000000000798,0.4325029727312465,-64.92263640223054,69.16259341268545
20.2820000000008,0.43311946896234604,-64.85340041427922,69.30967095790719
20.2830000000008,0.4337375483678055,-64.78401706031455,69.45732670381982
20.284000000000802,0.4343572151058603,-64.71448576087141,69.60556318300368
20.285000000000803,0.4349784733359752,-64.64480593394838,69.75438293752491
20.286000000000804,0.4356013272187109,-64.57497699499619,69.90378852022144
20.287000000000805,0.4362257809154917,-64.50499835690776,70.05378249222325
20.288000000000807,0.43685183858846705,-64.43486943001157,70.20436742463633
20.289000000000808,0.43747950440028743,-64.36458962205832,70.35554589793163
20.29000000000081,0.43810878251390817,-64.29415833821554,70.50732050150452
20.29100000000081,0.43873967709242684,-64.22357498105514,70.65969383606931
20.29200000000081,0.4393721922988533,-64.15283895054323,70.81266850950968
20.293000000000813,0.4400063322959185,-64.08194964403594,70.9662471405522
20.294000000000814,0.44064210124585695,-64.01090645626195,71.12043235659917
20.295000000000815,0.4412795033102201,-63.93970877932257,71.27522679470559
20.296000000000816,0.44191854264963903,-63.868356002672364,71.43063310208017
20.297000000000818,0.44255922342362,-63.79684751311824,71.58665393428399
20.29800000000082,0.44320154979031534,-63.72518269480362,71.74329195632481
20.29900000000082,0.44384552590632104,-63.65336092920541,71.90054984230538
20.30000000000082,0.4444911559264259,-63.581381595118835,72.0584302770114
20.301000000000823,0.4451384440033882,-63.50924406865121,72.21693595330036
20.302000000000824,0.4457873942877022,-63.43694772321206,72.37606957287605
20.303000000000825,0.44643801092736995,-63.364491929505284,72.53583384694568
20.304000000000826,0.4470902980676341,-63.29187605551799,72.69623149733914
20.305000000000827,0.44774425985075283,-63.21909946651043,72.85726525355307
20.30600000000083,0.4483999004157652,-63.146161525010704,73.01893785352533
20.30700000000083,0.44905722389817787,-63.0730615908032,73.18125204589813
20.30800000000083,0.4497162344297737,-62.99979902091873,73.34421058820968
20.309000000000832,0.45037693613832275,-62.9263731696266,73.50781624555478
20.310000000000834,0.4510393331473019,-62.85278338842744,73.67207179278756
20.311000000000835,0.4517034295756505,-62.779029026040845,73.83698001442909
20.312000000000836,0.4523692295374837,-62.7051094283984,74.00254370281993
20.313000000000837,0.4530367371418148,-62.631023938635025,74.16876566019853
20.31400000000084,0.45370595649226797,-62.55677189707782,74.3356486958093
20.31500000000084,0.4543768916868121,-62.482352641243224,74.50319562913198
20.31600000000084,0.45504954681743764,-62.40776550581938,74.67140928805205
20.317000000000842,0.45572392596989214,-62.33300982266694,74.84029250862625
20.318000000000843,0.4564000332233543,-62.25808492080194,75.00984813717152
20.319000000000845,0.45707787265015276,-62.18299012639241,75.18007902556839
20.320000000000846,0.457757448315436,-62.10772476275062,75.35098803549928
20.321000000000847,0.4584387642768708,-62.03228815032123,75.52257803900638
20.32200000000085,0.45912182458431644,-61.956679606672424,75.6948519137984
20.32300000000085,0.45980663327950705,-61.88089844649345,75.86781254617456
20.32400000000085,0.4604931943957345,-61.80494398157989,76.04146283358958
20.325000000000852,0.4611815119574773,-61.72881552082608,76.21580567697983
20.326000000000853,0.46187158998010525,-61.65251237022574,76.39084398804286
20.327000000000854,0.46256343246951376,-61.57603383284981,76.56658068778789
20.328000000000856,0.46325704342178814,-61.49937920884998,76.74301870278768
20.329000000000857,0.4639524268228294,-61.422547795444046,76.92016096828361
20.330000000000858,0.46464958664801825,-61.345538886913225,77.0980104268179
20.33100000000086,0.46534852686183437,-61.26835177459022,77.2765700300099
20.33200000000086,0.4660492514175206,-61.190985746853016,77.4558427363287
20.33300000000086,0.466751764256648,-61.113440089117375,77.63583151059909
20.334000000000863,0.4674560693087873,-61.03571408383163,77.81653932681903
20.335000000000864,0.4681621704911367,-60.95780701046355,77.9979691664116
20.336000000000865,0.4688700717080587,-60.879718145498614,78.18012401584478
20.337000000000867,0.46957977685075714,-60.80144676243167,78.36300687234059
20.338000000000868,0.4702912897968295,-60.72299213175374,78.54662073707878
20.33900000000087,0.47100461440988883,-60.64435352095732,78.7309686186323
20.34000000000087,0.471719754539141,-60.565530194516285,78.91605353477918
20.34100000000087,0.4724367140189496,-60.486521413887566,79.10187850731556
20.342000000000873,0.4731554966684195,-60.40732643750146,79.28844656632963
20.343000000000874,0.47387610629098953,-60.32794452075471,79.47576074788167
20.344000000000875,0.4745985466739576,-60.2483749160055,79.66382409387619
20.345000000000876,0.47532282158805933,-60.168616872566766,79.8526396555187
20.346000000000878,0.47604893478701926,-60.08866963669427,80.04221048657621
20.34700000000088,0.4767768900070767,-60.00853245159342,80.2325396472142
20.34800000000088,0.477506690966546,-59.928204557399646,80.42363020659357
20.34900000000088,0.4782383413653372,-59.847685191180034,80.61548523744217
20.350000000000882,0.47897184488446864,-59.766973586924564,80.80810781829656
20.351000000000884,0.47970720518561705,-59.68606897554324,81.00150103340957
20.352000000000885,0.48044442591059056,-59.60497058485755,81.19566797282498
20.353000000000886,0.481183510680868,-59.523677639597395,81.3906117320009
20.354000000000887,0.4819244630970686,-59.442189361393346,81.58633541135151
20.35500000000089,0.4826672867384593,-59.36050496877449,81.78284211610485
20.35600000000089,0.4834119851624535,-59.27862367716094,81.98013495632424
20.35700000000089,0.48415856190403955,-59.19654469886164,82.1782170472493
20.358000000000892,0.4849070204753082,-59.11426724306624,82.3770915092498
20.359000000000893,0.4856573643648665,-59.03179051584294,82.57676146489456
20.360000000000895,0.4864095970373497,-58.949113720136246,82.77723004216328
20.361000000000896,0.487163721932799,-58.866236055758414,82.9785003748656
20.362000000000897,0.4879197424661615,-58.78315671938631,83.18057559864081
20.3630000000009,0.4886776620267027,-58.69987490456093,83.38345885283017
20.3640000000009,0.48943748397742876,-58.61638980168045,83.58715328221766
20.3650000000009,0.49019921165449865,-58.53270059799629,83.79166203269568
20.366000000000902,0.49096284836666887,-58.44880647761485,83.99698825327243
20.367000000000903,0.4917283973946434,-58.36470662148954,84.20313509891044
20.368000000000904,0.4924958619905275,-58.280400207416825,84.41010572487771
20.369000000000906,0.4932652453771651,-58.19588641003958,84.61790328899316
20.370000000000907,0.4940365507475428,-58.11116440083863,84.82653095324302
20.371000000000908,0.494809781264155,-58.026233348132884,85.03599187905574
20.37200000000091,0.49558494005837234,-57.94109241708031,85.2462892325458
20.37300000000091,0.4963620302297924,-57.855740769667584,85.4574261811493
20.374000000000912,0.4971410548455888,-57.770177564717805,85.66940589201809
20.375000000000913,0.497922016939828,-57.68440195788334,85.88223153545533
20.376000000000914,0.49870491951283913,-57.598413101646685,86.0959062819098
20.377000000000915,0.49948976553049607,-57.51221014531931,86.31043330385889
20.378000000000917,0.5002765579235529,-57.425792235038756,86.52581577278168
20.379000000000918,0.5010652995869375,-57.33915851377353,86.74205686145754
20.38000000000092,0.5018559933790567,-57.25230812131563,86.95915974401234
20.38100000000092,0.50264864212105,-57.165240194285296,87.1771275918221
20.38200000000092,0.5034432485961066,-57.07795386613177,87.39596357728252
20.383000000000923,0.504239815548719,-56.99044826713052,87.61567087278216
20.384000000000924,0.5050383456839181,-56.90272252438599,87.83625264989959
20.385000000000925,0.5058388416665593,-56.814775761830504,88.05771207705145
20.386000000000926,0.5066413061205302,-56.726607100231675,88.28005232248384
20.387000000000928,0.5074457416280012,-56.63821565718532,88.50327655466315
20.38800000000093,0.508252150728637,-56.54960054712213,88.72738793679416
20.38900000000093,0.5090605359188098,-56.460760881311515,88.95238963079208
20.39000000000093,0.5098708996507847,-56.37169576786033,89.17828479688099
20.391000000000933,0.5106832443319448,-56.282404311717535,89.40507659234329
20.392000000000934,0.5114975723239511,-56.192885614675426,89.63276817059966
20.393000000000935,0.5123138859418885,-56.10313877537612,89.86136268160325
20.394000000000936,0.5131321874534874,-56.013162889312,90.09086327217378
20.395000000000937,0.5139524790782266,-55.92295704883155,90.32127308329382
20.39600000000094,0.5147747629864832,-55.83252034314519,90.55259525296879
20.39700000000094,0.5155990412986704,-55.74185185832539,90.78483291556613
20.39800000000094,0.5164253160843714,-55.65095067731384,91.01798919692317
20.399000000000942,0.5172535893614013,-55.55981587993132,91.25206721936723
20.400000000000944,0.5180838630949686,-55.46844654287488,91.48707009943112
20.401000000000945,0.5189161391967019,-55.376841739732235,91.72300094704315
20.402000000000946,0.519750419523782,-55.28500054098057,91.95986286620213
20.403000000000947,0.5205867058779644,-55.192922013999606,92.19765895240174
20.40400000000095,0.5214250000046647,-55.10060522307554,92.43639229495386
20.40500000000095,0.5222653035919763,-55.00804922940947,92.6760659749992
20.40600000000095,0.5231076182697424,-54.915253091125315,92.91668306585534
20.407000000000952,0.5239519456085238,-54.822215863277535,93.15824663212152
20.408000000000953,0.5247982871186667,-54.728936597860844,93.40075972894678
20.409000000000955,0.5256466442492539,-54.63541434381941,93.64422540263031
20.410000000000956,0.5264970183871218,-54.541648147055355,93.8886466899323
20.411000000000957,0.5273494108558227,-54.44763705043932,94.13402661699385
20.41200000000096,0.5282038229145936,-54.35338009382114,94.38036819931217
20.41300000000096,0.5290602557573185,-54.258876314040464,94.62767444042956
20.41400000000096,0.5299187105114396,-54.16412474494005,94.87594833372755
20.415000000000962,0.5307791882369168,-54.06912441737278,95.12519286058306
20.416000000000963,0.5316416899251399,-53.97387435921865,95.37541098804493
20.417000000000964,0.5325062164978082,-53.878373595396454,95.62660567262463
20.418000000000966,0.5333727688058485,-53.782621147873165,95.87877985555699
20.419000000000967,0.5342413476282812,-53.686616035685105,96.13193646419991
20.420000000000968,0.5351119536711114,-53.59035727494453,96.3860784136864
20.42100000000097,0.5359845875661406,-53.4938438788575,96.64120860106975
20.42200000000097,0.5368592498698445,-53.397074857742155,96.8973299097892
20.42300000000097,0.5377359410622022,-53.30004921903768,97.15444520694511
20.424000000000973,0.5386146615454912,-53.20276596732803,97.41255734362927
20.425000000000974,0.539495411643105,-53.105224104350185,97.67166915311662
20.426000000000975,0.5403781915983413,-53.007422629021555,97.93178345010145
20.427000000000977,0.5412630015732005,-52.90936053744974,98.19290303474027
20.428000000000978,0.5421498416471119,-52.811036822951834,98.45503068415032
20.42900000000098,0.5430387118157213,-52.7124504760812,98.71816915834245
20.43000000000098,0.5439296119896078,-52.61360048463491,98.9823211984982
20.43100000000098,0.5448225419930275,-52.51448583368396,99.24748952248969
20.432000000000983,0.5457175015626151,-52.415105505589686,99.51367682880192
20.433000000000984,0.5466144903460773,-52.315458480026116,99.78088579492335
20.434000000000985,0.5475135079008896,-52.215543733999596,100.04911907519295
20.435000000000986,0.5484145536929768,-52.115360241875486,100.31837930055862
20.436000000000988,0.5493176270953467,-52.01490697539823,100.5886690787335
20.43700000000099,0.5502227273867505,-51.91418290371777,100.85999099377682
20.43800000000099,0.5511298537503192,-51.81318699341043,101.13234760454479
20.43900000000099,0.552039005272156,-51.711918208508436,101.40574144395173
20.440000000000992,0.5529501809399847,-51.61037551052228,101.68017501956336
20.441000000000994,0.553863379641689,-51.50855785846906,101.95565081052723
20.442000000000995,0.5547786001639191,-51.40646420890098,102.23217127051794
20.443000000000996,0.5556958411906451,-51.304093515927775,102.50973882387532
20.444000000000997,0.556615101301702,-51.20144473125298,102.78835586424023
20.445000000001,0.5575363789713259,-51.09851680419904,103.06802475904158
20.446000000001,0.5584596725666819,-50.99530868173464,103.3487478431903
20.447000000001,0.5593849803463362,-50.89181930851241,103.63052741835102
20.448000000001002,0.5603123004587982,-50.788047626897686,103.91336575854116
20.449000000001003,0.5612416309409475,-50.683992576995074,104.19726510304683
20.450000000001005,0.5621729697165209,-50.57965309669134,104.48222765580816
20.451000000001006,0.56310631459457,-50.4750281216832,104.7682555889898
20.452000000001007,0.5640416632678569,-50.3701165855131,105.05535103894864
20.45300000000101,0.5649790133113116,-50.26491741960505,105.34351610543439
20.45400000000101,0.5659183621804122,-50.159429553301976,105.63275285182408
20.45500000000101,0.5668597072095845,-50.05365191390114,105.92306330385371
20.456000000001012,0.5678030456105722,-49.94758342669401,106.21444944957568
20.457000000001013,0.5687483744708027,-49.84122301500173,106.50691323772449
20.458000000001014,0.5696956907517281,-49.7345696002183,106.8004565747183
20.459000000001016,0.5706449912871492,-49.62762210185203,107.09508132835012
20.460000000001017,0.5715962727815507,-49.52037943756134,107.39078932362764
20.461000000001018,0.572549531808384,-49.412840523204515,107.6875823427555
20.46200000000102,0.5735047648083664,-49.305004272875564,107.98546212431096
20.46300000000102,0.5744619680877527,-49.19686959895563,108.28443036160618
20.464000000001022,0.5754211378165788,-49.08843541215209,108.5844887034911
20.465000000001023,0.5763822700269277,-48.97970062154838,108.88563875102813
20.466000000001024,0.5773453606111371,-48.870664134649765,109.18788205922937
20.467000000001025,0.5783104053200245,-48.761324857429656,109.49122013308474
20.468000000001027,0.5792773997610842,-48.65168169438333,109.79565442837907
20.469000000001028,0.5802463393966746,-48.54173354857263,110.10118635208288
20.47000000000103,0.581217219542186,-48.43147932167889,110.40781725737865
20.47100000000103,0.5821900353641803,-48.3209179140576,110.71554844643185
20.47200000000103,0.5831647818785669,-48.21004822478576,111.02438116691292
20.473000000001033,0.5841414539487043,-48.098869151723505,111.33431661243058
20.474000000001034,0.5851200462835126,-47.987379591560625,111.64535592196356
20.475000000001035,0.5861005534355791,-47.875578439879305,111.95750017588853
20.476000000001036,0.5870829697992471,-47.763464591208574,112.2707503974403
20.477000000001038,0.5880672896086638,-47.65103693908415,112.58510755129433
20.47800000000104,0.5890535069358606,-47.53829437610571,112.90057254247601
20.47900000000104,0.5900416156887731,-47.42523579399892,113.21714621336928
20.48000000000104,0.5910316096093015,-47.311860083678695,113.53482934575945
20.481000000001043,0.5920234822712676,-47.198166135307126,113.85362265744389
20.482000000001044,0.5930172270784664,-47.08415283836353,114.1735267999512
20.483000000001045,0.59401283726263,-46.969819081706945,114.4945423623533
20.484000000001046,0.5950103058814,-46.85516375363854,114.81666986413865
20.485000000001047,0.5960096258162958,-46.74018574197839,115.13990975741135
20.48600000000105,0.5970107897706391,-46.62488393412344,115.4642624254879
20.48700000000105,0.5980137902674993,-46.50925721712713,115.78972817949722
20.48800000000105,0.5990186196476179,-46.39330447776416,116.11630726044118
20.489000000001052,0.600025270067312,-46.27702460260596,116.44399983600076
20.490000000001054,0.6010337334963446,-46.160416478091875,116.77280599854652
20.491000000001055,0.6020440017158389,-46.043478990608584,117.10272576498936
20.492000000001056,0.6030560663161086,-45.92621102656161,117.43375907618729
20.493000000001057,0.604069918694561,-45.80861147245592,117.76590579323272
20.49400000000106,0.6050855500534861,-45.69067921497486,118.099165699435
20.49500000000106,0.6061029513979159,-45.572413141056764,118.43353849683872
20.49600000000106,0.607122113533452,-45.45381213798089,118.76902380377936
20.497000000001062,0.6081430270640531,-45.334875093448915,119.1056211557716
20.498000000001063,0.6091656823898293,-45.215600895669056,119.44333000428
20.499000000001065,0.6101900697048475,-45.09598843344006,119.78214971399409
20.500000000001066,0.6112161789948836,-44.976036596240775,120.12207956062923
20.501000000001067,0.6122440000351957,-44.85574427431851,120.4631187318681
20.50200000000107,0.6132735223882692,-44.735110358776744,120.80526632486313
20.50300000000107,0.6143047354015662,-44.61413374166849,121.14852134357194
20.50400000000107,0.615337628205254,-44.492813316089304,121.4928827001572
20.505000000001072,0.6163721897099211,-44.37114797626788,121.83834921080847
20.506000000001073,0.6174084086042906,-44.24913661766739,122.18491959478317
20.507000000001074,0.6184462733529378,-44.12677813707801,122.53259247546868
20.508000000001076,0.6194857721939611,-44.00407143271615,122.88136637429662
20.509000000001077,0.6205268931366926,-43.88101540432912,123.23123971262578
20.510000000001078,0.621569623959341,-43.7576089532906,123.58221081033167
20.51100000000108,0.6226139522067008,-43.633850982708154,123.93427788307451
20.51200000000108,0.6236598651877933,-43.50974039752415,124.28743903918347
20.51300000000108,0.6247073499735033,-43.38527610462948,124.64169228145083
20.514000000001083,0.6257563933942678,-43.26045701296094,124.99703550491148
20.515000000001084,0.6268069820376834,-43.135282033619355,125.35346649184078
20.516000000001085,0.6278591022461391,-43.00975007997695,125.71098291422358
20.517000000001087,0.6289127401144945,-42.8838600677906,126.0695823308802
20.518000000001088,0.6299678814876272,-42.757610915314885,126.42926218408415
20.51900000000109,0.6310245119581176,-42.63100154342212,126.7900198001555
20.52000000000109,0.6320826168638191,-42.504030875714264,127.15185238775199
20.52100000000109,0.633142181285497,-42.37669783864631,127.51475703417773
20.522000000001093,0.6342031900444293,-42.2490013616456,127.87873070581671
20.523000000001094,0.635265627699993,-42.12094037723436,128.24377024608995
20.524000000001095,0.6363294785472772,-41.9925138211531,128.60987237131653
20.525000000001096,0.6373947266146905,-41.863720632491415,128.97703367351323
20.526000000001098,0.6384613556615493,-41.73455975380576,129.34525061577241
20.5270000000011,0.6395293491756737,-41.605030131259554,129.71451952874835
20.5280000000011,0.6405986903709744,-41.47513071474795,130.08483661444447
20.5290000000011,0.6416693621850774,-41.34486045803035,130.45619793911854
20.530000000001102,0.6427413472768772,-41.21421831886939,130.82859943349942
20.531000000001104,0.6438146280241871,-41.08320325916303,131.20203689240336
20.532000000001105,0.6448891865212875,-40.951814245084265,131.57650597113508
20.533000000001106,0.6459650045765548,-40.820050247220436,131.9520021844433
20.534000000001107,0.647042063710076,-40.687910240715055,132.32852090397344
20.53500000000111,0.6481203451512213,-40.555393205412166,132.7060573581539
20.53600000000111,0.6491998298362908,-40.42249812599842,133.08460662909815
20.53700000000111,0.6502804984061152,-40.289223992153644,133.4641636502457
20.538000000001112,0.6513623312036915,-40.155569798697606,133.84472320622706
20.539000000001113,0.6524453082717989,-40.02153454574086,134.22627993010687
20.540000000001115,0.6535294093506402,-39.887117238837064,134.60882830144774
20.541000000001116,0.6546146138754939,-39.75231688913764,134.99236264497782
20.542000000001117,0.6557009009743617,-39.61713251354678,135.37687712878264
20.54300000000112,0.6567882494656271,-39.48156313487974,135.76236576164752
20.54400000000112,0.6578766378557394,-39.34560778202315,136.14882239170416
20.54500000000112,0.6589660443368892,-39.209265490096,136.53624070502002
20.546000000001122,0.6600564467847041,-39.07253530061278,136.92461422358411
20.547000000001123,0.6611478227559626,-38.9354162616485,137.31393630251094
20.548000000001124,0.6622401494863089,-38.79790742800742,137.70420012938314
20.549000000001126,0.6633334038879943,-38.660007861389396,138.09539872260677
20.550000000001127,0.6644275625476251,-38.52171663056187,138.48752492817468
20.551000000001128,0.6655226017239305,-38.38303281153271,138.88057141884582
20.55200000000113,0.6666184973455566,-38.24395548772384,139.27453069085547
20.55300000000113,0.6677152250088478,-38.104483750150656,139.66939506529724
20.554000000001132,0.6688127599756784,-37.9646166975929,140.06515668339082
20.555000000001133,0.6699110771713134,-37.82435343678353,140.46180750397738
20.556000000001134,0.67101015118223,-37.683693082584604,140.85933930560495
20.557000000001135,0.6721099562540356,-37.54263475817198,141.25774368025435
20.558000000001137,0.6732104662893633,-37.40117759522375,141.6570120343766
20.559000000001138,0.6743116548457919,-37.25932073410288,142.05713558569192
20.56000000000114,0.6754134951338256,-37.11706332405202,142.45810536231926
20.56100000000114,0.6765159600148424,-36.97440452337789,142.85991220044585
20.56200000000114,0.6776190219991394,-36.83134349965078,143.26254674093775
20.563000000001143,0.6787226532439382,-36.687879429895666,143.66599943126906
20.564000000001144,0.6798268255514691,-36.54401150078789,144.07026052012895
20.565000000001145,0.680931510367063,-36.399738908855056,144.47532005740024
20.566000000001146,0.6820366787772847,-36.255060860672735,144.8811678923937
20.567000000001148,0.6831423015080819,-36.109976573069915,145.2877936707396
20.56800000000115,0.6842483489229915,-35.9644852733309,145.6951868333394
20.56900000000115,0.6853547910213653,-35.81858619940288,146.103336616604
20.57000000000115,0.6864615974366433,-35.672278600097336,146.51223204762545
20.571000000001153,0.6875687374346513,-35.52556173530727,146.9218619425002
20.572000000001154,0.6886761799119397,-35.378434876211976,147.33221490800588
20.573000000001155,0.6897838933941931,-35.2308973054909,147.74327933662042
20.574000000001156,0.6908918460346102,-35.082948317538374,148.15504340571206
20.575000000001157,0.6920000056124253,-34.93458721867911,148.5674950764629
20.57600000000116,0.6931083395313806,-34.785813327385085,148.98062209191477
20.57700000000116,0.6942168148182992,-34.63662597449492,149.3944119745429
20.57800000000116,0.6953253981216957,-34.487024503435634,149.80885202567316
20.579000000001162,0.6964340557104215,-34.33700827044321,150.2239293233363
20.580000000001164,0.6975427534723587,-34.186576644788595,150.63963072183446
20.581000000001165,0.6986514569131974,-34.03572900899917,151.05594284762716
20.582000000001166,0.6997601311552192,-33.88446475909297,151.4728520998819
20.583000000001167,0.7008687409361777,-33.732783304799035,151.89034464854868
20.58400000000117,0.7019772506081888,-33.5806840697955,152.30840643340076
20.58500000000117,0.7030856241367239,-33.42816649193186,152.72702316161877
20.58600000000117,0.7041938250996365,-33.27523002347189,153.1461803050587
20.587000000001172,0.7053018166862458,-33.12187413132137,153.56586310258953
20.588000000001173,0.70640956169649,-32.96809829726634,153.9860565555956
20.589000000001175,0.7075170225401408,-32.8139020182098,154.4067454279659
20.590000000001176,0.7086241612360887,-32.65928480641003,154.82791424361415
20.591000000001177,0.7097309394116752,-32.504246189722195,155.24954728688056
20.59200000000118,0.7108373183021103,-32.34878571183589,155.67162860002685
20.59300000000118,0.7119432587499521,-32.19290293252176,156.09414198186153
20.59400000000118,0.7130487212046578,-32.03659742787178,156.5170709878855
20.595000000001182,0.7141536657222114,-31.879868790545608,156.94039892824034
20.596000000001183,0.7152580519648083,-31.72271663001492,157.36410886618964
20.597000000001184,0.7163618392006276,-31.565140572812844,157.7881836180407
20.598000000001186,0.7174649863036942,-31.40714026277845,158.21260575124566
20.599000000001187,0.7185674517537958,-31.248715361309966,158.63735758363237
20.600000000001188,0.7196691936364753,-31.0898655476108,159.06242118398873
20.60100000000119,0.7207701696431543,-30.9305905189416,159.4877783680873
20.60200000000119,0.7218703370712555,-30.770889990874235,159.91341069994644
20.60300000000119,0.7229696528245078,-30.610763697541316,160.33929949216252
20.604000000001193,0.7240680734132476,-30.450211391889518,160.76542580176925
20.605000000001194,0.7251655549548744,-30.289232845937384,161.1917704323213
20.606000000001195,0.7262620531743571,-30.12782785102448,161.61831393191727
20.607000000001197,0.7273575234048524,-29.965996218073155,162.04503659370587
20.608000000001198,0.7284519205884022,-29.803737777836673,162.47191845404745
20.6090000000012,0.729545199276738,-29.641052381164663,162.89893929241993
20.6100000000012,0.7306373136321613,-29.477939899251435,163.32607863218064
20.6110000000012,0.731728217428551,-29.314400223899902,163.75331573788958
20.612000000001203,0.7328178640524536,-29.150433267775256,164.18062961737343
20.613000000001204,0.7339062065042496,-28.986038964664754,164.60799901992428
20.614000000001205,0.7349931973994966,-28.821217269735005,165.0354024369073
20.615000000001206,0.7360787889702701,-28.655968159790536,165.46281810055092
20.616000000001208,0.7371629330667069,-28.4902916335335,165.89022398489539
20.61700000000121,0.7382455811586084,-28.32418771182034,166.31759780675384
20.61800000000121,0.7393266843371492,-28.157656437919584,166.74491702313836
20.61900000000121,0.7404061933167185,-27.990697877773655,167.17215883266155
20.620000000001212,0.7414840584368532,-27.823312120253853,167.59930017696635
20.621000000001214,0.7425602296643108,-27.655499277419313,168.02631773865144
20.622000000001215,0.743634656595211,-27.48725948477614,168.4531879440316
20.623000000001216,0.7447072884573428,-27.318592901530838,168.87988696233302
20.624000000001217,0.7457780741125773,-27.14949971085106,169.30639070560807
20.62500000000122,0.7468469620593556,-26.979980120119208,169.73267483076032
20.62600000000122,0.7479139004353698,-26.810034361189125,170.1587147378446
20.62700000000122,0.7489788370203173,-26.639662690643103,170.58448557391273
20.628000000001222,0.7500417192387773,-26.468865390040882,171.0099622323546
20.629000000001223,0.7511024941632465,-26.297642766177976,171.43511935303667
20.630000000001225,0.7521611085172651,-26.12599515133439,171.85993132390956
20.631000000001226,0.7532175086786895,-25.953922903529737,172.28437228215915
20.632000000001227,0.7542716406831006,-25.78142640676965,172.70841611667396
20.63300000000123,0.7553234502273026,-25.608506071295967,173.13203646579979
20.63400000000123,0.7563728826730146,-25.435162333837628,173.55520672163854
20.63500000000123,0.7574198830506446,-25.261395657852265,173.97790003152255
20.636000000001232,0.7584643960632109,-25.087206533774157,174.40008929781573
20.637000000001233,0.7595063660904045,-24.912595479256208,174.82174718026351
20.638000000001234,0.7605457371927943,-24.737563039413203,175.2428460980767
20.639000000001236,0.7615824531161439,-24.562109787059626,175.6633582315621
20.640000000001237,0.7626164572958875,-24.38623632294965,176.08325552288102
20.641000000001238,0.7636476928617414,-24.209943276013433,176.50250967977243
20.64200000000124,0.7646761026424421,-24.033231303589673,176.92109217764568
20.64300000000124,0.7657016291706465,-23.85610109165771,177.33897425932275
20.644000000001242,0.7667242146879544,-23.678553355070594,177.75612693975643
20.645000000001243,0.7677438011500808,-23.500588837777762,178.17252100774792
20.646000000001244,0.7687603302321783,-23.322208313054663,178.58812702755267
20.647000000001245,0.769773743334281,-23.14341258372222,179.0029153432468
20.648000000001247,0.7707839815869132,-22.96420248236773,179.41685607935932
20.649000000001248,0.7717909858568515,-22.784578871563063,179.82991914558303
20.65000000000125,0.7727946967529916,-22.604542644076126,180.24207423859195
20.65100000000125,0.7737950546323976,-22.42409472308544,180.65329084393105
20.65200000000125,0.7747919996064954,-22.243236062387822,181.06353824142371
20.653000000001253,0.7757854715473846,-22.06196764660215,181.47278550749695
20.654000000001254,0.776775410094332,-21.880290491372385,181.88100151874463
20.655000000001255,0.7777617546603806,-21.698205643564215,182.28815495437905
20.656000000001256,0.7787444444391396,-21.51571418146318,182.69421429867327
20.657000000001258,0.7797234184116776,-21.332817214966422,183.09914784893172
20.65800000000126,0.7806986153536059,-21.14951588576487,183.5029237165613
20.65900000000126,0.7816699738422863,-20.96581136753285,183.90550982881578
20.66000000000126,0.7826374322641826,-20.78170486610679,184.3068739370274
20.661000000001263,0.783600928822374,-20.597197619658346,184.70698361769763
20.662000000001264,0.7845604015442024,-20.412290898870943,185.10580627711207
20.663000000001265,0.7855157882890708,-20.22698600710367,185.5033091577336
20.664000000001266,0.7864670267563838,-20.041284280555022,185.89945933977444
20.665000000001267,0.7874140544936448,-19.855187088423666,186.2942237478148
20.66600000000127,0.7883568089046703,-19.668695833058937,186.68756915436646
20.66700000000127,0.7892952272579914,-19.481811950114476,187.0794621847006
20.66800000000127,0.7902292466953416,-19.29453690868908,187.46986932239022
20.669000000001272,0.7911588042403505,-19.106872211469238,187.85875691382572
20.670000000001274,0.7920838368073239,-18.918819394860968,188.24609117354015
20.671000000001275,0.7930042812101907,-18.730380029121697,188.6318381880891
20.672000000001276,0.7939200741715904,-18.54155571848433,189.01596392459822
20.673000000001277,0.7948311523320886,-18.35234810127204,189.39843423310288
20.67400000000128,0.7957374522595387,-18.16275885001766,189.77921485150415
20.67500000000128,0.7966389104585567,-17.972789671568567,190.15827141541695
20.67600000000128,0.7975354633801688,-17.78244230718636,190.53556946106892
20.677000000001282,0.7984270474315562,-17.591718532645963,190.91107442942717
20.678000000001283,0.799313598985941,-17.40062015832704,191.28475167524144
20.679000000001285,0.8001950543926128,-17.209149029295013,191.65656647300037
20.680000000001286,0.8010713499870717,-17.01730702538057,192.026484021939
20.681000000001287,0.8019424221012772,-16.825096061250665,192.39446945100204
20.68200000000129,0.8028082070740784,-16.632518086478097,192.76048782741273
20.68300000000129,0.8036686412616889,-16.43957508559537,193.12450416420492
20.68400000000129,0.804523661048347,-16.246269078149215,193.48648342345044
20.685000000001292,0.8053732028570546,-16.052602118747995,193.8463905250434
20.686000000001293,0.8062172031604289,-15.858576297098654,194.20419035355232
20.687000000001294,0.8070555984917007,-15.664193738040415,194.55984776367987
20.688000000001296,0.807888325455774,-15.469456601570819,194.913327589229
20.689000000001297,0.8087153207404384,-15.274367082861481,195.26459464896934
20.690000000001298,0.8095365211276464,-15.078927412272403,195.61361375321414
20.6910000000013,0.810351863504913,-14.883139855354575,195.96034971266306
20.6920000000013,0.8111612848768119,-14.687006712846598,196.30476734556348
20.6930000000013,0.8119647223765526,-14.490530320662968,196.64683148252263
20.694000000001303,0.8127621132776818,-14.293713049881072,196.98650697700776
20.695000000001304,0.8135533950058172,-14.09655730670847,197.32375871315043
20.696000000001305,0.8143385051505271,-13.899065532454289,197.65855161030467
20.697000000001307,0.815117381477255,-13.701240203487378,197.99085063374784
20.698000000001308,0.8158899619393262,-13.50308383118631,198.32062080080536
20.69900000000131,0.8166561846900429,-13.304598961885283,198.64782719025845
20.70000000000131,0.8174159880948346,-13.105788176805307,198.97243494826552
20.70100000000131,0.818169310743481,-12.906654091988266,199.29440929798383
20.702000000001313,0.8189160914624118,-12.707199358208852,199.61371554782954
20.703000000001314,0.819656269327036,-12.507426660892119,199.93031909844197
20.704000000001315,0.8203897836741498,-12.30733872001148,200.24418545201203
20.705000000001316,0.8211165741143973,-12.106938289987605,200.5552802180546
20.706000000001318,0.8218365805447485,-11.90622815957488,200.86356912555345
20.70700000000132,0.8225497431610687,-11.705211151736007,201.1690180296492
20.70800000000132,0.8232560024706678,-11.50389012351509,201.47159291922614
20.70900000000132,0.8239552993049373,-11.302267965897062,201.7712599251128
20.710000000001322,0.8246475748319829,-11.100347603664371,202.06798532981102
20.711000000001324,0.8253327705692838,-10.898131995236946,202.36173557724473
20.712000000001325,0.8260108283963887,-10.695624132509387,202.65247727780013
20.713000000001326,0.8266816905676169,-10.49282704068085,202.94017721905777
20.714000000001327,0.8273452997247661,-10.289743778070775,203.2248023753217
20.71500000000133,0.8280015989098306,-10.08637743592971,203.50631991418132
20.71600000000133,0.8286505315777155,-9.882731138241915,203.78469720567924
20.71700000000133,0.8292920416089545,-9.678808041517854,204.0599018324729
20.718000000001332,0.8299260733224119,-9.47461133457647,204.33190159722145
20.719000000001333,0.8305525714879703,-9.270144238322912,204.600664530004
20.720000000001335,0.8311714813391998,-9.065410005515963,204.86615890096004
20.721000000001336,0.8317827485860044,-8.860411920520491,205.12835322451184
20.722000000001337,0.832386319427228,-8.655153299066438,205.3872162703202
20.72300000000134,0.832982140563244,-8.449637487979349,205.64271707258013
20.72400000000134,0.8335701592084849,-8.243867864920775,205.89482493584626
20.72500000000134,0.834150323103939,-8.037847838107153,206.14350944809289
20.726000000001342,0.8347225805295814,-7.831580846024085,206.38874048497692
20.727000000001343,0.8352868803167725,-7.6250703571366945,206.63048822074452
20.728000000001344,0.8358431718605589,-7.418319869582091,206.86872313694136
20.729000000001346,0.8363914051319442,-7.211332910862306,207.1034160282177
20.730000000001347,0.8369315306900607,-7.0041130375251495,207.33453801499354
20.731000000001348,0.8374634996942676,-6.796663834831812,207.56206054936612
20.73200000000135,0.8379872639161754,-6.58898891642591,207.78595542312814
20.73300000000135,0.8385027757515693,-6.381091923985048,208.00619477770323
20.734000000001352,0.8390099882322406,-6.172976526869995,208.22275111073063
20.735000000001353,0.8395088550377162,-5.964646421763078,208.43559728652767
20.736000000001354,0.839999330506891,-5.75610533229643,208.6447065416647
20.737000000001355,0.8404813696495355,-5.5473570086792385,208.85005249413135
20.738000000001357,0.840954928157692,-5.338405227307657,209.05160915285035
20.739000000001358,0.8414199624169553,-5.129253790373027,209.2493509234284
20.74000000000136,0.8418764295176078,-4.919906525460289,209.4432526163315
20.74100000000136,0.8423242872656482,-4.710367285139852,209.63328945643326
20.74200000000136,0.8427634941936522,-4.50063994654691,209.81943708866905
20.743000000001363,0.8431940095715005,-4.290728410962001,210.0016715858302
20.744000000001364,0.8436157934169815,-4.080636603374736,210.17996945800581
20.745000000001365,0.8440288065061878,-3.8703684720454756,210.35430765735936
20.746000000001366,0.8444330103838081,-3.6599279880595033,210.52466358687033
20.747000000001368,0.8448283673732165,-3.4493191448712204,210.6910151079485
20.74800000000137,0.8452148405864094,-3.2385459578430913,210.8533405452627
20.74900000000137,0.8455923939337491,-3.0276124637801796,211.01161869627262
20.75000000000137,0.8459609921335719,-2.8165227204500303,211.1658288375055
20.751000000001373,0.846320600721541,-2.6052808061046524,211.31595072912378
20.752000000001374,0.8466711860598891,-2.393890818991266,211.46196462301273
20.753000000001375,0.8470127153463853,-2.18235687685811,211.60385127019927
20.754000000001376,0.8473451566231831,-1.9706831164503504,211.74159192538391
20.755000000001377,0.8476684787854,-1.7588736930068247,211.87516835375615
20.75600000000138,0.8479826515895269,-1.5469327797423202,212.00456283716386
20.75700000000138,0.848287645661607,-1.3348645673319788,212.12975817962396
20.75800000000138,0.8485834325052112,-1.1226732633825538,212.2507377122407
20.759000000001382,0.8488699845091742,-0.9103630919069786,212.36748530007418
20.760000000001384,0.8491472749551293,-0.6979382927818863,212.4799853481948
20.761000000001385,0.8494152780247921,-0.4854031212100697,212.58822280315877
20.762000000001386,0.849673968807019,-0.2727618471750492,212.69218316211638
20.763000000001387,0.8499233233046397,-0.06001875488531703,212.79185247599213
20.76400000000139,0.8501633184410288,0.15282185777745516,212.88721735314869
20.76500000000139,0.8503939320664495,0.3657556798215007,212.97826496571176
20.76600000000139,0.8506151429641459,0.5787783877093993,213.0649830527897
20.767000000001392,0.8508269308561771,0.7918856459276009,213.14735992498953
20.768000000001393,0.8510292764090088,1.0050731075598993,213.22538446777014
20.769000000001395,0.851222161238836,1.2183364148636624,213.29904614700547
20.770000000001396,0.8514055679166636,1.4316711998544316,213.36833500959
20.771000000001397,0.8515794799730959,1.645073084883364,213.43324168856455
20.7720000000014,0.8517438819028974,1.8585376832320823,213.49375740802978
20.7730000000014,0.8518987591692477,2.0720605996999453,213.54987398239604
20.7740000000014,0.8520440982077622,2.2856374311973964,213.6015838215509
20.775000000001402,0.8521798864302045,2.499263767343569,213.64887993341088
20.776000000001403,0.852306112227962,2.7129351910647403,213.69175592525977
20.777000000001404,0.8524227649752172,2.926647279194611,213.73020600755024
20.778000000001406,0.8525298350318488,3.1403956030803633,213.7642249935202
20.779000000001407,0.8526273137460553,3.354175729182174,213.79380830335043
20.780000000001408,0.8527151934567022,3.5679832196875867,213.81895196484527
20.78100000000141,0.8527934674953789,3.781813633112387,213.83965261305082
20.78200000000141,0.8528621301881784,3.995662524914211,213.8559074949977
20.78300000000141,0.8529211768571741,4.209525448102905,213.86771446780824
20.784000000001413,0.8529706038216528,4.42339795385035,213.87507200036967
20.785000000001414,0.8530104083990145,4.637275592104167,213.87797917394843
20.786000000001415,0.8530405889054141,4.85115391219877,213.87643568181787
20.787000000001417,0.8530611446561155,5.065028463468326,213.87044183086232
20.788000000001418,0.8530720759655432,5.278894795861017,213.85999853952086
20.78900000000142,0.8530733841470612,5.49274846054789,213.8451073384482
20.79000000000142,0.8530650715124676,5.706585010538436,213.82577037143392
20.79100000000142,0.8530471413711802,5.920400001291281,213.80199039209364
20.792000000001423,0.8530195980291783,6.134188991323146,213.7737707638253
20.793000000001424,0.8529824467875979,6.347947542819454,213.74111545922582
20.794000000001425,0.8529356939411181,6.56167122224212,213.70402905829295
20.795000000001426,0.8528793467759905,6.775355600936562,213.66251674744018
20.796000000001428,0.8528134135678433,6.988996255737523,213.61658431722003
20.79700000000143,0.8527379035791615,7.202588769571524,213.56623815927702
20.79800000000143,0.8526528270565283,7.416128732056599,213.51148526643433
20.79900000000143,0.8525581952275467,7.629611740104915,213.452333228646
20.800000000001432,0.8524540202975236,7.843033398514413,213.38879023041667
20.801000000001434,0.8523403154458451,8.05638932056627,213.32086504967714
20.802000000001435,0.8522170948221045,8.269675128614288,213.24856705233282
20.803000000001436,0.8520843735419548,8.482886454671457,213.17190619032604
20.804000000001437,0.8519421676826804,8.696018940995462,213.09089299950637
20.80500000000144,0.8517904942785204,8.90906824067099,213.00553859391684
20.80600000000144,0.8516293713157173,9.122030018183816,212.9158546627661
20.80700000000144,0.8514588177273138,9.334899949997043,212.82185346684128
20.808000000001442,0.8512788533876845,9.547673725118019,212.7235478341654
20.809000000001443,0.8510894991068265,9.760347045665894,212.6209511566474
20.810000000001445,0.8508907766243755,9.972915627431833,212.51407738298286
20.811000000001446,0.8506827086034087,10.185375200432379,212.40294101627265
20.812000000001447,0.850465318623968,10.397721509464898,212.28755710959382
20.81300000000145,0.8502386311763632,10.609950314652085,212.1679412582012
20.81400000000145,0.8500026716542427,10.822057391981819,212.0441095972689
20.81500000000145,0.8497574663474076,11.034038533847141,211.91607879551137
20.816000000001452,0.849503042434421,11.24588954957336,211.783866048132
20.817000000001453,0.8492394279749766,11.457606265943923,211.6474890738729
20.818000000001454,0.8489666519020578,11.669184527721622,211.50696610788341
20.819000000001456,0.8486847440138575,11.880620198160207,211.36231589494352
20.820000000001457,0.8483937349655288,12.091909159512026,211.21355768517645
20.821000000001458,0.8480936562606639,12.303047313531076,211.0607112257373
20.82200000000146,0.847784540242633,12.514030581964017,210.90379675501117
20.82300000000146,0.8474664200856814,12.724854907041614,210.74283499862912
20.824000000001462,0.8471393297858477,12.93551625196179,210.57784715924143
20.825000000001463,0.8468033041516888,13.146010601360612,210.40885491053137
20.826000000001464,0.8464583787948345,13.356333961783367,210.23588039239425
20.827000000001465,0.8461045901203195,13.566482362145914,210.05894620157224
20.828000000001467,0.8457419753167978,13.776451854187025,209.87807538504308
20.829000000001468,0.8453705723465456,13.986238512916513,209.69329143433453
20.83000000000147,0.8449904199352991,14.195838437056207,209.50461827530705
20.83100000000147,0.8446015575619734,14.40524774946764,209.31208026332635
20.83200000000147,0.8442040254481685,14.61446259758337,209.11570217391096
20.833000000001473,0.8437978645475647,14.823479153815972,208.9155091961872
20.834000000001474,0.8433831165351738,15.032293615976256,208.7115269246274
20.835000000001475,0.8429598237964205,15.240902207665737,208.50378135044787
20.836000000001476,0.8425280294161169,15.449301178677661,208.29229885591474
20.837000000001478,0.8420877771673165,15.657486805378076,208.07710620345136
20.83800000000148,0.8416391114999994,15.865455391085073,207.8582305299692
20.83900000000148,0.8411820775297,16.073203266438522,207.63569933714203
20.84000000000148,0.8407167210259723,16.280726789759864,207.40954048350045
20.841000000001483,0.8402430884007774,16.48802234740603,207.17978217751823
20.842000000001484,0.8397612266967611,16.695086354115407,206.94645296689205
20.843000000001485,0.8392711835754317,16.90191525334032,206.7095817323988
20.844000000001486,0.838773007305249,17.10850551758071,206.46919767741414
20.845000000001487,0.8382667467496401,17.314853648695653,206.22533032068466
20.84600000000149,0.8377524513549152,17.520956178222583,205.97800948919038
20.84700000000149,0.8372301711381218,17.726809667674537,205.72726530649004
20.84800000000149,0.8366999566748343,17.932410708836066,205.47312818540433
20.849000000001492,0.8361618590868665,18.137755924045848,205.21562881997613
20.850000000001494,0.8356159300299388,18.34284196647652,204.95479817727255
20.851000000001495,0.835062221681285,18.547665520400894,204.6906674873042
20.852000000001496,0.8345007867272177,18.75222330145163,204.42326823473485
20.853000000001497,0.8339316783506566,18.956512056870864,204.15263215069774
20.8540000000015,0.8333549502185846,19.160528565753523,203.87879120433846
20.8550000000015,0.8327706564695385,19.36426963928004,203.60177759328465
20.8560000000015,0.8321788517010108,19.56773212094059,203.32162373530437
20.857000000001502,0.8315795909568651,19.770912886751145,203.03836225947924
20.858000000001503,0.8309729297147214,19.973808845460045,202.75202599840816
20.859000000001505,0.8303589238733385,20.176416938748456,202.46264797848337
20.860000000001506,0.8297376297399881,20.378734141417507,202.17026141155065
20.861000000001507,0.8291091040178301,20.580757461572052,201.87489968700785
20.86200000000151,0.8284734037932783,20.782483940792016,201.57659636160176
20.86300000000151,0.8278305865233954,20.983910654295748,201.27538515264746
20.86400000000151,0.8271807100232957,21.185034711097803,200.97129992876847
20.865000000001512,0.8265238324535534,21.385853254153776,200.66437470103605
20.866000000001513,0.8258600123076508,21.586363460500365,200.35464361525996
20.867000000001514,0.8251893083994379,21.786562541384786,200.04214094234985
20.868000000001516,0.8245117798506475,21.986447742385554,199.72690107195595
20.869000000001517,0.8238274860784123,22.186016343529186,199.40895850225147
20.870000000001518,0.8231364867828677,22.385265659390544,199.08834783210776
20.87100000000152,0.8224388419347497,22.584193039193888,198.76510375444357
20.87200000000152,0.8217346117630838,22.782795866899917,198.43926104543726
20.87300000000152,0.8210238567429093,22.981071561285248,198.11085455838776
20.874000000001523,0.8203066375830509,23.179017576017177,197.77991921491798
20.875000000001524,0.8195830152139788,23.376631399715567,197.44648999740582
20.876000000001525,0.8188530507757076,23.57391055601247,197.1106019416691
20.877000000001527,0.8181168056057831,23.770852603599387,196.77229012667152
20.878000000001528,0.8173743412273258,23.967455136266295,196.4315896692896
20.87900000000153,0.8166257193371631,24.163715782938446,196.08853571694257
20.88000000000153,0.8158710017940465,24.35963220770066,195.7431634370656
20.88100000000153,0.8151102506069198,24.555202109813056,195.39550801218576
20.882000000001533,0.8143435279233292,24.75042322372551,195.04560463254495
20.883000000001534,0.8135708960178547,24.945293319078623,194.69348848693366
20.884000000001535,0.812792417280694,25.139810200699852,194.33919475606007
20.885000000001536,0.8120081542063166,25.333971708591218,193.98275860714438
20.886000000001538,0.811218169382213,25.527775717914615,193.62421518531076
20.88700000000154,0.8104225254777536,25.721220138962313,193.26359960540535
20.88800000000154,0.8096212852331472,25.914302917125898,192.90094694815403
20.88900000000154,0.8088145114485186,26.107022032859092,192.53629225108344
20.890000000001542,0.8080022669730813,26.299375501628536,192.16967050144402
20.891000000001544,0.8071846146944215,26.49136137386245,191.801116632016
20.892000000001545,0.8063616175279233,26.682977734893036,191.43066551379613
20.893000000001546,0.8055333384062606,26.87422270489051,191.05835194715146
20.894000000001547,0.8046998402690736,27.065094438787806,190.6842106579575
20.89500000000155,0.8038611860527024,27.25559112620689,190.30827629197955
20.89600000000155,0.8030174386800807,27.44571099137223,189.93058340701077
20.89700000000155,0.8021686610507589,27.635452293021377,189.55116646768494
20.898000000001552,0.8013149160310326,27.824813324308064,189.1700598384813
20.899000000001553,0.8004562664441983,28.013792412698802,188.78729778114177
20.900000000001555,0.7995927750609735,28.20238791987081,188.40291444538227
20.901000000001556,0.7987245045900008,28.390598241590027,188.01694386461713
20.902000000001557,0.7978515176685281,28.578421807600503,187.62941995242582
20.90300000000156,0.7969738768531993,28.765857081495337,187.24037649356472
20.90400000000156,0.79609164461098,28.95290256058809,186.84984714175357
20.90500000000156,0.7952048833102379,29.1395567757793,186.45786541397896
20.906000000001562,0.7943136552119403,29.325818291416503,186.06446468530356
20.907000000001563,0.7934180224610097,29.511685705150363,185.6696781818994
20.908000000001564,0.7925180470778084,29.697157647780756,185.2735389794456
20.909000000001566,0.79161379094976,29.882232783109707,184.8760799987371
20.910000000001567,0.7907053158231322,30.066909807778682,184.47733399678347
20.911000000001568,0.7897926832949297,30.251187451103725,184.07733356711083
20.91200000000157,0.7888759548049789,30.435064474913354,183.6761111335641
20.91300000000157,0.7879551916280979,30.618539673371302,183.27369894451078
20.914000000001572,0.7870304548664522,30.801611872802823,182.87012907227617
20.915000000001573,0.7861018054420476,30.9842799315163,182.46543340598623
20.916000000001574,0.7851693040893561,31.16654273961524,182.05964364935622
20.917000000001575,0.7842330113480861,31.34839921881546,181.65279131653915
20.918000000001577,0.7832929875561265,31.529848322248764,181.24490772813272
20.919000000001578,0.782349292842587,31.710889034272167,180.83602400854485
20.92000000000158,0.7814019871210296,31.891520370266296,180.42617108198098
20.92100000000158,0.7804511300828206,32.07174137643657,180.0153796673583
20.92200000000158,0.7794967811906405,32.25155112960145,179.60368027854022
20.923000000001583,0.7785389996721166,32.43094873699409,179.19110322031656
20.924000000001584,0.7775778445136338,32.60993333604252,178.7776785826072
20.925000000001585,0.7766133744542486,32.78850409415974,178.3634362405651
20.926000000001586,0.7756456479797987,32.96666020852409,177.9484058504074
20.927000000001588,0.7746747233171002,33.14440090586099,177.53261684781637
20.92800000000159,0.7737006584283314,33.321725442220156,177.11609844421997
20.92900000000159,0.7727235110055434,33.498633102749864,176.69887962419827
20.93000000000159,0.771743338465288,33.675123201468985,176.28098914437857
20.931000000001593,0.7707601979434455,33.85119508103905,175.86245553057546
20.932000000001594,0.7697741462901341,34.026848112530566,175.4433070745721
20.933000000001595,0.7687852400647868,34.202081695188625,175.02357183425514
20.934000000001596,0.7677935355313641,34.376895256199504,174.60327762947946
20.935000000001597,0.7667990886537203,34.55128825044801,174.1824520402882
20.9360000000016,0.7658019550910528,34.725260160280506,173.76112240751675
20.9370000000016,0.7648021901935733,34.89881049526347,173.33931582895576
20.9380000000016,0.7637998489982304,35.07193879193884,172.91705915727647
20.939000000001602,0.7627949862246133,35.244644613578444,172.4943790001762
20.940000000001604,0.7617876562709899,35.416927549939615,172.07130171848138
20.941000000001605,0.7607779132104531,35.58878721701583,171.64785342467664
20.942000000001606,0.7597658107872085,35.76022325678939,171.2240599812137
20.943000000001607,0.7587514024130151,35.93123533697867,170.79994699928935
20.94400000000161,0.7577347411636995,36.101823150788384,170.37553983980797
20.94500000000161,0.7567158797758703,36.271986416658706,169.95086360952007
20.94600000000161,0.7556948706436922,36.44172487800784,169.52594316160827
20.947000000001612,0.7546717658158283,36.61103830298234,169.10080309508697
20.948000000001613,0.7536466169924816,36.77992648419843,168.67546775331724
20.949000000001615,0.7526194755225649,36.94838923848938,168.24996122425915
20.950000000001616,0.7515903924010292,37.116426406647356,167.82430733867767
20.951000000001617,0.7505594182662279,37.28403785316715,167.39852967096317
20.952000000001618,0.7495266033974815,37.45122346598969,166.97265153763595
20.95300000000162,0.7484919977127157,37.61798315624283,166.5466959981526
20.95400000000162,0.7474556507662372,37.784316857986404,166.12068585305855
20.955000000001622,0.7464176117465874,37.95022452794935,165.69464364393482
20.956000000001623,0.7453779294745618,38.11570614527468,165.2685916562367
20.957000000001624,0.744336652401291,38.28076171126223,164.84255191548874
20.958000000001626,0.7432938286064706,38.44539124910606,164.41654618904323
20.959000000001627,0.7422495057966539,38.60959480364072,163.99059598556173
20.960000000001628,0.7412037313036971,38.77337244107758,163.56472255550875
20.96100000000163,0.7401565520832799,38.936724248752135,163.13894689168464
20.96200000000163,0.7391080147135669,39.09965033486135,162.71328972907293
20.96300000000163,0.7380581653938817,39.26215082821068,162.28777154398762
20.964000000001633,0.7370070499436083,39.42422587794972,161.86241255764358
20.965000000001634,0.7359547138010846,39.58587565332636,161.43723273429154
20.966000000001635,0.7349012020226408,39.7471003434187,161.0122517790224
20.967000000001637,0.7338465592817451,39.9079001568848,160.58748914473767
20.968000000001638,0.7327908298681852,40.06827532170857,160.1629640278045
20.96900000000164,0.7317340576874247,40.2282260849408,159.73869537112168
20.97000000000164,0.7306762862599753,40.3877527124512,159.31470186241083
20.97100000000164,0.7296175587208958,40.54685548866601,158.89100193692707
20.972000000001643,0.7285579178193798,40.705534716325445,158.46761377976821
20.973000000001644,0.7274974059184232,40.863790716225935,158.04455532159037
20.974000000001645,0.7264360649945453,41.02162382696901,157.6218442443916
20.975000000001646,0.7253739366376608,41.179034404715104,157.1994979815156
20.976000000001648,0.7243110620509594,41.33602282293243,156.7775337159534
20.97700000000165,0.7232474820509371,41.492589472147394,156.35596838454268
20.97800000000165,0.7221832370674189,41.648734759701895,155.9348186773532
20.97900000000165,0.7211183671437443,41.80445910950248,155.51410103886278
20.980000000001652,0.7200529119369782,41.95976296178,155.09383167017407
20.981000000001654,0.7189869107182068,42.11464677284321,154.6740265286452
20.982000000001655,0.717920402372896,42.26911101483767,154.25470133098761
20.983000000001656,0.7168534254013377,42.42315617550556,153.8358715522999
20.984000000001657,0.7157860179191619,42.576782757942645,153.41755242857582
20.98500000000166,0.7147182176578954,42.72999128036309,152.99975895914517
20.98600000000166,0.7136500619656082,42.88278227586131,152.58250590557236
20.98700000000166,0.712581587807618,43.035156292174605,152.1658077947189
20.988000000001662,0.711512831767264,43.18711389145112,151.74967891957465
20.989000000001663,0.7104438300466969,43.338655650014125,151.33413334084602
20.990000000001665,0.7093746184678278,43.48978215813318,150.91918488917273
20.991000000001666,0.7083052324732093,43.64049401979284,150.50484716500358
20.992000000001667,0.707235707127076,43.790791852463556,150.09113354046508
20.99300000000167,0.7061660771163877,43.94067628687414,149.6780571625838
20.99400000000167,0.7050963767519491,44.09014796678909,149.26563095356704
20.99500000000167,0.7040266399695634,44.239207548781636,148.85386761144585
20.996000000001672,0.702956900331244,44.387855702012345,148.44277961415008
20.997000000001673,0.701887191026488,44.5360931080103,148.0323792183465
20.998000000001674,0.7008175448735834,44.6839204604494,147.62267846290632
20.999000000001676,0.6997479943209756,44.83133846493647,147.2136891704507
21.000000000001677,0.6986785714486564,44.97834783879066,146.8054229481641
21.001000000001678,0.6976093079696394,45.12494931083316,146.39789119074337
21.00200000000168,0.6965402352314118,45.271143621172506,145.9911050802055
21.00300000000168,0.6954713842175185,45.41693152099393,145.58507558960414
21.00400000000168,0.6944027855490978,45.56231377235207,145.17981348424433
21.005000000001683,0.6933344694865081,45.70729114796277,144.77532932211616
21.006000000001684,0.6922664659309906,45.851864430996656,144.37163345741885
21.007000000001685,0.6911988044263334,45.99603441487796,143.968736041307
21.008000000001687,0.6901315141606166,46.13980190307962,143.56664702261887
21.009000000001688,0.6890646239679674,46.28316770892355,143.1653761542462
21.01000000000169,0.6879981623303508,46.426132655388464,142.7649329889991
21.01100000000169,0.6869321573793739,46.5686975749019,142.36532688420675
21.01200000000169,0.6858666368981744,46.710863309157226,141.96656700498224
21.013000000001693,0.6848016283232685,46.85263070891221,141.5686623226808
21.014000000001694,0.683737158746508,46.99400063380293,141.17162162001208
21.015000000001695,0.6826732549169662,47.13497395215258,140.77545349032255
21.016000000001696,0.6816099432429557,47.27555154078392,140.380166340864
21.017000000001698,0.6805472497939855,47.41573428483465,139.98576839456635
21.0180000000017,0.6794852003027965,47.5555230775734,139.5922676916576
21.0190000000017,0.6784238201673796,47.694918820218305,139.19967209085056
21.0200000000017,0.6773631344530691,47.83392242175544,138.80798927211745
21.021000000001703,0.6763031678946033,47.97253479876288,138.41722673771665
21.022000000001704,0.6752439448982316,48.11075687523121,138.02739181546116
21.023000000001705,0.674185489543843,48.24858958239414,137.63849165976671
21.024000000001706,0.6731278255871014,48.38603385855108,137.25053325157356
21.025000000001707,0.6720709764616071,48.52309064889762,136.863523404308
21.02600000000171,0.6710149652810742,48.65976090536003,136.4774687619212
21.02700000000171,0.6699598148415215,48.7960455864218,136.09237580205468
21.02800000000171,0.6689055476234769,48.93194565696447,135.7082508404173
21.029000000001712,0.6678521857941939,49.067462088102964,135.3251000270193
21.030000000001714,0.6667997512098902,49.20259585701884,134.94292935354073
21.031000000001715,0.6657482654179951,49.337347946810375,134.56174465273105
21.032000000001716,0.6646977496593962,49.47171934632463,134.18155159911947
21.033000000001717,0.6636482248707195,49.60571105000894,133.80235571342413
21.03400000000172,0.6625997116865954,49.73932405775181,133.42416236229263
21.03500000000172,0.6615522304419597,49.872559374733854,133.04697676162374
21.03600000000172,0.6605058011743286,50.00541801127538,132.67080397688375
21.037000000001722,0.659460443626117,50.137900982687945,132.29564892735542
21.038000000001723,0.6584161772469517,50.270009309130415,131.9215163844256
21.039000000001725,0.6573730211959771,50.40174401545712,131.54841097517698
21.040000000001726,0.6563309943441643,50.53310613108109,131.17633718558562
21.041000000001727,0.6552901152766739,50.66409668982861,130.80529936033614
21.042000000001728,0.6542504022951535,50.79471672980208,130.43530170496754
21.04300000000173,0.6532118734200922,50.924967293238865,130.06634828892507
21.04400000000173,0.652174546393144,51.05484942638025,129.69844304514092
21.045000000001732,0.6511384386794754,51.184364179329464,129.3315897718959
21.046000000001733,0.650103567470105,51.31351260592436,128.9657921386458
21.047000000001734,0.6490699496842517,51.44229576360707,128.6010536817122
21.048000000001736,0.6480376019716736,51.5707147132881,128.2373778105668
21.049000000001737,0.6470065407150005,51.69877051922852,127.87476780820488
21.050000000001738,0.6459767820321027,51.82646424890482,127.51322682994419
21.05100000000174,0.6449483417784131,51.95379697288872,127.15275791104567
21.05200000000174,0.6439212355492737,52.08076976472722,126.79336396355859
21.05300000000174,0.6428954786822683,52.207383700816145,126.43504777810047
21.054000000001743,0.6418710862595661,52.33363986028373,126.07781202987535
21.055000000001744,0.6408480731102748,52.459539324876204,125.72165927579616
21.056000000001745,0.6398264538127141,52.58508317883563,125.36659195674414
21.057000000001747,0.6388062426967975,52.71027250879,125.01261240158
21.058000000001748,0.6377874538463478,52.8351084036391,124.6597228264403
21.05900000000175,0.6367701011013652,52.959591954443184,124.30792533778586
21.06000000000175,0.6357541980604026,53.08372425431497,123.95722193336795
21.06100000000175,0.6347397580828321,53.20750639831022,123.60761450332262
21.062000000001753,0.6337267942911656,53.33093948332192,123.25910483181559
21.063000000001754,0.6327153195733297,53.454024607974155,122.9116946001615
21.064000000001755,0.6317053465849712,53.57676287252254,122.56538538741366
21.065000000001756,0.6306968877517375,53.69915537874928,122.22017867028241
21.066000000001758,0.6296899552715262,53.82120322986341,121.87607582692222
21.06700000000176,0.6286845611167886,53.942907530403424,121.53307813687488
21.06800000000176,0.6276807170367578,54.064269386137454,121.19118678411422
21.06900000000176,0.6266784345597072,54.18528990397195,120.85040285816869
21.070000000001762,0.6256777249951949,54.30597019185409,120.51072735386208
21.071000000001764,0.6246785994362897,54.42631135867997,120.17216117397801
21.072000000001765,0.6236810687618015,54.54631451420234,119.83470513070591
21.073000000001766,0.622685143638471,54.66598076894167,119.49835994804265
21.074000000001767,0.6216908345232303,54.785311234098714,119.16312626205541
21.07500000000177,0.6206981516653162,54.904307021466074,118.829004621539
21.07600000000177,0.6197071051085273,55.02296924334208,118.49599549033569
21.07700000000177,0.6187177046933467,55.141299012447035,118.1640992495451
21.078000000001772,0.6177299600591302,55.25929744184146,117.83331619785096
21.079000000001773,0.6167438806462392,55.376965644843025,117.50364655246621
21.080000000001775,0.6157594756982283,55.49430473494668,117.1750904516944
21.081000000001776,0.6147767542638923,55.6113158257467,116.84764795474509
21.082000000001777,0.6137957251994506,55.72800003085646,116.52131904469668
21.08300000000178,0.6128163971706434,55.84435846383638,116.19610362892995
21.08400000000178,0.6118387786547936,55.9603922381146,115.87200153949745
21.08500000000178,0.610862877942929,56.07610246691566,115.54901253675443
21.086000000001782,0.6098887031418165,56.19149026318839,115.2271363082042
21.087000000001783,0.6089162621760488,56.30655673953235,114.90637247137226
21.088000000001784,0.6079455627900783,56.42130300813142,114.58672057352567
21.089000000001786,0.6069766125502288,56.53573018067968,114.26818009469632
21.090000000001787,0.6060094188467654,56.64983936832109,113.95075044807541
21.091000000001788,0.6050439888958461,56.76363168157611,113.63443097997073
21.09200000000179,0.6040803297415488,56.87710823028131,113.3192209732173
21.09300000000179,0.6031184482578411,56.99027012352282,113.00511964659111
21.09400000000179,0.6021583511505584,57.10311846957477,112.6921261564861
21.095000000001793,0.6012000449593407,57.21565437583607,112.38023959851994
21.096000000001794,0.6002435360595894,57.32787894877208,112.06945900847546
21.097000000001795,0.5992888306643908,57.43979329385329,111.75978336283718
21.098000000001797,0.5983359348264136,57.55139851549803,111.4512115802372
21.099000000001798,0.5973848544398338,57.66269571701404,111.14374252329557
21.1000000000018,0.5964355952422161,57.77368600054489,110.83737499783507
21.1010000000018,0.5954881628163625,57.88437046700998,110.53210775542146
21.1020000000018,0.5945425625922097,57.994750216056005,110.227939495186
21.103000000001803,0.5935987998486392,58.10482634600062,109.92486886246121
21.104000000001804,0.5926568797153261,58.214599953781196,109.62289445126063
21.105000000001805,0.591716807174554,58.32407213490341,109.32201480625065
21.106000000001806,0.5907785870630281,58.433243983393965,109.02222842106289
21.107000000001808,0.589842224073627,58.5421165917458,108.72353374151302
21.10800000000181,0.5889077227572356,58.650691050877256,108.42592916650311
21.10900000000181,0.5879750875244372,58.758968450079074,108.1294130474568
21.11000000000181,0.5870443226473279,58.866949876972434,107.83398369017726
21.111000000001813,0.5861154322612021,58.97463641745969,107.53963935693636
21.112000000001814,0.5851884203662906,59.08202915568657,107.24637826536959
21.113000000001815,0.5842632908294622,59.18912917399069,106.95419858955975
21.114000000001816,0.5833400473858953,59.29593755286595,106.66309846408349
21.115000000001817,0.5824186936407936,59.40245537091912,106.3730759795526
21.11600000000182,0.5814992330710074,59.508683704825316,106.08412918822377
21.11700000000182,0.5805816690267023,59.61462362929583,105.79625610298609
21.11800000000182,0.5796660047329855,59.72027621703155,105.50945469804313
21.119000000001822,0.5787522432915303,59.82564253869217,105.22372290925405
21.120000000001824,0.5778403876821585,59.93072366285031,104.93905863664175
21.121000000001825,0.5769304407644754,60.03552065596571,104.65545974470913
21.122000000001826,0.5760224052794057,60.140034582339986,104.3729240614727
21.123000000001827,0.5751162838507647,60.24426650408891,104.09144938208638
21.12400000000183,0.5742120789868153,60.34821748110441,103.81103346648248
21.12500000000183,0.5733097930818012,60.45188857102213,103.53167404266864
21.12600000000183,0.5724094284174591,60.55528082919,103.25336880800322
21.127000000001832,0.5715109871645424,60.65839530863839,102.97611542713474
21.128000000001833,0.5706144713842802,60.761233060044525,102.6999115346025
21.129000000001835,0.5697198830298941,60.863795131707846,102.42475473420059
21.130000000001836,0.5688272239480303,60.966082569513176,102.15064260199775
21.131000000001837,0.5679364958802413,61.06809641691209,101.87757268689863
21.132000000001838,0.567047700464387,61.16983771488722,101.60554250673587
21.13300000000184,0.5661608392360863,61.27130750192581,101.3345495550984
21.13400000000184,0.5652759136301242,61.37250681399767,101.06459129957994
21.135000000001842,0.564392924981823,61.47343668452522,100.79566517977884
21.136000000001843,0.5635118745284524,61.57409814435747,100.52776861358275
21.137000000001844,0.5626327634105889,61.67449222175263,100.26089899255379
21.138000000001846,0.5617555926734608,61.774619942342824,99.99505368451125
21.139000000001847,0.5608803632683096,61.874482329121896,99.73023003642358
21.140000000001848,0.560007076053701,61.974080402415915,99.46642537076679
21.14100000000185,0.5591357317968395,62.07341517986367,99.203636989436
21.14200000000185,0.5582663311748972,62.17248767639503,98.94186217300658
21.14300000000185,0.557398874776264,62.27129890420993,98.68109818180689
21.144000000001853,0.556533363101848,62.369849872758884,98.42134225522565
21.145000000001854,0.5556697965663402,62.46814158872062,98.16259161489509
21.146000000001855,0.5548081754994447,62.566175055988914,97.90484346363229
21.147000000001857,0.5539485001471304,62.663951275648124,97.64809498477834
21.148000000001858,0.553090770672856,62.76147124595871,97.3923433446
21.14900000000186,0.5522349871587716,62.85873596233756,97.13758569294691
21.15000000000186,0.5513811496069319,62.95574641734484,96.88381916275429
21.15100000000186,0.550529257940465,63.05250360066331,96.63104087035904
21.152000000001863,0.5496793120047516,63.149008499085795,96.37924791789787
21.153000000001864,0.5488313115686051,63.24526209649934,96.12843739161623
21.154000000001865,0.5479852563253798,63.34126537386926,95.8786063638542
21.155000000001866,0.5471411458941522,63.43701930922728,95.6297518925883
21.156000000001868,0.5462989798208142,63.53252487765467,95.38187102258244
21.15700000000187,0.5454587575792048,63.62778305127268,95.13496078479119
21.15800000000187,0.5446204785721876,63.72279479922449,94.8890181992445
21.15900000000187,0.5437841421327597,63.8175610876714,94.64404027355913
21.160000000001872,0.5429497475251251,63.91208287977184,94.40002400222812
21.161000000001874,0.5421172939457493,64.00636113567609,94.15696637017352
21.162000000001875,0.5412867805244197,64.10039681251241,93.91486435143183
21.163000000001876,0.5404582063252893,64.19419086437918,93.67371491037977
21.164000000001877,0.5396315703478889,64.2877442423334,93.43351499933256
21.16500000000188,0.5388068715281719,64.38105789437807,93.19426156343248
21.16600000000188,0.5379841087394973,64.4741327654605,92.9559515383219
21.16700000000188,0.5371632807936406,64.56696979745495,92.71858184987317
21.168000000001882,0.5363443864417705,64.65956992916047,92.48214941829569
21.169000000001883,0.5355274243754296,64.75193409629176,92.24665115419934
21.170000000001885,0.5347123932274788,64.8440632314691,92.01208396050599
21.171000000001886,0.5338992915730834,64.935958264213,91.77844473480131
21.172000000001887,0.5330881179305966,65.02762012093892,91.54573036600236
21.17300000000189,0.5322788707625495,65.11904972494523,91.31393773827976
21.17400000000189,0.5314715484765352,65.2102479964157,91.08306373042534
21.17500000000189,0.5306661494261228,65.3012158524063,90.85310521343625
21.176000000001892,0.5298626719117703,65.3919542068428,90.62405905560249
21.177000000001893,0.5290611141816759,65.48246397051773,90.39592211924551
21.178000000001894,0.5282614744327013,65.57274605108151,90.16869126117292
21.179000000001896,0.527463750811199,65.6628013530403,89.94236333587601
21.180000000001897,0.5266679414138961,65.75263077775348,89.71693519322747
21.181000000001898,0.5258740442887162,65.84223522342697,89.49240367938393
21.1820000000019,0.5250820574356428,65.93161558511247,89.26876563790846
21.1830000000019,0.5242919788075214,66.020772754703,89.046017908442
21.1840000000019,0.5235038063108933,66.10970762092957,88.82415732862883
21.185000000001903,0.522717537806793,66.19842106936048,88.60318073522507
21.186000000001904,0.5219331711115506,66.28691398240024,88.3830849603825
21.187000000001905,0.5211507039975649,66.37518723928146,88.16386683508765
21.188000000001907,0.520370134194114,66.46324171607063,87.94552319076753
21.189000000001908,0.5195914593880864,66.55107828566321,87.72805085686677
21.19000000000191,0.5188146772247725,66.63869781778457,87.51144666062024
21.19100000000191,0.5180397853085814,66.72610117898466,87.29570742963934
21.19200000000191,0.5172667812038106,66.81328923264407,87.0808299920826
21.193000000001913,0.5164956624353764,66.90026283896904,86.86681117387037
21.194000000001914,0.5157264264895198,66.98702285499202,86.65364780291964
21.195000000001915,0.5149590708145223,67.07357013457509,86.4413367066073
21.196000000001916,0.5141935928214241,67.15990552840545,86.22987471361773
21.197000000001918,0.5134299898847299,67.24602988400254,86.01925865338845
21.19800000000192,0.5126682593430538,67.33194404571243,85.8094853556554
21.19900000000192,0.5119083984998498,67.41764885471406,85.60055165178878
21.20000000000192,0.5111504046240432,67.50314514901622,85.39245437503462
21.201000000001923,0.5103942749507133,67.58843376346434,85.1851903610619
21.202000000001924,0.5096400066817609,67.67351552973855,84.97875644630699
21.203000000001925,0.5088875969865085,67.75839127635716,84.77314947006974
21.204000000001926,0.5081370430023837,67.8430618286789,84.56836627398768
21.205000000001927,0.507388341835535,67.92752800890534,84.3644037015671
21.20600000000193,0.5066414905614403,68.01179063608224,84.16125860024354
21.20700000000193,0.5058964862255317,68.09585052610603,83.95892782063584
21.20800000000193,0.5051533258438039,68.17970849172372,83.75740821474831
21.209000000001932,0.5044120064034151,68.26336534253574,83.55669663941703
21.210000000001934,0.5036725248632502,68.34682188500275,83.35678995510891
21.211000000001935,0.5029348781545542,68.43007892244616,83.15768502550253
21.212000000001936,0.502199063181455,68.51313725505396,82.95937871780076
21.213000000001937,0.5014650768215619,68.59599767988196,82.76186790426553
21.21400000000194,0.5007329159265265,68.6786609908627,82.56514946107386
21.21500000000194,0.5000025773225738,68.76112797880431,82.36922026803364
21.21600000000194,0.4992740578110776,68.84339943139896,82.17407721082186
21.217000000001942,0.4985473541690816,68.92547613322616,81.97971717880321
21.218000000001943,0.49782246314982354,69.00735886575677,81.78613706662881
21.219000000001945,0.4970993814832876,69.08904840735961,81.59333377397336
21.220000000001946,0.4963781058766881,69.17054553330492,81.40130420554924
21.221000000001947,0.4956586330150122,69.25185101577091,81.21004527178167
21.222000000001948,0.4949409595615155,69.33296562384868,81.01955388735905
21.22300000000195,0.4942250821581858,69.41389012354583,80.82982697416766
21.22400000000195,0.493510997426299,69.49462527779721,80.64086145903907
21.225000000001952,0.49279870196684034,69.5751718464641,80.45265427424057
21.226000000001953,0.4920881923610261,69.65553058634589,80.26520235913064
21.227000000001954,0.4913794651707509,69.73570225118256,80.07850265812682
21.228000000001956,0.49067251693906067,69.81568759166234,79.89255212204866
21.229000000001957,0.48996734419061505,69.89548735542685,79.70734770850136
21.230000000001958,0.489263943432129,69.97510228707954,79.5228863809095
21.23100000000196,0.4885623111528397,70.05453312818887,79.33916510995228
21.23200000000196,0.48786244382492155,70.13378061729964,79.15618087289563
21.23300000000196,0.48716433790393443,70.21284548993485,78.97393065335774
21.234000000001963,0.486467989829262,70.29172847860654,78.79241144170697
21.235000000001964,0.4857733960245126,70.37043031281846,78.61162023582919
21.236000000001965,0.48508055289795105,70.4489517190784,78.43155404087206
21.237000000001967,0.4843894568428964,70.52729342090039,78.25220986793752
21.238000000001968,0.4837001042381597,70.60545613881446,78.07358473730781
21.23900000000197,0.4830124914483902,70.6834405903752,77.89567567525496
21.24000000000197,0.48232661482453354,70.76124749016516,77.71847971567519
21.24100000000197,0.4816424707041481,70.83887754980674,77.5419939003517
21.242000000001973,0.48096005541186515,70.91633147796605,77.36621527845737
21.243000000001974,0.4802793652596964,70.99360998036384,77.19114090605021
21.244000000001975,0.47960039654745934,71.07071375977834,77.01676784903636
21.245000000001976,0.4789231455631191,71.1476435160621,76.84309318041316
21.246000000001978,0.4782476085831624,71.22439994613936,76.67011397945211
21.24700000000198,0.4775737818729192,71.3009837440212,76.49782733523013
21.24800000000198,0.4769016616869835,71.37739560081,76.32623034411432
21.24900000000198,0.4762312442694985,71.45363620470961,76.15532011133227
21.250000000001982,0.47556252585452,71.52970624103286,75.9850937501691
21.251000000001984,0.4748955026663616,71.60560639221013,75.8155483814204
21.252000000001985,0.4742301709199031,71.68133733779588,75.64668113456455
21.253000000001986,0.4735665268209552,71.75689975447945,75.47848914782675
21.254000000001987,0.4729045665665506,71.83229431609172,75.31096956805105
21.25500000000199,0.4722442863452702,71.90752169361573,75.14411955024568
21.25600000000199,0.47158568233757125,71.9825825551924,74.9779362571424
21.25700000000199,0.47092875071606516,72.0574775661302,74.81241686186829
21.258000000001992,0.47027348764585897,72.13220738891631,74.64755854579266
21.259000000001993,0.4696198892848242,72.20677268322197,74.48335849786636
21.260000000001995,0.4689679517839163,72.28117410591223,74.31981391595752
21.261000000001996,0.4683176712874441,72.35541231105407,74.15692200805954
21.262000000001997,0.4676690439333742,72.42948794992853,73.99467999108305
21.263000000002,0.46702206585361533,72.50340167103641,73.83308508834787
21.264000000002,0.46637673317426254,72.5771541201054,73.67213453479116
21.265000000002,0.46573304201592997,72.65074594010618,73.51182557453737
21.266000000002002,0.46509098849396163,72.72417777125466,73.35215545747349
21.267000000002003,0.4644505687187458,72.7974502510213,73.19312144577886
21.268000000002004,0.46381177879594065,72.8705640141464,73.03472080996754
21.269000000002006,0.46317461482674516,72.94351969264142,72.87695082871768
21.270000000002007,0.46253907290817975,73.01631791580401,72.719808791394
21.271000000002008,0.4619051491332877,73.08895931022438,72.56329199505643
21.27200000000201,0.461272839591423,73.1614444997943,72.40739774656323
21.27300000000201,0.4606421403684687,73.23377410571769,72.25212336200266
21.27400000000201,0.46001304754708333,73.30594874651848,72.09746616792927
21.275000000002013,0.45938555720694935,73.37796903805372,71.94342349798167
21.276000000002014,0.4587596654249833,73.44983559351462,71.7899926966343
21.277000000002015,0.4581353682755825,73.52154902344716,71.63717111808892
21.278000000002017,0.45751266183083134,73.59310993575097,71.4849561237877
21.279000000002018,0.4568915421607441,73.66451893569491,71.33334508688257
21.28000000000202,0.45627200533346113,73.73577662592491,71.18233538937173
21.28100000000202,0.4556540474154865,73.80688360647383,71.03192442194329
21.28200000000202,0.45503766447187044,73.87784047476897,70.88210958440874
21.283000000002023,0.4544228525664549,73.94864782564282,70.73288828837458
21.284000000002024,0.45380960776203993,74.0193062513459,70.58425795241774
21.285000000002025,0.453197926120594,74.08981634154783,70.43621600511247
21.286000000002026,0.4525878037034773,74.16017868335629,70.28875988525066
21.287000000002028,0.45197923657162176,74.2303938613185,70.14188704117385
21.28800000000203,0.45137222078569256,74.30046245743881,69.9955949311925
21.28900000000203,0.45076675240632963,74.37038505118106,69.84988102085755
21.29000000000203,0.45016282749429815,74.4401622194807,69.70474278720936
21.291000000002033,0.4495604421106785,74.50979453675565,69.5601777172217
21.292000000002034,0.44895959231705224,74.57928257491531,69.4161833058051
21.293000000002035,0.4483602741756734,74.64862690336743,69.27275705752639
21.294000000002036,0.44776248374964245,74.71782808903053,69.12989648942947
21.295000000002037,0.4471662171030754,74.78688669634646,68.98759912496028
21.29600000000204,0.4465714703012821,74.85580328728062,68.84586249687997
21.29700000000204,0.4459782394109141,74.92457842134039,68.70468415012839
21.29800000000204,0.44538652050016014,74.99321265558105,68.56406163719844
21.299000000002042,0.444796309638852,75.06170654461495,68.42399252166751
21.300000000002044,0.4442076028986708,75.13006064062455,68.28447437515632
21.301000000002045,0.4436203963532825,75.19827549336543,68.14550477906265
21.302000000002046,0.44303468607850444,75.26635165018284,68.0070813257693
21.303000000002047,0.44245046815240896,75.33428965601713,67.86920161619268
21.30400000000205,0.44186773865553425,75.40209005341539,67.73186326012386
21.30500000000205,0.44128649367098755,75.46975338253755,67.5950638784597
21.30600000000205,0.44070672928459914,75.53728018117248,67.45880110036778
21.307000000002052,0.4401284415850433,75.60467098473845,67.32307256583724
21.308000000002053,0.4395516266640205,75.67192632630432,67.18787592298585
21.309000000002055,0.4389762806163401,75.73904673658458,67.05320882926789
21.310000000002056,0.438402399540093,75.80603274396302,66.91906895399661
21.311000000002057,0.43782997953675296,75.87288487449274,66.78545397417332
21.312000000002058,0.43725901671132306,75.93960365191153,66.65236157587299
21.31300000000206,0.43668950717244664,76.00618959764465,66.51978945609868
21.31400000000206,0.4361214470325481,76.07264323082389,66.38773532103373
21.315000000002062,0.4355548324079477,76.13896506828688,66.25619688490477
21.316000000002063,0.4349896594189522,76.20515562459386,66.12517187344214
21.317000000002064,0.43442592419001685,76.27121541203392,65.99465801999321
21.318000000002066,0.433863622849857,76.337144940634,65.86465306879796
21.319000000002067,0.4333027515314948,76.40294471817168,65.73515477207575
21.320000000002068,0.4327433063724623,76.46861525017832,65.60616089357805
21.32100000000207,0.43218528351484214,76.534157039959,65.47766920528444
21.32200000000207,0.43162867910540736,76.59957058858905,65.34967748630123
21.32300000000207,0.43107348929571165,76.66485639493176,65.22218352886556
21.324000000002073,0.43051971024219593,76.73001495564694,65.095185133265
21.325000000002074,0.4299673381062928,76.79504676519845,64.96868010764577
21.326000000002075,0.4294163690545224,76.85995231586239,64.84266627112481
21.327000000002077,0.42886679925858917,76.92473209774086,64.7171414522409
21.328000000002078,0.42831862489547123,76.98938659876703,64.59210348677324
21.32900000000208,0.427771842147518,77.05391630471456,64.46755022221078
21.33000000000208,0.4272264472025494,77.1183216992116,64.34347951424209
21.33100000000208,0.4266824362539374,77.1826032637432,64.21988922658495
21.332000000002083,0.4261398055006897,77.24676147766493,64.09677723522105
21.333000000002084,0.42559855114754636,77.3107968182138,63.97414142315225
21.334000000002085,0.4250586694050629,77.3747097605114,63.85197968038637
21.335000000002086,0.424520156489671,77.43850077757473,63.730289910253916
21.336000000002088,0.423983008623797,77.50217034033206,63.609070024945844
21.33700000000209,0.42344722203591617,77.56571891762478,63.48831794228062
21.33800000000209,0.42291279296063367,77.62914697621677,63.36803159116827
21.33900000000209,0.42237971763877574,77.69245498080727,63.24820891078617
21.340000000002092,0.4218479923174279,77.7556433940385,63.12884784721818
21.341000000002094,0.42131761325006234,77.81871267650186,63.00994635658101
21.342000000002095,0.4207885766965538,77.88166328675182,62.89150240436344
21.343000000002096,0.42026087892329095,77.94449568131074,62.773513964076265
21.344000000002097,0.4197345162032397,78.00721031468012,62.65597901804812
21.3450000000021,0.4192094848159789,78.06980763934699,62.538895559613955
21.3460000000021,0.4186857810477984,78.1322881057995,62.4222615887736
21.3470000000021,0.4181634011917437,78.19465216252469,62.306075113961036
21.348000000002102,0.4176423415477169,78.25690025602758,62.190334155561565
21.349000000002103,0.4171225984224723,78.31903283083597,62.075036739801156
21.350000000002105,0.416604168129744,78.38105032950733,61.96018090338628
21.351000000002106,0.41608704699025184,78.44295319264289,61.84576469006489
21.352000000002107,0.4155712313317916,78.50474185888761,61.73178615367463
21.35300000000211,0.4150567174893009,78.56641676495039,61.61824335792262
21.35400000000211,0.41454350180485877,78.62797834560361,61.50513437234239
21.35500000000211,0.41403158062779977,78.68942703369522,61.39245727718247
21.356000000002112,0.4135209503147324,78.75076326015812,61.2802101597471
21.357000000002113,0.41301160722960867,78.81198745401487,61.1683911185031
21.358000000002114,0.41250354774376213,78.87310004239528,61.05699825871723
21.359000000002116,0.4119967682359494,78.93410145053245,60.946029693358504
21.360000000002117,0.41149126509242473,78.99499210178215,60.83548354599725
21.361000000002118,0.41098703470695963,79.0557724176246,60.72535794772133
21.36200000000212,0.4104840734808979,79.11644281767774,60.61565103808117
21.36300000000212,0.4099823778232266,79.1770037197009,60.50636096464212
21.36400000000212,0.40948194415054406,79.23745553960717,60.39748588386553
21.365000000002123,0.4089827688871853,79.29779869146878,60.28902396127215
21.366000000002124,0.40848484846523625,79.35803358752986,60.18097337019163
21.367000000002125,0.40798817932454245,79.41816063820932,60.073332291812186
21.368000000002127,0.407492757912786,79.47818025211363,59.96609891562831
21.369000000002128,0.40699858068549416,79.53809283604072,59.859271440776524
21.37000000000213,0.40650564410610707,79.59789879499533,59.752848073783035
21.37100000000213,0.4060139446459935,79.65759853218843,59.64682702841444
21.37200000000213,0.4055234787844793,79.7171924490523,59.54120652719126
21.373000000002133,0.4050342430089053,79.77668094524296,59.43598480258158
21.374000000002134,0.4045462338146325,79.83606441865761,59.33116009386762
21.375000000002135,0.40405944770509583,79.89534326543084,59.22673064660567
21.376000000002136,0.403573881191824,79.95451787995097,59.12269471741518
21.377000000002138,0.4030895307944738,80.01358865486581,59.019050569687074
21.37800000000214,0.4026063930408552,80.07255598109049,58.91579647524641
21.37900000000214,0.40212446446695993,80.13142024781645,58.81293071323685
21.38000000000214,0.4016437416169933,80.1901818425171,58.710451570312486
21.381000000002143,0.4011642210433926,80.24884115095722,58.608357342712615
21.382000000002144,0.40068589930687726,80.30739855720267,58.50664633393831
21.383000000002145,0.40020877297643537,80.36585444362524,58.405316854979745
21.384000000002146,0.3997328386293645,80.42420919091278,58.304367223939636
21.385000000002147,0.3992580928513117,80.48246317807326,58.203795768569854
21.38600000000215,0.39878453223627297,80.54061678245006,58.1036008242322
21.38700000000215,0.3983121533866206,80.59867037972187,58.003780731105955
21.38800000000215,0.3978409529131328,80.65662434391241,57.904333840653806
21.389000000002152,0.39737092743499525,80.71447904740332,57.80525851180625
21.390000000002154,0.396902073579859,80.77223486093617,57.70655310873049
21.391000000002155,0.39643438798379504,80.82989215362092,57.60821600414865
21.392000000002156,0.3959678672913788,80.8874512929446,57.51024557994887
21.393000000002157,0.3955025081556626,80.94491264478096,57.412640223582834
21.39400000000216,0.3950383072382084,81.00227657339191,57.31539833101452
21.39500000000216,0.39457526120912023,81.05954344144313,57.21851830655679
21.39600000000216,0.39411336674700026,81.11671361000516,57.121998560441334
21.397000000002162,0.3936526205390439,81.17378743856415,57.02583751095028
21.398000000002163,0.393193019280994,81.2307652850272,56.93003358306618
21.399000000002165,0.39273455967718424,81.28764750573042,56.83458521159838
21.400000000002166,0.3922772384405194,81.34443445545054,56.73949083687007
21.401000000002167,0.3918210522925221,81.4011264874043,56.644748905961656
21.402000000002168,0.3913659979633401,81.4577239532626,56.55035787440193
21.40300000000217,0.39091207219171503,81.51422720315324,56.45631620439879
21.40400000000217,0.390459271725053,81.57063658567154,56.36262236604712
21.405000000002172,0.39000759331938617,81.62695244788547,56.26927483670359
21.406000000002173,0.3895570337394069,81.68317513534508,56.17627210029737
21.407000000002174,0.3891075897584627,81.7393049920862,56.08361264708857
21.408000000002176,0.3886592581585812,81.7953423606394,55.99129497664541
21.409000000002177,0.38821203573044444,81.85128758203963,55.899317594071256
21.410000000002178,0.3877659192734217,81.90714099582767,55.80767901180224
21.41100000000218,0.3873209055955872,81.96290294006337,55.716377750786826
21.41200000000218,0.3868769915136888,82.01857375132938,55.62541233721015
21.41300000000218,0.3864341738531645,82.07415376473793,55.53478130321173
21.414000000002183,0.3859924494481745,82.12964331393594,55.444483190104165
21.415000000002184,0.38555181514157266,82.18504273111827,55.35451654636943
21.416000000002185,0.38511226778491847,82.24035234702882,55.26487992591096
21.417000000002187,0.38467380423848446,82.29557249097023,55.17557189007867
21.418000000002188,0.38423642137125347,82.35070349080911,55.08659100670261
21.41900000000219,0.3838001160609297,82.40574567298377,54.99793585012853
21.42000000000219,0.38336488519392836,82.4606993625095,54.90960500322157
21.42100000000219,0.3829307256653723,82.51556488299035,54.821597054502796
21.422000000002193,0.382497634379129,82.57034255661864,54.73391059818472
21.423000000002194,0.38206560824774644,82.62503270418685,54.6465442363882
21.424000000002195,0.38163464419251736,82.67963564509155,54.559496577600555
21.425000000002196,0.38120473914343483,82.73415169734218,54.472766237059254
21.426000000002198,0.3807758900392117,82.7885811775658,54.38635183650324
21.4270000000022,0.3803480938272784,82.84292440101532,54.30025200483371
21.4280000000022,0.3799213474637539,82.8971816815756,54.214465375314624
21.4290000000022,0.37949564791348706,82.95135333176609,54.12899059066724
21.430000000002202,0.3790709921500375,83.00543966275707,54.04382629826688
21.431000000002204,0.3786473771556277,83.05944098436275,53.95897115198323
21.432000000002205,0.37822479992121816,83.11335760506117,53.8744238131964
21.433000000002206,0.377803257446445,83.16718983198928,53.79018294848768
21.434000000002207,0.37738274673963096,83.22093797095827,53.70624723138038
21.43500000000221,0.376963264817785,83.27460232645217,53.62261534185661
21.43600000000221,0.37654480870660195,83.32818320164212,53.53928596597364
21.43700000000221,0.37612737544043046,83.38168089838425,53.45625779562231
21.438000000002212,0.3757109620623211,83.4350957172335,53.37352953040991
21.439000000002213,0.37529556562394223,83.4884279574452,53.291099874299405
21.440000000002215,0.3748811831856431,83.54167791698222,53.208967538650484
21.441000000002216,0.3744678118164137,83.59484589252263,53.12713124021586
21.442000000002217,0.3740554485938904,83.64793217946279,53.045589702853675
21.44300000000222,0.3736440906043347,83.70093707192846,52.96434165644037
21.44400000000222,0.3732337349426404,83.7538608627758,52.88338583592565
21.44500000000222,0.3728243787122904,83.80670384360045,52.80272098192937
21.446000000002222,0.3724160190254207,83.85946630473978,52.722345843185764
21.447000000002223,0.37200865300272934,83.91214853528695,52.642259174603694
21.448000000002224,0.3716022777735297,83.96475082308912,52.56245973285416
21.449000000002226,0.3711968904756968,84.01727345475278,52.482946284989204
21.450000000002227,0.3707924882556785,84.06971671565923,52.40371760290676
21.451000000002228,0.37038906826850143,84.12208088995872,52.324772462355895
21.45200000000223,0.36998662767772916,84.17436626058407,52.24610964861408
21.45300000000223,0.3695851636554683,84.22657310925608,52.16772794878485
21.45400000000223,0.3691846733823563,84.27870171648176,52.08962615788011
21.455000000002233,0.368785154047551,84.33075236157197,52.01180307804559
21.456000000002234,0.36838660284872,84.38272532263798,51.93425751419104
21.457000000002235,0.367989016992018,84.43462087660048,51.85698827837428
21.458000000002237,0.3675923936921023,84.48643929919486,51.77999418902668
21.459000000002238,0.367196730172089,84.53818086497866,51.70327406911289
21.46000000000224,0.3668020236635558,84.58984584733321,51.62682674694793
21.46100000000224,0.36640827140653653,84.64143451847268,51.55065105860596
21.46200000000224,0.3660154706494989,84.69294714945055,51.47474584400517
21.463000000002243,0.36562361864933196,84.74438401016081,51.39910994879073
21.464000000002244,0.3652327126713412,84.79574536934825,51.323742223425285
21.465000000002245,0.3648427499892218,84.84703149460779,51.24864152592455
21.466000000002246,0.36445372788505165,84.89824265240023,51.17380671867407
21.467000000002248,0.3640656436492917,84.94937910804526,51.099236668514514
21.46800000000225,0.3636784945807474,85.00044112573738,51.02493024920011
21.46900000000225,0.3632922779865753,85.05142896854379,50.950886338613344
21.47000000000225,0.36290699118225456,85.10234289841473,50.877103822289264
21.471000000002253,0.36252263149157565,85.15318317618849,50.8035815893014
21.472000000002254,0.3621391962466471,85.20395006159346,50.7303185326668
21.473000000002255,0.36175668278784057,85.25464381325395,50.65731355355245
21.474000000002256,0.36137508846380645,85.30526468870069,50.58456555772252
21.475000000002257,0.36099441063145415,85.35581294436952,50.51207345454367
21.47600000000226,0.3606146466559338,85.4062888356099,50.43983616033873
21.47700000000226,0.36023579391061095,85.45669261669032,50.36785259622673
21.47800000000226,0.3598578497770728,85.50702454080248,50.29612168808021
21.479000000002262,0.359480811645087,85.5572848600666,50.2246423671079
21.480000000002264,0.35910467691260484,85.60747382553681,50.153413570082066
21.481000000002265,0.35872944298575254,85.65759168720689,50.082434237022156
21.482000000002266,0.3583551072787824,85.70763869401098,50.011703315458064
21.483000000002267,0.35798166721408675,85.75761509383793,49.94121975812796
21.48400000000227,0.3576091202221646,85.80752113352736,49.87098252029243
21.48500000000227,0.35723746374161747,85.85735705887863,49.80099056318063
21.48600000000227,0.35686669521912445,85.90712311465384,49.73124285458003
21.487000000002272,0.3564968121094389,85.95681954458792,49.66173836601554
21.488000000002273,0.356127811875342,86.006446591386,49.592476072451106
21.489000000002275,0.35575969198766405,86.05600449673294,49.52345495670927
21.490000000002276,0.3553924499252189,86.10549350129953,49.45467400468924
21.491000000002277,0.3550260831748494,86.15491384474244,49.3861322070082
21.492000000002278,0.35466058923135335,86.20426576571367,49.31782856051482
21.49300000000228,0.35429596559750665,86.25354950186359,49.24976206471519
21.49400000000228,0.3539322097840055,86.30276528984322,49.18193172600056
21.495000000002282,0.35356931930949204,86.35191336531571,49.11433655461332
21.496000000002283,0.3532072917005084,86.40099396295257,49.04697556537886
21.497000000002284,0.35284612449148484,86.45000731644659,48.97984777855111
21.498000000002286,0.35248581522471545,86.49895365850979,48.91295221805043
21.499000000002287,0.3521263614503681,86.54783322088281,48.846287912472505
21.500000000002288,0.35176776072643046,86.59664623433486,48.77985389624662
21.50100000000229,0.3514100106187044,86.64539292867542,48.713649208093706
21.50200000000229,0.35105310870081124,86.69407353275116,48.647672890173745
21.50300000000229,0.35069705255413497,86.74268827445589,48.58192399069341
21.504000000002293,0.35034183976782063,86.79123738073267,48.51640156000524
21.505000000002294,0.34998746793876445,86.83972107757602,48.45110465679643
21.506000000002295,0.3496339346715839,86.88813959004638,48.38603234231924
21.507000000002297,0.34928123757860974,86.93649314226077,48.32118368049044
21.508000000002298,0.34892937427984244,86.98478195740748,48.256557742062256
21.5090000000023,0.348578342402975,87.03300625774501,48.192153602071464
21.5100000000023,0.3482281395833304,87.08116626461174,48.12797033903651
21.5110000000023,0.34787876346387125,87.1292621984232,48.06400703625068
21.512000000002303,0.34753021169517156,87.17729427868436,48.00026278094367
21.513000000002304,0.3471824819353918,87.22526272398521,47.936736666043736
21.514000000002305,0.3468355718502777,87.27316775201656,47.87342778818105
21.515000000002306,0.34648947911310785,87.32100957956169,47.81033524587583
21.516000000002308,0.34614420140471286,87.36878842250843,47.7474581465656
21.51700000000231,0.3457997364134361,87.41650449585494,47.68479559905215
21.51800000000231,0.34545608183512194,87.46415801370665,47.62234671549812
21.51900000000231,0.3451132353730769,87.51174918928605,47.56011061435444
21.520000000002312,0.34477119473806744,87.55927823493548,47.498086418278476
21.521000000002314,0.34442995764831824,87.60674536212272,47.43627325214448
21.522000000002315,0.3440895218294379,87.65415078143988,47.37467024642578
21.523000000002316,0.3437498850144583,87.70149470261569,47.31327653735819
21.524000000002317,0.3434110449437859,87.74877733451471,47.25209126023254
21.52500000000232,0.3430729993651809,87.79599888513627,47.19111355982536
21.52600000000232,0.3427357460337439,87.84315956163448,47.13034258335749
21.52700000000232,0.3423992827119009,87.8902595703031,47.06977747979056
21.528000000002322,0.3420636071693648,87.93729911659418,47.00941740463743
21.529000000002323,0.3417287171831358,87.98427840511249,46.94926151566339
21.530000000002325,0.34139461053748416,88.03119763962562,46.88930897874808
21.531000000002326,0.34106128502390926,88.0780570230701,46.82955895796642
21.532000000002327,0.3407287384411118,88.12485675754166,46.77001062365318
21.53300000000233,0.34039696859503193,88.17159704431752,46.710663152722745
21.53400000000233,0.3400659732987732,88.21827808384722,46.651515722700594
21.53500000000233,0.33973575037258225,88.26490007576304,46.59256751533282
21.536000000002332,0.33940629764387115,88.311463218878,46.5338177169414
21.537000000002333,0.3390776129471562,88.35796771119703,46.475265519120555
21.538000000002334,0.33874969412405964,88.40441374991636,46.41691011588745
21.539000000002336,0.3384225390232826,88.45080153142892,46.358750703532976
21.540000000002337,0.3380961455005865,88.49713125132354,46.300786483769485
21.541000000002338,0.3377705114187707,88.54340310439657,46.24301666343233
21.54200000000234,0.33744563464766447,88.58961728465052,46.18544045223456
21.54300000000234,0.33712151306407373,88.63577398530116,46.12805706159453
21.54400000000234,0.33679814455180823,88.68187339877382,46.07086570732176
21.545000000002343,0.3364755270016251,88.72791571671591,46.01386561151405
21.546000000002344,0.3361536583112219,88.77390112999696,45.95705599778267
21.547000000002345,0.33583253638521643,88.81982982871159,45.900436094478216
21.548000000002347,0.33551215913512045,88.86570200218603,45.844005132395544
21.549000000002348,0.3351925244793322,88.9115178389765,45.78776234619486
21.55000000000235,0.3348736303431043,88.95727752687853,45.73170697460067
21.55100000000235,0.3345554746585217,89.0029812529258,45.67583825984758
21.55200000000235,0.3342380553645041,89.04862920339833,45.62015544768736
21.553000000002353,0.3339213704067477,89.09422156382129,45.56465778839796
21.554000000002354,0.3336054177377426,89.13975851897524,45.5093445347442
21.555000000002355,0.3332901953167335,89.18524025289089,45.454214940741494
21.556000000002356,0.33297570110969266,89.23066694885684,45.39926826878962
21.557000000002358,0.33266193308931535,89.27603878942858,45.34450378207709
21.55800000000236,0.33234888923501166,89.3213559564211,45.28992074593823
21.55900000000236,0.33203656753282584,89.36661863092057,45.23551843212359
21.56000000000236,0.33172496597550427,89.41182699328546,45.18129611437323
21.561000000002362,0.33141408256240673,89.45698122314943,45.127253068629884
21.562000000002364,0.33110391529950717,89.50208149942283,45.07338857659169
21.563000000002365,0.3307944621993874,89.54712800030272,45.01970192215948
21.564000000002366,0.33048572128119386,89.59212090326726,44.96619239157884
21.565000000002367,0.33017769057063523,89.63706038508599,44.91285927694317
21.56600000000237,0.32987036809996406,89.68194662182125,44.85970187097112
21.56700000000237,0.3295637519079276,89.72677978882804,44.80671947085066
21.56800000000237,0.32925784003979686,89.77156006076306,44.753911378786185
21.569000000002372,0.3289526305472843,89.81628761158572,44.70127689692526
21.570000000002373,0.3286481214885971,89.86096261455702,44.64881533348347
21.571000000002375,0.3283443109283401,89.9055852422528,44.59652599867304
21.572000000002376,0.32804119693756545,89.95015566655448,44.54440820498702
21.573000000002377,0.3277387775937002,89.99467405866288,44.492461271178364
21.57400000000238,0.3274370509805503,90.03914058909695,44.44068451608527
21.57500000000238,0.3271360151882888,90.08355542769516,44.389077261793126
21.57600000000238,0.32683566831342015,90.12791874362064,44.33763883635588
21.577000000002382,0.32653600845875236,90.17223070536798,44.286368569177505
21.578000000002383,0.32623703373339985,90.2164914807591,44.235265793164956
21.579000000002384,0.325938742252762,90.26070123695442,44.1843298423052
21.580000000002386,0.32564113213847534,90.30486014044382,44.13356005639748
21.581000000002387,0.32534420151842486,90.34896835706732,44.082955778246586
21.582000000002388,0.3250479485267103,90.39302605200042,44.03251635111208
21.58300000000239,0.32475237130362905,90.43703338976965,43.98224112537317
21.58400000000239,0.32445746799565556,90.48099053425128,43.93212945049956
21.585000000002392,0.32416323675542047,90.52489764867076,43.88218068035209
21.586000000002393,0.32386967574168285,90.56875489561209,43.832394173374645
21.587000000002394,0.32357678311935073,90.61256243701762,43.78276928862213
21.588000000002395,0.32328455705939013,90.65632043418944,43.73330538889404
21.589000000002397,0.32299299573888485,90.70002904779551,43.684001841707854
21.590000000002398,0.32270209734094013,90.74368843787296,43.63485801554031
21.5910000000024,0.3224118600547292,90.7872987638267,43.58587328125554
21.5920000000024,0.32212228207544435,90.83086018443558,43.537047014009374
21.5930000000024,0.3218333616042648,90.87437285785482,43.488378593206676
21.594000000002403,0.3215450968483508,90.9178369416221,43.43986739854364
21.595000000002404,0.32125748602083687,90.96125259265202,43.391512811848095
21.596000000002405,0.32097052734079573,91.0046199672459,43.343314221022986
21.597000000002406,0.3206842190332266,91.04793922109417,43.29527101641555
21.598000000002408,0.32039855932902084,91.09121050927884,43.247382588749595
21.59900000000241,0.32011354646496815,91.13443398627177,43.19964833181139
21.60000000000241,0.3198291786837153,91.17760980594257,43.15206764566837
21.60100000000241,0.3195454542337601,91.22073812156322,43.10463992881769
21.602000000002413,0.3192623713694207,91.26381908580031,43.05736458567533
21.603000000002414,0.31897992835082506,91.30685285073467,43.0102410218865
21.604000000002415,0.31869812344390586,91.34983956784419,42.96326864458855
21.605000000002416,0.31841695492034006,91.39277938802395,42.91644686774005
21.606000000002417,0.3181364210575773,91.43567246157977,42.86977510521429
21.60700000000242,0.31785652013876964,91.47851893823449,42.82325277195038
21.60800000000242,0.31757725045282825,91.52131896712378,42.77687928833019
21.60900000000242,0.3172986102943148,91.56407269681125,42.7306540784091
21.610000000002422,0.31702059796348214,91.6067802752807,42.68457656464376
21.611000000002424,0.31674321176624326,91.64944184994064,42.638646175288855
21.612000000002425,0.3164664500141493,91.69205756763138,42.59286234088701
21.613000000002426,0.3161903110243587,91.73462757462252,42.5472244939988
21.614000000002427,0.31591479311963466,91.77715201661948,42.50173207038934
21.61500000000243,0.3156398946283335,91.8196310387634,42.45638450796959
21.61600000000243,0.3153656138843559,91.86206478563552,42.41118124727951
21.61700000000243,0.31509194922714845,91.90445340125807,42.36612173077754
21.618000000002432,0.31481889900170384,91.94679702909718,42.3212054046951
21.619000000002433,0.31454646155849764,91.98909581206756,42.27643171782864
21.620000000002435,0.31427463525349736,92.03134989253294,42.231800120118635
21.621000000002436,0.31400341844815255,92.0735594123079,42.18731006496586
21.622000000002437,0.3137328095093621,92.11572451266298,42.14296100903248
21.62300000000244,0.313462806809438,92.15784533432607,42.09875240928624
21.62400000000244,0.31319340872613477,92.19992201748165,42.054683727164154
21.62500000000244,0.3129246136425903,92.2419547017805,42.010754426675405
21.626000000002442,0.31265641994731574,92.28394352633511,41.966963972369214
21.627000000002443,0.3123888260341891,92.32588862972534,41.9233118323617
21.628000000002444,0.31212183030243135,92.36779014999993,41.87979747767512
21.629000000002446,0.31185543115658554,92.4096482246808,41.83642038203888
21.630000000002447,0.3115896270064965,92.45146299076411,41.7931800190332
21.631000000002448,0.31132441626729584,92.49323458471896,41.75007586705575
21.63200000000245,0.31105979735940625,92.53496314249833,41.707107407829554
21.63300000000245,0.31079576870847014,92.57664879953472,41.66427412221789
21.63400000000245,0.31053232874538444,92.61829169074286,41.62157549478594
21.635000000002453,0.3102694759062549,92.6598919505244,41.57901101463926
21.636000000002454,0.31000720863239317,92.70144971277224,41.536580169632884
21.637000000002455,0.3097455253702784,92.74296511086376,41.494282451593726
21.638000000002457,0.3094844245715695,92.78443827767553,41.452117356469884
21.639000000002458,0.30922390469305394,92.8258693455768,41.41008437891626
21.64000000000246,0.3089639641966623,92.86725844643347,41.368183018568665
21.64100000000246,0.3087046015494207,92.90860571161404,41.326412776206865
21.64200000000246,0.30844581522346143,92.94991127198598,41.28477315486307
21.643000000002463,0.3081876036959765,92.99117525792387,41.24326366128561
21.644000000002464,0.3079299654492355,93.03239779930865,41.2018838017894
21.645000000002465,0.30767289897053385,93.07357902552755,41.160633086931284
21.646000000002466,0.3074164027521859,93.11471906548262,41.11951102927895
21.647000000002468,0.3071604752915277,93.15581804758621,41.07851714298458
21.64800000000247,0.30690511509087154,93.19687609976869,41.0376509452273
21.64900000000247,0.3066503206575137,93.23789334947676,40.99691195417385
21.65000000000247,0.30639609050368466,93.27886992367714,40.956299691266594
21.651000000002472,0.30614242314656703,93.3198059488594,40.9158136787366
21.652000000002474,0.305889317108265,93.36070155103471,40.875453442033695
21.653000000002475,0.3056367709157772,93.40155685574356,40.83521851060806
21.654000000002476,0.30538478310099254,93.44237198805602,40.7951084118635
21.655000000002477,0.3051333522006607,93.48314707256739,40.75512267830554
21.65600000000248,0.30488247675640157,93.52388223341273,40.715260843697344
21.65700000000248,0.3046321553146611,93.56457759425489,40.6755224440403
21.65800000000248,0.3043823864266933,93.60523327830091,40.63590701841243
21.659000000002482,0.30413316864857887,93.64584940829181,40.59641410386673
21.660000000002483,0.30388450054115523,93.68642610650875,40.55704324456872
21.661000000002485,0.30363638067005316,93.72696349478105,40.517793986076576
21.662000000002486,0.3033888076056349,93.767461694481,40.478665872335554
21.663000000002487,0.3031417799230245,93.80792082652582,40.4396584514902
21.66400000000249,0.30289529620203165,93.84834101138408,40.40077127529465
21.66500000000249,0.30264935502719903,93.8887223690765,40.36200389644803
21.66600000000249,0.30240395498774153,93.92906501917707,40.32335586801895
21.667000000002492,0.30215909467754076,93.96936908081264,40.28482674627349
21.668000000002493,0.30191477269514305,94.00963467266972,40.24641608995039
21.669000000002494,0.3016709876437266,94.04986191299264,40.208123458896836
21.670000000002496,0.3014277381310907,94.09005091958761,40.16994841624986
21.671000000002497,0.30118502276963577,94.13020180982524,40.131890526169634
21.672000000002498,0.3009428401763595,94.17031470064005,40.09394935434403
21.6730000000025,0.3007011889728357,94.21038970853402,40.05612446779672
21.6740000000025,0.30046006778517775,94.25042694957574,40.01841543900125
21.675000000002502,0.300219475244058,94.29042653941212,39.98082183824268
21.676000000002503,0.2999794099846731,94.33038859325232,39.94334323782404
21.677000000002504,0.2997398706467187,94.37031322588787,39.905979217551646
21.678000000002505,0.29950085587437886,94.41020055168752,39.868729352165694
21.679000000002507,0.2992623643163482,94.4500506845923,39.831593220470644
21.680000000002508,0.2990243946257374,94.48986373812856,39.7945704067919
21.68100000000251,0.2987869454601475,94.52963982540598,39.75766049259137
21.68200000000251,0.29855001548158655,94.56937905911384,39.7208630624076
21.68300000000251,0.2983136033564763,94.60908155153089,39.68417770373502
21.684000000002513,0.2980777077556483,94.64874741452141,39.647604005624125
21.685000000002514,0.297842327354318,94.68837675954224,39.61114155890888
21.686000000002515,0.297607460832063,94.72796969763932,39.57478995494905
21.687000000002516,0.2973731068728196,94.76752633945223,39.53854878806026
21.688000000002518,0.29713926416486625,94.80704679521554,39.50241765539322
21.68900000000252,0.29690593140079935,94.84653117476311,39.46639615426912
21.69000000000252,0.2966731072775183,94.88597958752418,39.43048388385661
21.69100000000252,0.2964407904962262,94.92539214253092,39.39468044537068
21.692000000002523,0.29620897976239935,94.96476894841501,39.35898544108504
21.693000000002524,0.29597767378577927,95.00411011341319,39.32339847853851
21.694000000002525,0.29574687128034344,95.04341574537219,39.28791916212931
21.695000000002526,0.2955165709643179,95.08268595173755,39.252547100085515
21.696000000002527,0.2952867715601411,95.12192083957245,39.21728190391075
21.69700000000253,0.2950574717944457,95.16112051554546,39.182123184099716
21.69800000000253,0.2948286703980647,95.20028508594075,39.14707055550982
21.69900000000253,0.2946003661060028,95.23941465665658,39.11212363107291
21.700000000002532,0.2943725576574085,95.27850933320299,39.07728202888648
21.701000000002534,0.29414524379560025,95.31756922071445,39.042545369080166
21.702000000002535,0.2939184232680044,95.35659442394125,39.007913268984076
21.703000000002536,0.29369209482616976,95.39558504725251,38.9733853519324
21.704000000002537,0.2934662572257332,95.4345411946452,38.93896124183486
21.70500000000254,0.29324090922644663,95.47346296973627,38.90464056271489
21.70600000000254,0.29301604959210664,95.51235047577073,38.87042294348443
21.70700000000254,0.2927916770905751,95.55120381562334,38.83630801031984
21.708000000002542,0.2925677904937589,95.59002309179147,38.80229539391654
21.709000000002543,0.29234438857759815,95.62880840641127,38.76838472771263
21.710000000002545,0.2921214701220194,95.66755986124699,38.7345756435475
21.711000000002546,0.291899033910984,95.70627755769846,38.70086777461767
21.712000000002547,0.2916770787324251,95.74496159679632,38.667260760102444
21.71300000000255,0.29145560337824633,95.78361207921876,38.63375423885426
21.71400000000255,0.29123460664430617,95.82222910527412,38.60034784829026
21.71500000000255,0.2910140873304051,95.86081277491543,38.5670412300269
21.716000000002552,0.29079404424028715,95.89936318773427,38.533834026540404
21.717000000002553,0.2905744761816009,95.9378804429686,38.500725884762076
21.718000000002554,0.29035538196588995,95.97636463950388,38.46771644796394
21.719000000002556,0.2901367604086044,96.01481587586463,38.43480536369547
21.720000000002557,0.28991861032905103,96.05323425023137,38.40199228330757
21.721000000002558,0.28970093055041546,96.09161986043134,38.36927685464104
21.72200000000256,0.2894837198997044,96.12997280394075,38.33665873131342
21.72300000000256,0.289266977207784,96.16829317789406,38.304137566480364
21.72400000000256,0.2890507013093287,96.2065810790738,38.27171301432072
21.725000000002563,0.28883489104281285,96.24483660392279,38.23938473378819
21.726000000002564,0.28861954525050537,96.28305984854147,38.207152380972985
21.727000000002565,0.28840466277846816,96.32125090868483,38.17501561546119
21.728000000002567,0.28819024247652153,96.35940987977249,38.14297409875734
21.729000000002568,0.28797628319822194,96.39753685688244,38.11102749253653
21.73000000000257,0.28776278380089365,96.43563193475765,38.07917546188442
21.73100000000257,0.28754974314556153,96.4736952078063,38.04741767215671
21.73200000000257,0.2873371600969709,96.51172677010206,38.01575378843908
21.733000000002573,0.2871250335235854,96.54972671538327,37.98418348073417
21.734000000002574,0.2869133622975143,96.58769513706362,37.952706418653804
21.735000000002575,0.28670214529458576,96.62563212822067,37.92132227271934
21.736000000002576,0.28649138139425795,96.66353778160915,37.890030716216096
21.737000000002578,0.28628106947964815,96.7014121896532,37.858831421988896
21.73800000000258,0.28607120843749706,96.73925544445322,37.827724065937886
21.73900000000258,0.2858617971581776,96.77706763778517,37.79670832438952
21.74000000000258,0.2856528345356717,96.81484886110209,37.76578387548926
21.741000000002582,0.2854443194675527,96.85259920553624,37.7349504000329
21.742000000002584,0.28523625085497717,96.89031876190225,37.70420757810566
21.743000000002585,0.28502862760267306,96.92800762069254,37.67355509165441
21.744000000002586,0.2848214486189246,96.96566587208565,37.642992624565785
21.745000000002587,0.2846147128155559,97.00329360594176,37.61251986105329
21.74600000000259,0.2844084191079451,97.04089091180785,37.58213648889023
21.74700000000259,0.28420256641495983,97.07845787891964,37.55184219503278
21.74800000000259,0.283997153658996,97.11599459619801,37.5216366680785
21.749000000002592,0.28379217976593385,97.15350115225588,37.49151959910471
21.750000000002593,0.28358764366515377,97.19097763539631,37.46149067922429
21.751000000002595,0.2833835442894773,97.22842413361442,37.431549602093824
21.752000000002596,0.2831798805752063,97.26584073460059,37.401696061107025
21.753000000002597,0.28297665146208706,97.30322752573673,37.37192975263477
21.7540000000026,0.28277385589328496,97.34058459410595,37.34225037276372
21.7550000000026,0.2825714928153993,97.37791202648235,37.312657620202444
21.7560000000026,0.28236956117843465,97.41520990934644,37.2831511953648
21.757000000002602,0.282168059935802,97.45247832887317,37.25373079717963
21.758000000002603,0.2819669880442682,97.4897173709409,37.224396128007676
21.759000000002604,0.2817663444640096,97.52692712112928,37.19514689236975
21.760000000002606,0.28156612815854937,97.56410766472573,37.16598279448822
21.761000000002607,0.2813663380947442,97.60125908671834,37.13690353960865
21.762000000002608,0.2811669732428056,97.63838147180503,37.10790883461795
21.76300000000261,0.28096803257626907,97.67547490438767,37.078998387156204
21.76400000000261,0.28076951507198095,97.71253946857944,37.05017190837358
21.765000000002612,0.28057141971008775,97.74957524820451,37.021429109768405
21.766000000002613,0.2803737454740264,97.78658232679906,36.99276970187268
21.767000000002614,0.28017649135051387,97.82356078760834,36.96419339666791
21.768000000002615,0.27997965632953337,97.86051071359249,36.93569991067596
21.769000000002617,0.2797832394043261,97.89743218742979,36.907288958741816
21.770000000002618,0.27958723957136933,97.93432529151006,36.87896025698945
21.77100000000262,0.27939165583038084,97.97119010794385,36.850713525216335
21.77200000000262,0.2791964871842955,98.00802671856059,36.822548481052785
21.77300000000262,0.2790017326392592,98.04483520490605,36.79446484575288
21.774000000002623,0.27880739120461534,98.08161564825218,36.76646234130257
21.775000000002624,0.27861346189289377,98.11836812958875,36.738540688550934
21.776000000002625,0.2784199437197935,98.15509272962937,36.710699613484266
21.777000000002626,0.27822683570419293,98.1917895288158,36.68293884019172
21.778000000002628,0.27803413686810297,98.22845860730985,36.65525809447484
21.77900000000263,0.2778418462366949,98.26510004500484,36.62765710495606
21.78000000000263,0.2776499628382644,98.30171392151985,36.60013559939802
21.78100000000263,0.2774584857042226,98.33830031620373,36.572693308341606
21.782000000002633,0.27726741386909226,98.37485930813662,36.545329961368466
21.783000000002634,0.27707674637049273,98.41139097612655,36.518045290184766
21.784000000002635,0.27688648224913437,98.44789539871708,36.490839029274895
21.785000000002636,0.276696620548795,98.4843726541852,36.46371091238427
21.786000000002637,0.27650716031633227,98.52082282054194,36.43666067479311
21.78700000000264,0.27631810060162876,98.55724597553487,36.409688052598725
21.78800000000264,0.2761294404576479,98.59364219664722,36.38279278291451
21.78900000000264,0.27594117894035813,98.63001156110079,36.35597460499971
21.790000000002642,0.2757533151087573,98.66635414585731,36.329233258980416
21.791000000002644,0.275565848024864,98.70267002761884,36.302568484670104
21.792000000002645,0.2753787767536768,98.73895928282674,36.27598002396412
21.793000000002646,0.2751921003631989,98.77522198766685,36.249467620953375
21.794000000002647,0.27500581792442286,98.81145821806874,36.22303101872696
21.79500000000265,0.2748199285112751,98.8476680497044,36.19666996175236
21.79600000000265,0.27463443120067527,98.88385155799233,36.17038419704797
21.79700000000265,0.27444932507247927,98.92000881809858,36.14417347252742
21.798000000002652,0.27426460920946005,98.95613990493747,36.11803753586278
21.799000000002653,0.27408028269736545,98.9922448931704,36.091976134797164
21.800000000002655,0.2738963446248,99.02832385720716,36.06598902098168
21.801000000002656,0.2737127940833345,99.06437687121245,36.040075946067425
21.802000000002657,0.27352963016739085,99.10040400909938,36.01423666282106
21.80300000000266,0.2733468519742893,99.13640534453818,35.98847092414424
21.80400000000266,0.27316445860423716,99.17238095094775,35.962778483720214
21.80500000000266,0.2729824491602974,99.2083309015057,35.937159097854156
21.806000000002662,0.2728008227483908,99.24425526914355,35.91161252241778
21.807000000002663,0.2726195784772895,99.28015412655063,35.88613851497391
21.808000000002664,0.27243871545857995,99.31602754617359,35.86073683462723
21.809000000002666,0.2722582328067103,99.35187560021997,35.83540724151274
21.810000000002667,0.2720781296389099,99.3876983606567,35.81014949541015
21.811000000002668,0.27189840507522717,99.42349589921088,35.784963355878894
21.81200000000267,0.2717190582385139,99.45926828736854,35.75984858698326
21.81300000000267,0.27154008825439624,99.49501559638493,35.7348049535194
21.81400000000267,0.27136149425127887,99.53073789727567,35.709832218215766
21.815000000002673,0.27118327536034004,99.56643526082145,35.68493014654352
21.816000000002674,0.27100543071550104,99.60210775756885,35.66009850486911
21.817000000002675,0.2708279594534441,99.63775545783128,35.63533706083086
21.818000000002677,0.27065086071358657,99.6733784316906,35.61064558326077
21.819000000002678,0.27047413363806566,99.70897674899788,35.5860238408843
21.82000000000268,0.270297777371741,99.74455047937245,35.56147160275375
21.82100000000268,0.27012179106218237,99.78009969220348,35.53698864098385
21.82200000000268,0.2699461738596545,99.8156244566545,35.51257472830039
21.823000000002683,0.26977092491711946,99.85112484166017,35.48822963644153
21.824000000002684,0.2695960433902094,99.88660091592747,35.46395314010127
21.825000000002685,0.2694215284372358,99.92205274794046,35.43974501372492
21.826000000002686,0.26924737921917274,99.95748040595501,35.41560503272414
21.827000000002688,0.26907359489962956,99.99288395800599,35.39153297396718
21.82800000000269,0.2689001746448816,100.02826347190303,35.36752861506839
21.82900000000269,0.26872711762382034,100.06361901523621,35.34359173616452
21.83000000000269,0.26855442300796917,100.09895065537545,35.31972211464964
21.831000000002692,0.2683820899714729,100.1342584594656,35.295919530418935
21.832000000002694,0.26821011769106223,100.16954249443637,35.272183766643174
21.833000000002695,0.26803850534609436,100.20480282699897,35.24851460411282
21.834000000002696,0.2678672521184795,100.24003952364468,35.22491182519574
21.835000000002697,0.26769635719272944,100.27525265064945,35.20137521604699
21.8360000000027,0.2675258197559305,100.31044227407686,35.17790455884259
21.8370000000027,0.26735563899771114,100.34560845976722,35.1544996398655
21.8380000000027,0.2671858141102632,100.38075127335668,35.13116024749477
21.839000000002702,0.2670163442883169,100.4158707802623,35.107886167103864
21.840000000002703,0.2668472287291417,100.45096704569097,35.08467718676631
21.841000000002705,0.26667846663252676,100.48604013463591,35.06153309674409
21.842000000002706,0.26651005720077725,100.52109011188455,35.03845368654604
21.843000000002707,0.26634199963871114,100.55611704200909,35.01543874605046
21.84400000000271,0.26617429315364366,100.59112098937673,34.992488067814385
21.84500000000271,0.26600693695537553,100.6261020181448,34.96960144499173
21.84600000000271,0.2658399302561904,100.6610601922668,34.946778669919276
21.847000000002712,0.2656732722708529,100.69599557548473,34.9240195354596
21.848000000002713,0.2655069622165837,100.7309082313378,34.90132383841169
21.849000000002714,0.2653409993130504,100.76579822316164,34.878691374864
21.850000000002716,0.2651753827823955,100.80066561408762,34.8561219406918
21.851000000002717,0.2650101118491693,100.83551046704311,34.83361533243119
21.852000000002718,0.2648451857403728,100.87033284475257,34.81117135000753
21.85300000000272,0.26468060368541946,100.90513280974321,34.788789792394084
21.85400000000272,0.2645163649161304,100.93991042433744,34.76647045724249
21.855000000002722,0.2643524686667488,100.97466575065778,34.744213147085816
21.856000000002723,0.26418891417390633,101.0093988506317,34.722017663775006
21.857000000002724,0.26402570067660935,101.04410978598541,34.69988380857126
21.858000000002725,0.2638628274162575,101.07879861824892,34.67781138570583
21.859000000002727,0.26370029363663094,101.11346540875691,34.655800198052866
21.860000000002728,0.26353809858384813,101.14811021864512,34.63385005051153
21.86100000000273,0.26337624150641364,101.18273310885802,34.61196074874129
21.86200000000273,0.2632147216551406,101.21733414014268,34.59013209624864
21.86300000000273,0.2630535382832163,101.2519133730506,34.56836390380896
21.864000000002733,0.26289269064614856,101.28647086795038,34.5466559798315
21.865000000002734,0.2627321780017549,101.32100668501035,34.52500812986203
21.866000000002735,0.26257199961018174,101.3555208842102,34.50342016412879
21.867000000002736,0.2624121547338664,101.39001352533869,34.4818918925474
21.868000000002738,0.26225264263757975,101.42448466799537,34.46042312598559
21.86900000000274,0.26209346258833893,101.45893437159074,34.439013677151394
21.87000000000274,0.2619346138554706,101.49336269534976,34.41766335767994
21.87100000000274,0.26177609571056754,101.52776969830619,34.39637197963978
21.872000000002743,0.26161790742750024,101.56215543930912,34.37513935740872
21.873000000002744,0.2614600482823865,101.59651997702109,34.353965307140946
21.874000000002745,0.2613025175535935,101.63086336992349,34.332849642596095
21.875000000002746,0.2611453145217351,101.66518567630636,34.31179217890515
21.876000000002747,0.26098843846968445,101.69948695428138,34.290792735235
21.87700000000275,0.2608318886825032,101.73376726177692,34.269851127285065
21.87800000000275,0.260675664447491,101.76802665653604,34.24896717335535
21.87900000000275,0.2605197650541742,101.80226519612371,34.22814069359328
21.880000000002752,0.2603641897942705,101.83648293792331,34.2073715071231
21.881000000002754,0.2602089379616899,101.87067993913804,34.18665943422013
21.882000000002755,0.2600540088525451,101.90485625679183,34.16600429523074
21.883000000002756,0.2598994017651214,101.93901194772859,34.14540591253347
21.884000000002757,0.2597451159998906,101.97314706861698,34.12486410965791
21.88500000000276,0.25959115085947526,102.00726167594799,34.1043787088618
21.88600000000276,0.25943750564867796,102.04135582603479,34.083949534030026
21.88700000000276,0.25928417967444556,102.07542957501613,34.063576408464805
21.888000000002762,0.25913117224585164,102.1094829788518,34.043259159419
21.889000000002763,0.2589784826741391,102.14351609333505,34.02299761369781
21.890000000002765,0.25882611027267277,102.17752897407928,34.00279159582561
21.891000000002766,0.25867405435691765,102.21152167652679,33.982640933161825
21.892000000002767,0.25852231424449135,102.24549425594569,33.96254545575884
21.89300000000277,0.25837088925508916,102.27944676743839,33.94250499052136
21.89400000000277,0.25821977871051544,102.31337926592681,33.92251936615882
21.89500000000277,0.2580689819346892,102.34729180617079,33.90258841498315
21.896000000002772,0.2579184982535847,102.38118444275686,33.88271196676962
21.897000000002773,0.2577683269952961,102.41505723010441,33.862889852941976
21.898000000002774,0.2576184674899496,102.44891022246283,33.84312190546395
21.899000000002776,0.2574689190697499,102.48274347391542,33.82340795656931
21.900000000002777,0.2573196810689819,102.51655703837605,33.803747840545284
21.901000000002778,0.25717075282395896,102.5503509695966,33.784141390208255
21.90200000000278,0.2570221336730386,102.58412532115655,33.76458844101785
21.90300000000278,0.2568738229566404,102.61788014647871,33.745088829549246
21.90400000000278,0.25672582001718613,102.65161549881573,33.725642389386216
21.905000000002783,0.25657812419914294,102.68533143125757,33.70624895839713
21.906000000002784,0.2564307348489773,102.7190279967326,33.686908374208755
21.907000000002785,0.25628365131517644,102.75270524800607,33.667620473922064
21.908000000002787,0.25613687294822546,102.78636323768053,33.64838509593832
21.909000000002788,0.2559903991006294,102.82000201819802,33.62920207951856
21.91000000000279,0.25584422912683735,102.85362164183965,33.610071265629095
21.91100000000279,0.2556983623833297,102.88722216072937,33.59099249321831
21.91200000000279,0.25555279822852317,102.92080362682617,33.571965603472805
21.913000000002793,0.25540753602282973,102.9543660919364,33.55299043865919
21.914000000002794,0.25526257512861783,102.98790960770357,33.53406684098013
21.915000000002795,0.25511791491020425,103.02143422561844,33.51519465243225
21.916000000002796,0.25497355473386946,103.05493999700852,33.49637371778328
21.917000000002798,0.2548294939678229,103.08842697305408,33.47760388122539
21.9180000000028,0.2546857319822204,103.12189520477105,33.45888498535917
21.9190000000028,0.2545422681491386,103.15534474302488,33.440216877837145
21.9200000000028,0.25439910184259396,103.1887756385268,33.42159940239676
21.921000000002802,0.25425623243849604,103.22218794182976,33.40303240723056
21.922000000002804,0.2541136593146823,103.25558170334135,33.384515739692645
21.923000000002805,0.25397138185088697,103.28895697330923,33.36604924611394
21.924000000002806,0.2538293994287464,103.32231380183366,33.34763277485041
21.925000000002807,0.2536877114317884,103.35565223885901,33.32926617590649
21.92600000000281,0.25354631724541055,103.38897233418555,33.31094929860449
21.92700000000281,0.2534052162569094,103.4222741374563,33.292681990469035
21.92800000000281,0.25326440785544146,103.45555769816657,33.274464105497806
21.929000000002812,0.2531238914320302,103.48882306566738,33.25629549400077
21.930000000002813,0.2529836663795679,103.52207028915466,33.23817600686342
21.931000000002815,0.25284373209277794,103.55529941768118,33.22010549609392
21.932000000002816,0.25270408796825433,103.58851050014692,33.20208381501494
21.933000000002817,0.25256473340442126,103.6217035853113,33.18411081876101
21.93400000000282,0.2524256678015298,103.65487872178453,33.16618635951084
21.93500000000282,0.25228689056168446,103.6880359580304,33.14831029136157
21.93600000000282,0.2521484010887803,103.72117534236733,33.130482470506465
21.937000000002822,0.25201019878854264,103.75429692297149,33.11270275379247
21.938000000002823,0.2518722830685163,103.787400747875,33.09497099567912
21.939000000002824,0.2517346533380313,103.82048686496293,33.07728705309864
21.940000000002826,0.2515973090082282,103.85355532198128,33.059650783814575
21.941000000002827,0.2514602494920422,103.88660616653064,33.04206204713237
21.942000000002828,0.25132347420417595,103.91963944607562,33.02452069946554
21.94300000000283,0.2511869825611315,103.95265520792965,33.01576185399086


==> data/r50_z0_topFalse_f41500.csv <==
distance,Amplitude,Phase,dPhase
19.548,0.22967833905028026,-83.52928649003948,31.822603982366548
19.549,0.22982578076334073,-83.49746388605708,31.83251366313673
19.55,0.22997351336016633,-83.46562146271313,31.852358171161097
19.551000000000002,0.23012153747289862,-83.43375916971468,31.872253051485572
19.552000000000003,0.2302698537356248,-83.40187695661008,31.892198458269508
19.553000000000004,0.23041846278436545,-83.36997477279806,31.912194543348782
19.554000000000006,0.23056736525707794,-83.3380525675233,31.932241462730158
19.555000000000007,0.23071656179368416,-83.30611028987252,31.952339371276423
19.556000000000008,0.23086605303605492,-83.27414788878067,31.972488422095328
19.55700000000001,0.2310158396280252,-83.24216531302825,31.992688773772908
19.55800000000001,0.23116592221540566,-83.21016251123305,32.01294058350253
19.55900000000001,0.23131630144597903,-83.17813943186117,32.03324400654488
19.560000000000013,0.23146697796952062,-83.14609602321988,32.053599202971036
19.561000000000014,0.23161795243779193,-83.11403223345515,32.07400633140255
19.562000000000015,0.23176922550455437,-83.081948010557,32.094465549189124
19.563000000000017,0.2319207978255751,-83.04984330235669,32.114977017744735
19.564000000000018,0.23207267005863683,-83.01771805652143,32.13554089807838
19.56500000000002,0.23222484286352882,-82.98557222056046,32.15615735040323
19.56600000000002,0.23237731690208382,-82.95340574182055,32.176826536211436
19.56700000000002,0.23253009283815837,-82.92121856748795,32.19754861867203
19.568000000000023,0.23268317133764985,-82.88901064458312,32.21832376152959
19.569000000000024,0.23283655306851142,-82.85678191996482,32.239152127548145
19.570000000000025,0.232990238700737,-82.82453234032795,32.26003388113306
19.571000000000026,0.23314422890639622,-82.79226185220247,32.28096918630604
19.572000000000028,0.2332985243596133,-82.75997040195526,32.301958209930916
19.57300000000003,0.23345312573660787,-82.72765793578253,32.323001120029744
19.57400000000003,0.23360803371566372,-82.69532439971512,32.34409808143423
19.57500000000003,0.2337632489771602,-82.66296973961958,32.365249260553476
19.576000000000032,0.2339187722035834,-82.63059390119393,32.38645482889119
19.577000000000034,0.23407460407952754,-82.59819682996172,32.40771495379438
19.578000000000035,0.23423074529167717,-82.56577847128627,32.42902980409512
19.579000000000036,0.23438719652885387,-82.53333877035345,32.45039955094895
19.580000000000037,0.23454395848200627,-82.50087767218429,32.47182436550428
19.58100000000004,0.23470103184421492,-82.46839512162236,32.49330441979773
19.58200000000004,0.23485841731070078,-82.43589106334461,32.514839884821406
19.58300000000004,0.2350161155788345,-82.40336544185264,32.53643093413959
19.584000000000042,0.2351741273481486,-82.37081820147625,32.558077742190505
19.585000000000043,0.23533245332033564,-82.33824928636818,32.57978048383163
19.586000000000045,0.23549109419926004,-82.30565864050851,32.60153933168932
19.587000000000046,0.23565005069097664,-82.27304620770472,32.62335446293739
19.588000000000047,0.23580932350371683,-82.24041193158256,32.6452260559363
19.58900000000005,0.2359689133478946,-82.20775575559277,32.66715428499638
19.59000000000005,0.23612882093616402,-82.17507762301248,32.68913932846386
19.59100000000005,0.2362890469833517,-82.14237747693576,32.711181366489754
19.592000000000052,0.23644959220652784,-82.10965526027942,32.73328057774002
19.593000000000053,0.23661045732497232,-82.0769109157802,32.7554371417617
19.594000000000054,0.23677164306021367,-82.04414438599582,32.77765123888345
19.595000000000056,0.23693315013600294,-82.01135561330236,32.799923052084225
19.596000000000057,0.23709497927837125,-81.97854453989157,32.822252762282424
19.597000000000058,0.23725713121557293,-81.94571110777771,32.84464055314623
19.59800000000006,0.23741960667814144,-81.9128552587852,32.86708660768303
19.59900000000006,0.23758240639889303,-81.87997693456227,32.889591110669464
19.600000000000062,0.2377455311129223,-81.84707607656378,32.912154248139835
19.601000000000063,0.23790898155759346,-81.8141526260659,32.934776203620224
19.602000000000064,0.23807275847260131,-81.78120652415646,32.95745716623579
19.603000000000065,0.23823686259991578,-81.74823771173335,32.9801973209266
19.604000000000067,0.23840129468383278,-81.71524612951453,33.00299685745019
19.605000000000068,0.23856605547098092,-81.68223171801837,33.02585596532964
19.60600000000007,0.2387311457102969,-81.64919441758379,33.04877483300086
19.60700000000007,0.23889656615307459,-81.61613416835229,33.07175365054826
19.60800000000007,0.23906231755293658,-81.58305091028261,33.09479260886624
19.609000000000073,0.2392284006658822,-81.54994458313448,33.11789190240904
19.610000000000074,0.23939481625025616,-81.51681512647771,33.14105172090578
19.611000000000075,0.23956156506677345,-81.48366247969258,33.164272259848076
19.612000000000076,0.23972864787855058,-81.45048658195793,33.1875537124254
19.613000000000078,0.23989606545106856,-81.41728737226765,33.21089627321987
19.61400000000008,0.24006381855221146,-81.38406478941141,33.23430013992581
19.61500000000008,0.24023190795226315,-81.35081877198772,33.25776550753744
19.61600000000008,0.2404003344239546,-81.31754925839626,33.281292574246464
19.617000000000083,0.24056909874238716,-81.28425618683914,33.304881537363485
19.618000000000084,0.24073820168513518,-81.25093949532145,33.328532596366266
19.619000000000085,0.24090764403218082,-81.21759912164633,33.35224595233131
19.620000000000086,0.24107742656598058,-81.1842350034167,33.376021804395315
19.621000000000087,0.24124755007143328,-81.15084707803746,33.39986035391899
19.62200000000009,0.24141801533590082,-81.11743528270878,33.42376180356333
19.62300000000009,0.2415888231492291,-81.08399955443025,33.44772635630198
19.62400000000009,0.2417599743037358,-81.0505398299961,33.47175421697019
19.625000000000092,0.2419314695942435,-81.01705604599623,33.49584558935873
19.626000000000094,0.24210330981806427,-80.9835481388173,33.52000067915551
19.627000000000095,0.24227549577502744,-80.95001604463783,33.54421969302187
19.628000000000096,0.2424480282674633,-80.91645969943117,33.568502836667065
19.629000000000097,0.2426209081002632,-80.88287903896442,33.59285032084516
19.6300000000001,0.24279413608081238,-80.8492739987894,33.61726235376649
19.6310000000001,0.2429677130190713,-80.8156445142568,33.64173914282428
19.6320000000001,0.24314163972754826,-80.78199052050367,33.666280900989484
19.633000000000102,0.24331591702131508,-80.74831195245474,33.69088784011755
19.634000000000103,0.2434905457180027,-80.71460874482335,33.71556017048648
19.635000000000105,0.24366552663784466,-80.68088083211369,33.74029810674413
19.636000000000106,0.24384086060364882,-80.64712814860978,33.76510186356677
19.637000000000107,0.2440165484408412,-80.61335062838647,33.789971654806465
19.63800000000011,0.24419259097741933,-80.57954820530009,33.81490769592108
19.63900000000011,0.24436898904405044,-80.54572081299455,33.839910203256665
19.64000000000011,0.244545743473998,-80.51186838489349,33.864979397685424
19.641000000000112,0.2447228551031599,-80.47799085419909,33.89011549577369
19.642000000000113,0.24490032477010135,-80.44408815390186,33.915318714812535
19.643000000000114,0.2450781533160243,-80.41016021676938,33.940589278288954
19.644000000000116,0.24525634158481277,-80.3762069753452,33.96592740614436
19.645000000000117,0.24543489042300076,-80.34222836195701,33.991333319208316
19.646000000000118,0.24561380067984614,-80.3082243087067,34.016807243156315
19.64700000000012,0.2457930732072624,-80.27419474747062,34.04234940070797
19.64800000000012,0.24597270885988315,-80.2401396099052,34.06796001640899
19.64900000000012,0.24615270849506504,-80.20605882743772,34.09363931596329
19.650000000000123,0.2463330729728736,-80.17195233127319,34.11938752636083
19.651000000000124,0.2465138031561104,-80.13782005238491,34.14520487664509
19.652000000000125,0.246694899910322,-80.10366192151982,34.17109159292496
19.653000000000127,0.24687636410380456,-80.06947786919898,34.19704790624051
19.654000000000128,0.24705819660762557,-80.03526782570725,34.22307404738315
19.65500000000013,0.24724039829561417,-80.00103172110413,34.24917024605711
19.65600000000013,0.24742297004438527,-79.96676948521505,34.27533673735969
19.65700000000013,0.24760591273334834,-79.93248104762932,34.30157375323333
19.658000000000133,0.24778922724471047,-79.8981663377085,34.32788152734713
19.659000000000134,0.24797291446350161,-79.86382528457455,34.354260295381
19.660000000000135,0.24815697527755776,-79.82945781711766,34.38071029442886
19.661000000000136,0.24834141057755887,-79.7950638639856,34.407231761939855
19.662000000000138,0.2485262212570229,-79.7606433535937,34.43382493405577
19.66300000000014,0.2487114082123265,-79.72619621411741,34.460490052034295
19.66400000000014,0.248896972342703,-79.69172237348954,34.48722735628044
19.66500000000014,0.2490829145502661,-79.65722175940476,34.51403708688662
19.666000000000142,0.24926923574000376,-79.62269429931568,34.54091948615498
19.667000000000144,0.2494559368197934,-79.58813992043237,34.56787479782302
19.668000000000145,0.24964301870043876,-79.55355854971995,34.5949032658698
19.669000000000146,0.24983048229565008,-79.51895011390054,34.622005136157306
19.670000000000147,0.25001832852204137,-79.48431453944755,34.649180654348584
19.67100000000015,0.250206558299197,-79.44965175259176,34.6764300675562
19.67200000000015,0.25039517254961957,-79.41496167931236,34.70375362572775
19.67300000000015,0.25058417219878676,-79.38024424534022,34.73115157594738
19.674000000000152,0.2507735581751279,-79.34549937616038,34.75862416926405
19.675000000000153,0.25096333141006594,-79.31072699700161,34.78617165878729
19.676000000000155,0.251153492838005,-79.27592703284272,34.813794296297914
19.677000000000156,0.25134404339635263,-79.24109940840893,34.84149233465677
19.678000000000157,0.25153498402552316,-79.20624404817332,34.869266027932625
19.67900000000016,0.2517263156689508,-79.17136087635298,34.89711563372565
19.68000000000016,0.25191803927310885,-79.13644981690578,34.925041408115426
19.68100000000016,0.25211015578751095,-79.10151079353666,34.95304360873055
19.682000000000162,0.25230266616472025,-79.06654372968823,34.98112249447859
19.683000000000163,0.25249557136037587,-79.03154854854762,35.0092783249208
19.684000000000164,0.2526888723331813,-78.99652517303831,35.037511363306166
19.685000000000166,0.252882570044927,-78.96147352582092,35.06582186992069
19.686000000000167,0.2530766654605233,-78.92639352929838,35.094210107814405
19.687000000000168,0.2532711595479632,-78.8912851056052,35.12267634228265
19.68800000000017,0.2534660532783712,-78.85614817661373,35.15122083827261
19.68900000000017,0.2536613476260118,-78.82098266392858,35.179843864710485
19.690000000000172,0.2538570435682812,-78.78578848888422,35.20854568743164
19.691000000000173,0.2540531420857363,-78.75056557255363,35.23732657404778
19.692000000000174,0.2542496441620995,-78.71531383573604,35.26618679805391
19.693000000000175,0.254446550784271,-78.68003319895743,35.29512662834072
19.694000000000177,0.2546438629423353,-78.64472358247927,35.32414633683291
19.695000000000178,0.25484158162958975,-78.60938490628368,35.35324619876632
19.69600000000018,0.25503970784252594,-78.57401709008165,35.38242648811912
19.69700000000018,0.2552382425808829,-78.53862005330735,35.41168748020531
19.69800000000018,0.25543718684760613,-78.50319371512116,35.441029452761825
19.699000000000183,0.25563654164891525,-78.46773799440174,35.4704526837672
19.700000000000184,0.25583630799426965,-78.43225280975354,35.4999574525571
19.701000000000185,0.25603648689641156,-78.39673807949654,35.52954403939089
19.702000000000186,0.25623707937136764,-78.36119372167467,35.55921272627589
19.703000000000188,0.256438086438436,-78.3256196540439,35.58896379564572
19.70400000000019,0.2566395091202572,-78.29001579408329,35.61879753228591
19.70500000000019,0.25684134844275697,-78.25438205897925,35.648714222538075
19.70600000000019,0.25704360543520677,-78.21871836563813,35.67871415094617
19.707000000000193,0.2572462811302318,-78.18302463067727,35.70879760520894
19.708000000000194,0.2574493765637808,-78.14730077042762,35.73896487596679
19.709000000000195,0.2576528927751964,-78.11154670092525,35.76921625344801
19.710000000000196,0.25785683080718913,-78.07576233792064,35.7995520281935
19.711000000000197,0.2580611917058578,-78.03994759686877,35.82997249246373
19.7120000000002,0.25826597652071476,-78.00410239293562,35.86047794082128
19.7130000000002,0.25847118630468274,-77.96822664098704,35.89106866954827
19.7140000000002,0.2586768221141043,-77.93232025559644,35.92174497383966
19.715000000000202,0.25888288500877826,-77.89638315103927,35.952507152002624
19.716000000000204,0.25908937605194576,-77.86041524129234,35.983355502223525
19.717000000000205,0.2592962963103117,-77.82441644003474,36.01429032626275
19.718000000000206,0.2595036468540601,-77.78838666063973,36.04531192499252
19.719000000000207,0.25971142875688086,-77.75232581618467,36.076420600429024
19.72000000000021,0.2599196430959441,-77.71623381943878,36.107616658539065
19.72100000000021,0.26012829095194195,-77.6801105828675,36.13890040334968
19.72200000000021,0.2603373734091213,-77.643956018632,36.17027214295219
19.723000000000212,0.26054689155522825,-77.6077700385815,36.201732184023946
19.724000000000213,0.26075684648159003,-77.57155255426386,36.23328083668844
19.725000000000215,0.26096723928309157,-77.53530347690804,36.264918413286026
19.726000000000216,0.2611780710582042,-77.4990227174372,36.29664522285308
19.727000000000217,0.2613893429089899,-77.46271018646225,36.328461581524266
19.72800000000022,0.26160105594111516,-77.42636579427406,36.360367802940246
19.72900000000022,0.26181321126386653,-77.38998945085628,36.3923642036194
19.73000000000022,0.2620258099901643,-77.35358106586673,36.42445110157933
19.731000000000222,0.26223885323657037,-77.31714054865303,36.45662881368657
19.732000000000223,0.2624523421233105,-77.28066780823927,36.48889766231437
19.733000000000224,0.26266627777427703,-77.24416275332831,36.52125796891936
19.734000000000226,0.262880661317052,-77.20762529230134,36.55371005637216
19.735000000000227,0.26309549388291825,-77.17105533321548,36.586254248772626
19.736000000000228,0.26331077660685936,-77.13445278380371,36.61889087282832
19.73700000000023,0.26352651062760185,-77.09781755146973,36.65162025513308
19.73800000000023,0.2637426970875927,-77.06114954329335,36.68444272409978
19.73900000000023,0.26395933713304653,-77.02444866602144,36.71735861004553
19.740000000000233,0.264176431913942,-76.98771482607317,36.750368245127724
19.741000000000234,0.2643939825840225,-76.9509479295311,36.7834719636212
19.742000000000235,0.2646119903008396,-76.91414788214584,36.816670096780996
19.743000000000237,0.26483045622575657,-76.87731458933744,36.84996298206515
19.744000000000238,0.26504938152394564,-76.84044795618162,36.8833509585873
19.74500000000024,0.2652687673644231,-76.80354788742018,36.91683436229205
19.74600000000024,0.2654886149200443,-76.76661428745695,36.950413534559665
19.74700000000024,0.26570892536753715,-76.72964706035097,36.98408881859648
19.748000000000243,0.2659296998875072,-76.69264610981966,37.017860556891215
19.749000000000244,0.2661509396644373,-76.6556113392371,37.05172909309075
19.750000000000245,0.26637264588673015,-76.61854265163339,37.085694774245475
19.751000000000246,0.2665948197467004,-76.58143994968852,37.11975794849291
19.752000000000248,0.2668174624406028,-76.54430313573631,37.15391896553378
19.75300000000025,0.267040575168629,-76.50713211175736,37.18817817547378
19.75400000000025,0.26726415913494445,-76.46992677938528,37.2225359304508
19.75500000000025,0.26748821554768093,-76.43268703989636,37.256992585842795
19.756000000000252,0.2677127456189698,-76.3954127942135,37.29154849650901
19.757000000000254,0.2679377505649425,-76.35810394290326,37.32620401821109
19.758000000000255,0.26816323160575994,-76.32076038617699,37.360959510369966
19.759000000000256,0.26838918996559274,-76.28338202388242,37.39581533436768
19.760000000000257,0.2686156268726874,-76.24596875550816,37.430771851579166
19.76100000000026,0.2688425435593428,-76.20852048017917,37.465829424281736
19.76200000000026,0.26906994126193445,-76.1710370966595,37.50098841718987
19.76300000000026,0.2692978212209463,-76.1335185033447,37.536249198037865
19.764000000000262,0.2695261846809473,-76.09596459826334,37.57161213512843
19.765000000000263,0.26975503289062985,-76.05837527907435,37.607077598093014
19.766000000000265,0.2699843671028559,-76.02075044306706,37.64264595806939
19.767000000000266,0.27021418857460844,-75.98308998715812,37.67831758822751
19.768000000000267,0.27044449856705416,-75.94539380789051,37.71409286300918
19.76900000000027,0.2706752983455258,-75.90766180143201,37.74997215889547
19.77000000000027,0.27090658917957944,-75.86989386357263,37.78595585400169
19.77100000000027,0.27113837234296256,-75.83208988972392,37.82204432883059
19.772000000000272,0.27137064911365943,-75.79424977491487,37.85823796389201
19.773000000000273,0.27160342077390776,-75.75637341379604,37.89453714199796
19.774000000000274,0.2718366886101807,-75.71846070063079,37.93094224872445
19.775000000000276,0.2720704539132549,-75.6805115292985,37.967453670848315
19.776000000000277,0.2723047179781772,-75.642525793289,38.00407179523875
19.777000000000278,0.27253948210429696,-75.60450338570793,38.04079701216137
19.77800000000028,0.2727747475953112,-75.56644419926458,38.07762971462446
19.77900000000028,0.2730105157592307,-75.52834812627859,38.114570293774676
19.780000000000282,0.2732467879084149,-75.49021505867694,38.15161914764387
19.781000000000283,0.27348356535960194,-75.4520448879832,38.18877667108063
19.782000000000284,0.2737208494339191,-75.41383750533468,38.22604326075254
19.783000000000285,0.27395864145689003,-75.37559280146161,38.26341932207398
19.784000000000287,0.2741969427584377,-75.33731066669044,38.3009052548247
19.785000000000288,0.27443575467294207,-75.29899099095186,38.33850146075268
19.78600000000029,0.27467507853921314,-75.26063366376884,38.376208348796574
19.78700000000029,0.2749149157005337,-75.22223857425418,38.41402632609738
19.78800000000029,0.2751552675046588,-75.18380561111655,38.45195580103241
19.789000000000293,0.27539613530384216,-75.14533466265202,38.489997184799876
19.790000000000294,0.2756375204548581,-75.10682561674686,38.528150891205634
19.791000000000295,0.27587942431899865,-75.06827836086951,38.56641733511429
19.792000000000296,0.27612184826209757,-75.02969278207654,38.604796933188084
19.793000000000298,0.2763647936545628,-74.99106876700304,38.643290104689875
19.7940000000003,0.2766082618713719,-74.95240620186706,38.68189726924489
19.7950000000003,0.27685225429210136,-74.91370497246446,38.72061884993869
19.7960000000003,0.2770967723009319,-74.87496496416709,38.75945526965078
19.797000000000303,0.27734181728667,-74.83618606192506,38.798406956397905
19.798000000000304,0.27758739064277166,-74.7973681502542,38.83747433786283
19.799000000000305,0.2778334937673533,-74.75851111324924,38.876657842325194
19.800000000000306,0.27808012806320537,-74.71961483456946,38.915957904352936
19.801000000000307,0.27832729493781533,-74.68067919744044,38.955374957838984
19.80200000000031,0.2785749958033823,-74.64170408465368,38.99490943688941
19.80300000000031,0.27882323207681914,-74.60268937856657,39.03456177951118
19.80400000000031,0.27907200517980907,-74.56363496109456,39.07433242601342
19.805000000000312,0.27932131653876957,-74.52454071371444,39.114221818723195
19.806000000000314,0.2795711675849177,-74.48540651745702,39.15423040008125
19.807000000000315,0.2798215597542623,-74.44623225291419,39.194358617047406
19.808000000000316,0.2800724944876081,-74.40701780022283,39.23460691820148
19.809000000000317,0.28032397323062325,-74.36776303907769,39.27497575129909
19.81000000000032,0.28057599743378786,-74.32846784872014,39.31546556907675
19.81100000000032,0.28082856855247373,-74.28913210793944,39.35607682498152
19.81200000000032,0.28108168804691985,-74.24975569507008,39.39680997582843
19.813000000000322,0.281335357382264,-74.21033848798768,39.437665479967286
19.814000000000323,0.2815895780285816,-74.17088036411005,39.47864379562709
19.815000000000325,0.28184435146085973,-74.13138120039633,39.519745384994586
19.816000000000326,0.2820996791590453,-74.09184087333996,39.560970715280035
19.817000000000327,0.2823555626080578,-74.05225925896568,39.60232025065969
19.81800000000033,0.2826120032978109,-74.01263623283855,39.64379445808803
19.81900000000033,0.28286900272320753,-73.9729716700494,39.68539381134785
19.82000000000033,0.283126562384189,-73.93326544521575,39.72711878167819
19.821000000000332,0.2833846837857287,-73.89351743248595,39.768969843693185
19.822000000000333,0.2836433684378664,-73.85372750552827,39.810947474032
19.823000000000334,0.28390261785571613,-73.81389553753779,39.85305215241045
19.824000000000336,0.28416243355948423,-73.77402140122335,39.89528436170629
19.825000000000337,0.28442281707449263,-73.73410496881428,39.937644583916175
19.826000000000338,0.2846837699311982,-73.69414611205542,39.98013330412763
19.82700000000034,0.2849452936652098,-73.65414470220593,40.022751011201166
19.82800000000034,0.28520738981729127,-73.61410061003292,40.065498195965496
19.82900000000034,0.2854700599334058,-73.5740137058139,40.10837534975381
19.830000000000343,0.2857333055647123,-73.53388385933332,40.151382967821505
19.831000000000344,0.28599712826760504,-73.49371093987816,40.194521546866376
19.832000000000345,0.2862615296037063,-73.45349481623948,40.23779158679786
19.833000000000347,0.2865265111399096,-73.41323535670446,40.28119358816491
19.834000000000348,0.2867920744483799,-73.37293242906306,40.3247280556518
19.83500000000035,0.28705822110658263,-73.33258590059306,40.368395495065506
19.83600000000035,0.2873249526973002,-73.29219563807283,40.412196414003525
19.83700000000035,0.28759227080865024,-73.25176150776495,40.456131323772425
19.838000000000353,0.28786017703409755,-73.21128337542518,40.500200737931166
19.839000000000354,0.288128672972487,-73.17076110628899,40.544405171708505
19.840000000000355,0.2883977602280533,-73.13019456508167,40.588745142386664
19.841000000000356,0.2886674404104373,-73.08958361600412,40.63322117173848
19.842000000000358,0.2889377151347208,-73.04892812273809,40.677833779845706
19.84300000000036,0.28920858602141813,-73.00822794844433,40.722583492552616
19.84400000000036,0.28948005469652105,-72.96748295575289,40.76747083848167
19.84500000000036,0.2897521227915085,-72.92669300676727,40.81249634705827
19.846000000000362,0.2900247919433618,-72.88585796305867,40.85766054971154
19.847000000000364,0.29029806379458906,-72.84497768566774,40.90296397990276
19.848000000000365,0.2905719399932396,-72.80405203509876,40.94840717823414
19.849000000000366,0.29084642219293066,-72.76308087131117,40.99399068224549
19.850000000000367,0.29112151205286196,-72.72206405373417,41.03971503288009
19.85100000000037,0.2913972112378388,-72.68100144124531,41.08558077829324
19.85200000000037,0.2916735214182809,-72.63989289217749,41.13158846220646
19.85300000000037,0.291950444270259,-72.5987382643208,41.17773863553905
19.854000000000372,0.29222798147549545,-72.5575374149063,41.22403185053194
19.855000000000373,0.2925061347214084,-72.51629020061964,41.270468661962674
19.856000000000375,0.292784905701108,-72.47499647758228,41.31704962784179
19.857000000000376,0.2930642961134131,-72.43365610136385,41.36377530637166
19.858000000000377,0.2933443076629014,-72.39226892696944,41.41064626163794
19.85900000000038,0.2936249420599065,-72.35083480884047,41.45766305751315
19.86000000000038,0.2939062010205394,-72.30935360085431,41.504826262253836
19.86100000000038,0.294188086266711,-72.26782515631587,41.55213644675977
19.862000000000382,0.29447059952615656,-72.22624932796069,41.59959418338733
19.863000000000383,0.2947537425324474,-72.18462596794899,41.647200047676144
19.864000000000384,0.29503751702501535,-72.14295492786523,41.69495461766692
19.865000000000386,0.2953219247491794,-72.10123605871355,41.74285847559972
19.866000000000387,0.2956069674561441,-72.05946921091393,41.79091220420483
19.867000000000388,0.29589264690305767,-72.01765423430504,41.83911638976528
19.86800000000039,0.29617896485298845,-71.9757909781343,41.88747162228022
19.86900000000039,0.2964659230749819,-71.93387929106038,41.93597849264412
19.870000000000392,0.2967535233440531,-71.89191902114891,41.98463759518332
19.871000000000393,0.2970417674412315,-71.84991001586991,42.03344952914826
19.872000000000394,0.29733065715355733,-71.80785212209051,42.082414894016736
19.873000000000395,0.29762019427412667,-71.76574518608177,42.13153429107843
19.874000000000397,0.29791038060208797,-71.72358905350825,42.18080832796819
19.875000000000398,0.2982012179426844,-71.68138356942573,42.23023761313084
19.8760000000004,0.2984927081072622,-71.63912857828188,42.27982275717841
19.8770000000004,0.29878485291328694,-71.59682392391127,42.32956437523483
19.8780000000004,0.2990776541843798,-71.55446944953131,42.37946308429991
19.879000000000403,0.2993711137503327,-71.51206499774257,42.42951950414452
19.880000000000404,0.2996652334471064,-71.46961041052292,42.47973425775124
19.881000000000405,0.2999600151168864,-71.42710552922696,42.53010797123611
19.882000000000406,0.300255460608092,-71.38455019458034,42.58064127364261
19.883000000000408,0.30055157177539343,-71.34194424667957,42.631334796089014
19.88400000000041,0.3008483504797091,-71.29928752498806,42.6821891744187
19.88500000000041,0.3011457985882888,-71.25657986833063,42.73320504485163
19.88600000000041,0.30144391797466025,-71.21382111489825,42.7843830483613
19.887000000000413,0.30174271051872004,-71.1710111022338,42.83572382981498
19.888000000000414,0.30204217810669726,-71.12814966723852,42.887228034641275
19.889000000000415,0.3023423226312024,-71.08523664616442,42.938896314024184
19.890000000000416,0.3026431459912583,-71.04227187461036,42.99072931967349
19.891000000000417,0.3029446500922929,-70.99925518752497,43.04272770706488
19.89200000000042,0.3032468368461818,-70.95618641919613,43.0948921358449
19.89300000000042,0.3035497081712728,-70.91306540325317,43.147223268253605
19.89400000000042,0.30385326599237716,-70.86989197265952,43.199721769145825
19.895000000000422,0.3041575122408336,-70.82666595971477,43.25238830572119
19.896000000000424,0.3044624488544961,-70.78338719604797,43.30522355153158
19.897000000000425,0.3047680777777628,-70.7400555126116,43.358228180363355
19.898000000000426,0.3050744009616283,-70.69667073968714,43.41140286912927
19.899000000000427,0.30538142036363713,-70.65323270687324,43.46474830058273
19.90000000000043,0.30568913794798996,-70.60974124308586,43.51826515682344
19.90100000000043,0.3059975556854891,-70.56619617655949,43.571954126182575
19.90200000000043,0.3063066755536078,-70.52259733483339,43.62581589989031
19.903000000000432,0.3066164995365049,-70.4789445447596,43.679851170924785
19.904000000000433,0.3069270296250293,-70.43523763249144,43.73406063745817
19.905000000000435,0.30723826781675345,-70.39147642348458,43.788444999488746
19.906000000000436,0.3075502161159872,-70.34766074249235,43.84300496033304
19.907000000000437,0.3078628765338275,-70.3037904135638,43.89774122774135
19.90800000000044,0.3081762510881226,-70.25986526003676,43.9526545122564
19.90900000000044,0.3084903418035698,-70.21588510453918,44.00774552708548
19.91000000000044,0.3088051507116643,-70.17184976898248,44.063014990914134
19.911000000000442,0.3091206798507776,-70.12775907455725,44.118463622612666
19.912000000000443,0.30943693126614313,-70.08361284173715,44.17409214706255
19.913000000000444,0.309753907009892,-70.03941089026301,44.22990129226457
19.914000000000446,0.3100716091410777,-69.99515303915251,44.28589178714321
19.915000000000447,0.31039003972568696,-69.95083910668862,44.342064368339415
19.916000000000448,0.3107092008366889,-69.90646891041573,44.39841977382289
19.91700000000045,0.31102909455400773,-69.86204226714086,44.45495874266466
19.91800000000045,0.31134972296459384,-69.81755899293029,44.51168202143907
19.91900000000045,0.3116710881624273,-69.77301890309788,44.56859035893028
19.920000000000453,0.31199319224852334,-69.72842181221232,44.625684505762734
19.921000000000454,0.3123160373309882,-69.68376753408624,44.68296521868577
19.922000000000455,0.3126396255250155,-69.63905588177484,44.74043325634586
19.923000000000457,0.3129639589529159,-69.59428666757344,44.79808938141826
19.924000000000458,0.31328903974413685,-69.54945970301189,44.855934360571474
19.92500000000046,0.31361487003528626,-69.50457479885219,44.91396896397699
19.92600000000046,0.31394145197016615,-69.45963176508383,44.97219396477636
19.92700000000046,0.3142687876997714,-69.41463041092253,45.0306101414402
19.928000000000463,0.31459687938232755,-69.36957054480084,45.08921827477682
19.929000000000464,0.3149257291833185,-69.32445197437286,45.148019149260925
19.930000000000465,0.3152553392754975,-69.2792745065022,45.20701355282756
19.931000000000466,0.31558571183889705,-69.2340379472671,45.266202277881106
19.932000000000468,0.315916849060887,-69.18874210194633,45.3255861233487
19.93300000000047,0.3162487531361756,-69.14338677502029,45.3851658860756
19.93400000000047,0.31658142626680325,-69.09797177017407,45.44494237065907
19.93500000000047,0.3169148706622346,-69.05249689027886,45.50491638497912
19.936000000000472,0.3172490885393073,-69.006961937404,45.56508873983605
19.937000000000474,0.31758408212230305,-68.96136671279908,45.62546025202715
19.938000000000475,0.3179198536429488,-68.91571101689983,45.68603174028242
19.939000000000476,0.3182564053404429,-68.8699946493184,45.74680402662872
19.940000000000477,0.3185937394614838,-68.82421740884647,45.80777793871335
19.94100000000048,0.3189318582602756,-68.77837909344086,45.86895430878791
19.94200000000048,0.3192707639985618,-68.73247950022878,45.93033396986428
19.94300000000048,0.3196104589456647,-68.68651842550102,45.991917761747125
19.944000000000482,0.3199509453784737,-68.64049566470517,46.05370652888808
19.945000000000483,0.3202922255814747,-68.59441101244313,46.11570111748668
19.946000000000485,0.32063430184680614,-68.54826426247008,46.177902377217045
19.947000000000486,0.3209771764742318,-68.50205520768858,46.24031116488714
19.948000000000487,0.32132085177119823,-68.4557836401402,46.30292834082209
19.94900000000049,0.32166533005284775,-68.40944935100683,46.365754766981304
19.95000000000049,0.32201061364202255,-68.36305213060612,46.42879131017007
19.95100000000049,0.3223567048693311,-68.31659176838637,46.492038843076976
19.952000000000492,0.3227036060731152,-68.27006805291985,46.55549824252597
19.953000000000493,0.32305131959950667,-68.22348077190121,46.61917038816897
19.954000000000494,0.3233998478024362,-68.1768297121434,46.683056164390074
19.955000000000496,0.3237491930436763,-68.13011465957231,46.74715645871401
19.956000000000497,0.3240993576928263,-68.08333539922586,46.81147216540856
19.957000000000498,0.32445034412737345,-68.03649171524138,46.87600418188209
19.9580000000005,0.32480215473266816,-67.98958339086198,46.94075340882567
19.9590000000005,0.3251547919020094,-67.94261020842362,47.005720751797604
19.960000000000502,0.3255082580366096,-67.89557194935827,47.07090712209026
19.961000000000503,0.3258625555456312,-67.84846839417932,47.13631343395898
19.962000000000504,0.32621768684623004,-67.80129932249024,47.20194060539655
19.963000000000505,0.3265736543635612,-67.75406451296841,47.267789561792526
19.964000000000507,0.32693046053079544,-67.70676374336654,47.33386123037675
19.965000000000508,0.32728810778913614,-67.65939679050754,47.400156542642314
19.96600000000051,0.32764659858787265,-67.61196343028114,47.4666764353901
19.96700000000051,0.3280059353843584,-67.56446343763665,47.533421850131845
19.96800000000051,0.32836612064407605,-67.51689658658076,47.60039373426262
19.969000000000513,0.3287271568406061,-67.469262650168,47.66759303708171
19.970000000000514,0.32908904645571585,-67.42156140050648,47.73502071247144
19.971000000000515,0.329451791979323,-67.37379260874295,47.80267772241429
19.972000000000516,0.32981539590952946,-67.32595604506153,47.87056502944698
19.973000000000518,0.33017986075267264,-67.27805147868393,47.938683603289824
19.97400000000052,0.3305451890233037,-67.23007867785483,48.0070344175711
19.97500000000052,0.33091138324424607,-67.18203740984868,48.07561845065842
19.97600000000052,0.3312784459465814,-67.1339274409534,48.144436684983695
19.977000000000523,0.3316463796696977,-67.08574853647859,48.21349010916057
19.978000000000524,0.3320151869613103,-67.03750046073496,48.282779714573785
19.979000000000525,0.33238487037746445,-66.98918297704932,48.35230649903141
19.980000000000526,0.3327554324825493,-66.94079584773678,48.422071465869514
19.981000000000527,0.33312687584936024,-66.89233883411747,48.492075620449235
19.98200000000053,0.3334992030590763,-66.84381169649576,48.562319975855296
19.98300000000053,0.33387241670129625,-66.79521419416564,48.632805547922224
19.98400000000053,0.3342465193740707,-66.7465460853998,48.70353335913523
19.985000000000532,0.3346215136839077,-66.69780712744725,48.774504435880395
19.986000000000534,0.3349974022457823,-66.64899707652792,48.845719808423375
19.987000000000535,0.3353741876831843,-66.60011568783028,48.9171805150021
19.988000000000536,0.3357518726281241,-66.5511627154978,48.988887597712775
19.989000000000537,0.3361304597211423,-66.50213791263474,49.060842101699805
19.99000000000054,0.3365099516113472,-66.45304103129428,49.13304507860196
19.99100000000054,0.33689035095642933,-66.40387182247741,49.20549758554342
19.99200000000054,0.3372716604226778,-66.35463003612307,49.27820068443029
19.993000000000542,0.337653882684984,-66.30531542110843,49.351155443002256
19.994000000000543,0.33803702042689526,-66.25592772523694,49.424362933482506
19.995000000000545,0.33842107634061425,-66.20646669524135,49.49782423127037
19.996000000000546,0.3388060531270032,-66.15693207677428,49.57154042105198
19.997000000000547,0.3391919534956378,-66.10732361439912,49.64551258987954
19.99800000000055,0.3395787801647948,-66.0576410515944,49.71974183004198
19.99900000000055,0.3399665358614904,-66.00788413073892,49.794229241047354
20.00000000000055,0.3403552233214827,-65.95805259311219,49.86897592673801
20.001000000000552,0.3407448452893031,-65.90814617888532,49.94398299605088
20.002000000000553,0.3411354045182661,-65.85816462711996,50.019251561297985
20.003000000000554,0.34152690377049466,-65.8081076757626,50.09478274530028
20.004000000000556,0.34191934581692596,-65.75797506162924,50.1705776729606
20.005000000000557,0.34231273343735047,-65.70776652041656,50.24663747250712
20.006000000000558,0.3427070694203994,-65.6574817866841,50.32296328218666
20.00700000000056,0.3431023565635944,-65.60712059385206,50.39955624281824
20.00800000000056,0.34349859767333474,-65.55668267419834,50.47641750204916
20.00900000000056,0.3438957955649396,-65.50616775884784,50.553548212841584
20.010000000000563,0.3442939530626396,-65.45557557777254,50.630949531816974
20.011000000000564,0.3446930729996292,-65.40490585978408,50.70862262469886
20.012000000000565,0.3450931582180446,-65.35415833252301,50.786568661843496
20.013000000000567,0.34549421156900123,-65.30333272246027,50.86478881585244
20.014000000000568,0.34589623591259744,-65.25242875489118,50.943284268308545
20.01500000000057,0.34629923411796043,-65.20144615392353,51.022056207658466
20.01600000000057,0.3467032090632185,-65.15038464247574,51.1011058251058
20.01700000000057,0.3471081636355393,-65.09924394227319,51.180434318149516
20.018000000000573,0.3475141007311678,-65.04802377383932,51.260042891422465
20.019000000000574,0.3479210232553852,-64.99672385649022,51.33993275510683
20.020000000000575,0.34832893412257127,-64.94534390832898,51.42010512468542
20.021000000000576,0.3487378362562109,-64.89388364624072,51.50056122036618
20.022000000000578,0.349147732588877,-64.84234278588812,51.5813022710754
20.02300000000058,0.34955862606230087,-64.79072104169845,51.66232951024422
20.02400000000058,0.3499705196273347,-64.7390181268675,51.74364417538939
20.02500000000058,0.3503834162439762,-64.68723375334754,51.825247514387385
20.026000000000582,0.35079731888140403,-64.6353676318386,51.90714077676313
20.027000000000584,0.35121223051798645,-64.58341947179389,51.989325220113315
20.028000000000585,0.3516281541412593,-64.53138898139825,52.071802108664
20.029000000000586,0.3520450927479956,-64.47927586757643,52.154572710968445
20.030000000000587,0.35246304934414385,-64.42707983597619,52.237638304880925
20.03100000000059,0.35288202694493626,-64.37480059096654,52.32100016976916
20.03200000000059,0.35330202857480436,-64.32243783563652,52.40465959364816
20.03300000000059,0.3537230572674572,-64.26999127177912,52.48861787377004
20.034000000000592,0.35414511606585547,-64.21746059988885,52.5728763084882
20.035000000000593,0.35456820802223304,-64.16484551916201,52.65743620473233
20.036000000000595,0.35499233619814213,-64.11214572747926,52.74229887639541
20.037000000000596,0.3554175036643941,-64.0593609214091,52.827465642820314
20.038000000000597,0.35584371350112265,-64.00649079619349,52.91293782882817
20.0390000000006,0.3562709687977879,-63.95353504575131,52.99871676631358
20.0400000000006,0.35669927265316115,-63.90049336266073,53.084803797214654
20.0410000000006,0.3571286281753517,-63.84736543815675,53.17120026479824
20.042000000000602,0.35755903848181836,-63.794150962131006,53.25790751919854
20.043000000000603,0.35799050669937765,-63.74084962311822,53.34492692070345
20.044000000000604,0.3584230359641863,-63.68746110828947,53.43225983263132
20.045000000000606,0.35885662942180224,-63.63398510345283,53.51990762672397
20.046000000000607,0.35929129022712086,-63.58042129303589,53.60787168238644
20.047000000000608,0.3597270215444512,-63.526769360087926,53.69615338186594
20.04800000000061,0.36016382654747997,-63.47302898627203,53.78475411699845
20.04900000000061,0.3606017084192817,-63.4191998518538,53.87367528574127
20.050000000000612,0.36104067035234383,-63.36528163570041,53.96291829340227
20.051000000000613,0.36148071554856,-63.31127401526686,54.05248455120104
20.052000000000614,0.3619218472192252,-63.25717666659788,54.14237547639323
20.053000000000615,0.36236406858506215,-63.20298926431394,54.23259249468637
20.054000000000617,0.3628073828762077,-63.14871148160837,54.32313703755409
20.055000000000618,0.36325179333222846,-63.0943429902387,54.414010543394234
20.05600000000062,0.363697303202111,-63.03988346052145,54.505214458932194
20.05700000000062,0.36414391574427835,-62.9853325613207,54.59675023614074
20.05800000000062,0.3645916342265884,-62.93068996004904,54.688619333923995
20.059000000000623,0.36504046192632644,-62.87595532265272,54.7808232200927
20.060000000000624,0.3654904021302185,-62.82112831360872,54.8733633667422
20.061000000000625,0.3659414581344327,-62.7662085959191,54.966241254913555
20.062000000000626,0.366393633244567,-62.711195831098756,55.059458372238126
20.063000000000628,0.3668469307756735,-62.65608967917449,55.15301621379375
20.06400000000063,0.367301354052216,-62.600889798671034,55.24691628227173
20.06500000000063,0.36775690640811043,-62.545595846609814,55.34116008578835
20.06600000000063,0.3682135911867267,-62.49020747849932,55.43574914097224
20.067000000000633,0.36867141174082396,-62.434724348327734,55.530684971362014
20.068000000000634,0.36913037143263244,-62.37914610855646,55.62596910776159
20.069000000000635,0.36959047363380176,-62.323472410112075,55.72160308844627
20.070000000000636,0.3700517217253887,-62.26770290237943,55.81758845845214
20.071000000000637,0.3705141190978936,-62.211837233195034,55.913926772070134
20.07200000000064,0.3709776691512188,-62.155875048835156,56.01061958888114
20.07300000000064,0.3714423752946759,-62.099815994017135,56.107668474885834
20.07400000000064,0.3719082409469828,-62.04365971188525,56.20507500783726
20.075000000000642,0.37237526953626815,-61.98740584400132,56.30284076923655
20.076000000000644,0.3728434645000355,-61.93105403034664,56.40096734899415
20.077000000000645,0.3733128292851837,-61.8746039093032,56.49945634540843
20.078000000000646,0.37378336734797035,-61.81805511765568,56.5983093626895
20.079000000000647,0.3742550821540501,-61.76140729057768,56.697528016188755
20.08000000000065,0.3747279771783966,-61.704660061623166,56.79711392430939
20.08100000000065,0.3752020559053612,-61.64781306272892,56.89706871505403
20.08200000000065,0.37567732182860947,-61.59086592419292,56.997394026305386
20.083000000000652,0.37615377845114184,-61.53381827467617,57.09809150070327
20.084000000000653,0.3766314292852701,-61.47666974119137,57.19916278917951
20.085000000000655,0.37711027785259854,-61.41941994909767,57.30060955163654
20.086000000000656,0.37759032768403017,-61.36206852208796,57.40243345537356
20.087000000000657,0.37807158231971877,-61.304615082186785,57.50463617514334
20.088000000000658,0.3785540453090914,-61.24705924973753,57.6072193934578
20.08900000000066,0.3790377202108071,-61.18940064339973,57.71018480118836
20.09000000000066,0.3795226105927407,-61.131638880135014,57.81353409737417
20.091000000000662,0.38000872003198616,-61.07377357520484,57.91726898867138
20.092000000000663,0.3804960521148234,-61.01580434215753,58.02139118996777
20.093000000000664,0.3809846104366879,-60.95773079282476,58.125902422972345
20.094000000000666,0.3814743986021729,-60.89955253731144,58.23080442037198
20.095000000000667,0.381965420225002,-60.841269183983876,58.3360989192234
20.096000000000668,0.3824576789279982,-60.782880339472854,58.441787667248576
20.09700000000067,0.3829511783430809,-60.724385608649236,58.5478724210477
20.09800000000067,0.3834459221112075,-60.665784594630615,58.65435494183239
20.09900000000067,0.38394191388239524,-60.60707689876543,58.76123700297166
20.100000000000673,0.3844391573156654,-60.54826212062453,58.868520384620204
20.101000000000674,0.38493765607901625,-60.48933985799604,58.97620687295455
20.102000000000675,0.3854374138494214,-60.430309706878475,59.084298265168215
20.103000000000677,0.3859384343127744,-60.37117126146556,59.19279636806123
20.104000000000678,0.38644072116387673,-60.31192411414221,59.3017029938018
20.10500000000068,0.386944278106398,-60.252567855477814,59.41101996326581
20.10600000000068,0.3874491088528631,-60.19310207421553,59.52074910650582
20.10700000000068,0.38795521712459446,-60.13352635726466,59.63089226366764
20.108000000000683,0.3884626066516991,-60.07384028968805,59.741451280837225
20.109000000000684,0.38897128117303253,-60.014043454702836,59.85242801327008
20.110000000000685,0.3894812444361491,-59.954135433661364,59.96382432568613
20.111000000000686,0.38999250019729476,-59.89411580605132,60.0756420890581
20.112000000000688,0.39050505222134846,-59.8339841494831,60.187883187695576
20.11300000000069,0.39101890428178226,-59.77374003967578,60.30054951097432
20.11400000000069,0.3915340601606259,-59.713383050461005,60.413642955258304
20.11500000000069,0.39205052364844906,-59.652912753765115,60.52716542931399
20.116000000000692,0.39256829854429487,-59.59232871960223,60.64111884983042
20.117000000000694,0.3930873886556385,-59.531630516065306,60.75550514033203
20.118000000000695,0.39360779779835275,-59.470817709321416,60.87032623511156
20.119000000000696,0.39412952979666255,-59.409889863594934,60.98558407690298
20.120000000000697,0.39465258848309537,-59.34884654116746,61.101280615698464
20.1210000000007,0.39517697769844207,-59.28768730236339,61.21741781291214
20.1220000000007,0.3957027012916872,-59.22641170554149,61.33399763713819
20.1230000000007,0.3962297631199959,-59.16501930708896,61.451022065309004
20.124000000000702,0.39675816704862416,-59.10350966141072,61.568493085540936
20.125000000000703,0.3972879169508948,-59.04188232091773,61.68641269367747
20.126000000000705,0.3978190167081307,-58.98013683602321,61.804782893317665
20.127000000000706,0.39835147020961065,-58.91827275513094,61.92360569858017
20.128000000000707,0.39888528135249174,-58.8562896246259,62.042883132710564
20.12900000000071,0.3994204540417713,-58.79418698886537,62.162617227942775
20.13000000000071,0.3999569921902383,-58.731964390169864,62.28281002463935
20.13100000000071,0.400494899718378,-58.66962136881594,62.40346357329164
20.132000000000712,0.40103418055433604,-58.60715746302313,62.52457993333313
20.133000000000713,0.4015748386338565,-58.54457220894912,62.646161172929915
20.134000000000714,0.4021168779001956,-58.481865140677115,62.7682093692471
20.135000000000716,0.40266030230409405,-58.41903579021047,62.89072661066927
20.136000000000717,0.403205115803661,-58.35608368745562,63.01371499203272
20.137000000000718,0.40375132236434264,-58.29300836022625,63.1371766185228
20.13800000000072,0.4042989259588355,-58.22980933421842,63.261113606089616
20.13900000000072,0.40484793056702395,-58.16648613301392,63.38552807697509
20.14000000000072,0.40539834017589277,-58.10303827806432,63.510422165574994
20.141000000000723,0.4059501587794581,-58.039465288682614,63.63579801508518
20.142000000000724,0.406503390378693,-57.97576668203399,63.761657776556525
20.143000000000725,0.40705803898145104,-57.911941973129345,63.88800361111188
20.144000000000727,0.407614108602379,-57.84799067481161,64.01483769083775
20.145000000000728,0.40817160326282753,-57.78391229774751,64.14216219600965
20.14600000000073,0.40873052699079987,-57.719706350419436,64.26997931472262
20.14700000000073,0.4092908838208213,-57.65537233911791,64.39829124642972
20.14800000000073,0.40985267779387763,-57.59090976792642,64.527100202006
20.149000000000733,0.4104159129573344,-57.52631813871374,64.65640839791135
20.150000000000734,0.4109805933648193,-57.46159695113044,64.7862180616404
20.151000000000735,0.4115467230761527,-57.3967457025903,64.91653143156266
20.152000000000736,0.41211430615724115,-57.331763888267155,65.04735075397727
20.153000000000738,0.41268334667997914,-57.26665100108219,65.17867828536545
20.15400000000074,0.41325384872216037,-57.201406531696264,65.31051629160889
20.15500000000074,0.4138258163673564,-57.13602996849881,65.4428670483806
20.15600000000074,0.4143992537048537,-57.07052079759934,65.57573284199393
20.157000000000743,0.4149741648294992,-57.00487850281466,65.70911596639347
20.158000000000744,0.41555055384162753,-56.939102565666396,65.84301872546075
20.159000000000745,0.4161284248469427,-56.87319246536358,65.97744343446374
20.160000000000746,0.4167077819564076,-56.80714767879731,66.11239241764457
20.161000000000747,0.4172886292861299,-56.74096768052813,66.2478680083368
20.16200000000075,0.41787097095724485,-56.67465194278047,66.38387254980019
20.16300000000075,0.4184548110957987,-56.60819993542837,66.52040839518533
20.16400000000075,0.41904015383264087,-56.54161112598994,66.6574779065672
20.165000000000752,0.4196270033032704,-56.47488497961507,66.79508345764171
20.166000000000754,0.4202153636477569,-56.40802095907449,66.9332274300344
20.167000000000755,0.42080523901056494,-56.34101852475484,67.07191221603611
20.168000000000756,0.421396633540478,-56.273877134642255,67.21114021754062
20.169000000000757,0.42198955139040967,-56.20659624431959,67.35091384651366
20.17000000000076,0.42258399671732516,-56.13917530694906,67.49123552361803
20.17100000000076,0.4231799736820609,-56.07161377327219,67.6321076799224
20.17200000000076,0.4237774864492093,-56.00391109158905,67.77353275701502
20.173000000000762,0.424376539186978,-55.936066707757995,67.91551320524518
20.174000000000763,0.42497713606703,-55.8680800651784,68.05805148634856
20.175000000000765,0.42557928126435746,-55.79995060478513,68.20115006880037
20.176000000000766,0.4261829789571199,-55.73167776504063,68.34481143383715
20.177000000000767,0.42678823332649374,-55.66326098191729,68.48903807205332
20.178000000000768,0.4273950485565235,-55.594699688896355,68.63383248198711
20.17900000000077,0.42800342883395287,-55.52599331695315,68.77919717388302
20.18000000000077,0.4286133783480842,-55.45714129454842,68.92513466728292
20.181000000000772,0.4292249012906025,-55.388143047618414,69.0716474908379
20.182000000000773,0.4298380018554036,-55.31899799956658,69.21873818405611
20.183000000000774,0.43045268423845495,-55.24970557125013,69.36640929596697
20.184000000000776,0.4310689526375711,-55.18026518097447,69.51466338418331
20.185000000000777,0.43168681125230746,-55.110676244481596,69.66350301858184
20.186000000000778,0.43230626428372665,-55.04093817493714,69.8129307763366
20.18700000000078,0.4329273159342477,-54.97105038292875,69.96294924469713
20.18800000000078,0.43354997040746074,-54.901012276447574,70.11356102334389
20.18900000000078,0.4341742319079239,-54.83082326088189,70.2647687186258
20.190000000000783,0.4348001046409889,-54.76048273901015,70.41657494693175
20.191000000000784,0.43542759281260984,-54.68999011098786,70.5689823368755
20.192000000000785,0.4360567006291313,-54.61934477433623,70.72199352408032
20.193000000000787,0.4366874322971113,-54.54854612393952,70.8756111548525
20.194000000000788,0.43731979202310556,-54.47759355202635,71.02983788537487
20.19500000000079,0.43795378401345,-54.4064864481686,71.18467638169972
20.19600000000079,0.43858941247409505,-54.335224199262775,71.34012931954977
20.19700000000079,0.4392266816103202,-54.263806189529326,71.49619938230033
20.198000000000793,0.4398655956266006,-54.192231800498,71.6528892658003
20.199000000000794,0.440506158726326,-54.12050041099755,71.81020167492241
20.200000000000795,0.4411483751115958,-54.04861139714798,71.9681393217728
20.201000000000796,0.44179224898301755,-53.97656413235383,72.12670493022055
20.202000000000798,0.44243778453942706,-53.90435798728736,72.28590123402914
20.2030000000008,0.44308498597769974,-53.831992329885594,72.4457309745577
20.2040000000008,0.4437338574924859,-53.75946652533807,72.60619690393008
20.2050000000008,0.4443844032759822,-53.686779936077556,72.76730178333312
20.206000000000802,0.44503662751766077,-53.613931921771226,72.92904838288163
20.207000000000804,0.4456905344040818,-53.540921839311615,73.09143948371448
20.208000000000805,0.44634612811855096,-53.46774904280362,73.25447787428914
20.209000000000806,0.4470034128409413,-53.39441288356286,73.41816635364304
20.210000000000807,0.4476623927473818,-53.32091271009615,73.58250772955333
20.21100000000081,0.44832307201001403,-53.24724786810357,73.74750481800388
20.21200000000081,0.448985454796718,-53.173417700459964,73.91316044791044
20.21300000000081,0.44964954527083784,-53.09942154720757,74.07947745331539
20.214000000000812,0.4503153475909009,-53.02525874555315,74.24645867735244
20.215000000000813,0.4509828659103308,-52.95092862985268,74.41410697591664
20.216000000000815,0.45165210437718234,-52.87643053160114,74.58242521056258
20.217000000000816,0.4523230671338265,-52.801763779431376,74.75141625278881
20.218000000000817,0.4529957583166495,-52.72692769909538,74.92108298320669
20.21900000000082,0.45367018205578097,-52.65192161346478,75.09142829160413
20.22000000000082,0.4543463424747746,-52.576744842511985,75.26245507618195
20.22100000000082,0.45502424369028305,-52.50139670331223,75.43416624251994
20.222000000000822,0.4557038898117658,-52.42587651002676,75.60656470736757
20.223000000000823,0.4563852849411735,-52.35018357389731,75.7796533949173
20.224000000000824,0.457068433172592,-52.27431720323674,75.9534352375577
20.225000000000826,0.4577533385919421,-52.19827670342201,76.12791317654843
20.226000000000827,0.45844000527664497,-52.12206137688346,76.3030901614803
20.227000000000828,0.4591284372952617,-52.04567052309886,76.4789691509218
20.22800000000083,0.45981863870717843,-51.96910343858143,76.6555531114528
20.22900000000083,0.46051061356223755,-51.89235941687577,76.83284501708545
20.23000000000083,0.4612043659003904,-51.81543774854707,77.01084785011328
20.231000000000833,0.46189989975133094,-51.738337721175355,77.18956460234043
20.232000000000834,0.46259721913414464,-51.6610586193422,77.3689982726871
20.233000000000835,0.46329632805693216,-51.58359972462979,77.54915186620907
20.234000000000837,0.4639972305164275,-51.50596031560959,77.73002839947999
20.235000000000838,0.46469993049762365,-51.42813966783064,77.91163089442747
20.23600000000084,0.4654044319733982,-51.350137053820546,78.09396238007386
20.23700000000084,0.4661107389040901,-51.271951743070304,78.27702589430555
20.23800000000084,0.4668188552371347,-51.193583002031744,78.46082448201489
20.239000000000843,0.4675287849066355,-51.11503009410608,78.64536119624057
20.240000000000844,0.4682405318329808,-51.03629227963907,78.83063909594726
20.241000000000845,0.46895409992240067,-50.957368815913995,79.01666124852305
20.242000000000846,0.46966949306656447,-50.87825895714183,79.20343072782201
20.243000000000848,0.4703867151421545,-50.79896195445816,79.39095061336121
20.24400000000085,0.4711057700104185,-50.719477055914915,79.57922399449168
20.24500000000085,0.47182666151674546,-50.63980350646898,79.76825396531083
20.24600000000085,0.47254939349020775,-50.5599405479841,79.95804362630031
20.247000000000853,0.47327396974312347,-50.47988741921618,80.14859608544153
20.248000000000854,0.4740003940706003,-50.39964335581302,80.33991445632923
20.249000000000855,0.4747286702500242,-50.31920759030333,80.5320018604096
20.250000000000856,0.4754588020406716,-50.238579352092,80.72486142287698
20.251000000000857,0.47619079318315843,-50.15775786745738,80.91849627617323
20.25200000000086,0.47692464739899565,-50.07674235953946,81.11290955888285
20.25300000000086,0.4776603683900863,-49.99553204833941,81.30810441445047
20.25400000000086,0.4783979598382146,-49.91412615071036,81.50408399363572
20.255000000000862,0.4791374254045727,-49.83252388035194,81.70085145060887
20.256000000000864,0.4798787687292172,-49.75072444780894,81.89840994556558
20.257000000000865,0.4806219934305789,-49.66872706046061,82.09676264473401
20.258000000000866,0.48136710310491093,-49.58653092251927,82.29591271791638
20.259000000000867,0.48211410132577626,-49.50413523502458,82.49586334056012
20.26000000000087,0.48286299164349816,-49.42153919583795,82.69661769312916
20.26100000000087,0.48361377758461066,-49.33874199963812,82.89817895963297
20.26200000000087,0.48436646265131245,-49.25574283791848,83.10055032994659
20.263000000000872,0.4851210503208926,-49.17254089897802,83.30373499649235
20.264000000000873,0.4858775440451788,-49.089135367925294,83.50773615614057
20.265000000000875,0.48663594724993375,-49.005525426665535,83.71255701047603
20.266000000000876,0.4873962633343125,-48.92171025390414,83.91820076351
20.267000000000877,0.4881584956702035,-48.83768902513831,84.1246706236236
20.268000000000878,0.4889226476016944,-48.753460912656685,84.33196980172393
20.26900000000088,0.48968872244443556,-48.669025085534656,84.54010151290674
20.27000000000088,0.49045672348500624,-48.584380709630665,84.7490689746019
20.271000000000882,0.4912266539803123,-48.499526947585245,84.95887540545075
20.272000000000883,0.4919985171569555,-48.414462958819556,85.16952402877713
20.273000000000884,0.4927723162105727,-48.32918789952748,85.38101807003297
20.274000000000886,0.4935480543051966,-48.24370092267928,85.59336075457422
20.275000000000887,0.49432573457260337,-48.158001178018125,85.80655531133802
20.276000000000888,0.4951053601116322,-48.072087812056395,86.02060497074649
20.27700000000089,0.4958869339875254,-47.98595996807642,86.23551296386486
20.27800000000089,0.49667045923121506,-47.899616786128455,86.45128252324334
20.27900000000089,0.4974559388386761,-47.813057403029724,86.66791688323694
20.280000000000893,0.49824337577018196,-47.72628095236177,86.88541927717037
20.281000000000894,0.4990327729496123,-47.63928656447517,87.10379293942351
20.282000000000895,0.49982413326372194,-47.55207336648271,87.323041104966
20.283000000000897,0.5006174595614329,-47.464640482265025,87.54316700896284
20.284000000000898,0.5014127546530794,-47.37698703246457,87.76417388518996
20.2850000000009,0.502210021309645,-47.28911213449443,87.98606496658483
20.2860000000009,0.5030092622620472,-47.201014902531185,88.20884348705127
20.2870000000009,0.5038104802003284,-47.11269444752011,88.43251267654246
20.288000000000903,0.5046136777728948,-47.024149877177884,88.65707576554449
20.289000000000904,0.5054188575857539,-46.93538029598881,88.88253598283109
20.290000000000905,0.5062260222016558,-46.846384805212004,89.10889655280964
20.291000000000906,0.5070351741393739,-46.75716250288297,89.33616070112389
20.292000000000908,0.5078463158728087,-46.66771248380954,89.5643316489021
20.29300000000091,0.5086594498302137,-46.57803383958495,89.79341261181202
20.29400000000091,0.509474578393321,-46.488125658585695,90.02340680615018
20.29500000000091,0.5102917038965329,-46.39798702597243,90.25431744317896
20.296000000000912,0.5111108286260402,-46.307617023699116,90.48614772983709
20.297000000000914,0.5119319548189645,-46.21701473051253,90.71890086881777
20.298000000000915,0.5127550846624568,-46.12617922196126,90.95258005744608
20.299000000000916,0.5135802202928551,-46.03510957039742,91.1871884903648
20.300000000000917,0.5144073637947467,-45.943804844980306,91.42272935524983
20.30100000000092,0.5152365172000758,-45.852264111686694,91.65920583289189
20.30200000000092,0.5160676824871986,-45.7604864333143,91.89662110019508
20.30300000000092,0.5169008615800049,-45.66847086948608,92.13497832712144
20.304000000000922,0.5177360563469006,-45.57621647665983,92.37428067575317
20.305000000000923,0.5185732685999158,-45.48372230813435,92.61453130191249
20.306000000000925,0.5194125000937113,-45.39098741405578,92.8557333535702
20.307000000000926,0.5202537525246094,-45.29801084142698,93.09788997056847
20.308000000000927,0.5210970275295971,-45.204791634114414,93.34100428482334
20.30900000000093,0.5219423266853325,-45.111328832857104,93.58507941836012
20.31000000000093,0.522789651507135,-45.017621475277465,93.83011848475577
20.31100000000093,0.5236390034479581,-44.923668595887364,94.07612458783858
20.312000000000932,0.5244903838973601,-44.82946922610156,94.32310082062597
20.313000000000933,0.5253437941804359,-44.73502239424588,94.57105026728907
20.314000000000934,0.5261992355567999,-44.64032712556675,94.8199759992945
20.315000000000936,0.527056709219475,-44.54538244224706,95.06988107704578
20.316000000000937,0.5279162162938162,-44.450187363412425,95.32076854915135
20.317000000000938,0.5287777578364374,-44.354740905148525,95.57264145136601
20.31800000000094,0.5296413348340803,-44.25904208050946,95.82550280757486
20.31900000000094,0.5305069482025101,-44.16308989953314,96.07935562718576
20.32000000000094,0.5313745987853584,-44.06688336925485,96.3342029067315
20.321000000000943,0.5322442873530198,-43.97042149371944,96.59004762784836
20.322000000000944,0.5331160146014349,-43.87370327399892,96.84689275579815
20.323000000000945,0.5339897811509807,-43.77672770820761,97.10474124314528
20.324000000000947,0.5348655875452482,-43.67949379151239,97.36359602495706
20.325000000000948,0.5357434342498439,-43.58200051615746,97.62346001909498
20.32600000000095,0.5366233216512033,-43.484246871473964,97.88433612867325
20.32700000000095,0.5375052500553579,-43.38623184389987,98.14622723667993
20.32800000000095,0.5383892196866846,-43.287954417000364,98.40913620898259
20.329000000000953,0.5392752306866715,-43.189413571481666,98.67306589368516
20.330000000000954,0.5401632831126548,-43.09060828521275,98.93801911753273
20.331000000000955,0.5410533769365372,-42.99153753324636,99.2039986893327
20.332000000000956,0.5419455120434957,-42.892200287833845,99.47100739562053
20.333000000000958,0.5428396882306856,-42.792595518454874,99.73904800239342
20.33400000000096,0.5437359052059126,-42.692722191828814,100.00812325458453
20.33500000000096,0.5446341625863168,-42.59257927194546,100.27823587483377
20.33600000000096,0.5455344598970046,-42.4921657200789,100.54938856146624
20.337000000000963,0.5464367965697149,-42.39148049482228,100.82158398906428
20.338000000000964,0.5473411719414406,-42.290522552100526,101.0948248096363
20.339000000000965,0.5482475852530176,-42.18929084520276,101.36911364929492
20.340000000000966,0.5491560356477642,-42.08778432480169,101.64445310774197
20.341000000000967,0.5500665221700264,-41.98600193898703,101.92084575818662
20.34200000000097,0.5509790437637719,-41.883942633285066,102.19829414872395
20.34300000000097,0.5518935992711461,-41.78160535068933,102.47680079758136
20.34400000000097,0.5528101874310026,-41.67898903168965,102.75636819535326
20.345000000000972,0.5537288068774452,-41.576092614298375,103.0369988038393
20.346000000000974,0.5546494561383146,-41.47291503408172,103.31869505361077
20.347000000000975,0.5555721336337298,-41.3694552241909,103.60145934553827
20.348000000000976,0.5564968376745245,-41.26571211539039,103.88529404886975
20.349000000000977,0.5574235664607525,-41.16168463609291,104.17020149967784
20.35000000000098,0.5583523180801171,-41.05737171239078,104.45618400178371
20.35100000000098,0.5592830905064438,-40.952772268089085,104.74324382621691
20.35200000000098,0.5602158815980651,-40.84788522473809,105.0313832074141
20.353000000000982,0.5611506890962497,-40.742709501674,105.32060434462227
20.354000000000983,0.5620875106236111,-40.63724401604859,105.61090940196631
20.355000000000985,0.5630263436824706,-40.53148768286981,105.90230050555351
20.356000000000986,0.5639671856532323,-40.425439415037225,106.19477974424807
20.357000000000987,0.564910033792718,-40.31909812338105,106.48834916660152
20.358000000000988,0.5658548852325211,-40.21246271670376,106.78301078319758
20.35900000000099,0.5668017369773274,-40.1055321018144,107.07876656270146
20.36000000000099,0.5677505859032049,-39.9983051835781,107.37561843241772
20.361000000000992,0.568701428755915,-39.8907808649493,107.67356827842164
20.362000000000993,0.5696542621491758,-39.78295804702099,107.9726179421771
20.363000000000994,0.5706090825629279,-39.67483562906468,108.27276922188658
20.364000000000996,0.5715658863415615,-39.56641250857695,108.57402386872882
20.365000000000997,0.5725246696921852,-39.45768758132696,108.87638358951985
20.366000000000998,0.5734854286828118,-39.34865974139765,109.17985004353683
20.367000000001,0.5744481592405651,-39.23932788123962,109.4844248410721
20.368000000001,0.5754128571498819,-39.129690891715235,109.79010954470863
20.369000000001,0.5763795180506525,-39.01974766214993,110.09690566569975
20.370000000001003,0.5773481374364049,-38.90949708038357,110.40481466455894
20.371000000001004,0.5783187106524298,-38.798938032820544,110.71383794943982
20.372000000001005,0.5792912328939198,-38.688069404484416,111.02397687547881
20.373000000001007,0.5802656992040598,-38.576890079069315,111.33523274343808
20.374000000001008,0.5812421044721438,-38.46539893899727,111.6476067989559
20.37500000000101,0.58222044343165,-38.35359486547113,111.96110023039013
20.37600000000101,0.5832007106583067,-38.241476738536214,112.27571416977034
20.37700000000101,0.5841829005681398,-38.129043437131315,112.59144968981
20.378000000001013,0.5851670074155098,-38.01629383915632,112.90830780231488
20.379000000001014,0.5861530252911656,-37.90322682152641,113.22628946056331
20.380000000001015,0.587140948120199,-37.789841260234915,113.5453955539132
20.381000000001016,0.5881307696600775,-37.676136030418306,113.86562690962106
20.382000000001018,0.5891224834986133,-37.562110006415395,114.18698428926433
20.38300000000102,0.5901160830519311,-37.4477620618395,114.5094683894769
20.38400000000102,0.5911115615624228,-37.33309106963616,114.83307984067002
20.38500000000102,0.5921089120966669,-37.21809590215788,115.15781920421867
20.386000000001022,0.5931081275433736,-37.10277543122744,115.48368697362318
20.387000000001024,0.5941092006112877,-36.98712852821035,115.81068356921932
20.388000000001025,0.5951121238270718,-36.87115406408872,116.1388093421431
20.389000000001026,0.5961168895332224,-36.75485090952578,116.46806457058977
20.390000000001027,0.5971234898858875,-36.63821793494726,116.79844945669807
20.39100000000103,0.5981319168527721,-36.5212540106121,117.12996412720041
20.39200000000103,0.599142162210945,-36.40395800669257,117.46260863289348
20.39300000000103,0.6001542175446994,-36.28632879334602,117.79638294650667
20.394000000001032,0.6011680742433391,-36.16836524079927,118.13128696012272
20.395000000001033,0.602183723498997,-36.05006621942549,118.46732048533059
20.396000000001035,0.6032011563044429,-35.93143059982832,118.80448325092676
20.397000000001036,0.6042203634508275,-35.812457252923345,119.14277490364361
20.398000000001037,0.6052413355254778,-35.69314505002074,119.48219500310806
20.39900000000104,0.6062640629096403,-35.57349286291684,119.82274302319517
20.40000000000104,0.6072885357762356,-35.453499563974056,120.16441835051475
20.40100000000104,0.6083147440875746,-35.33316402621551,120.50722028105392
20.402000000001042,0.6093426775930981,-35.21248512341165,120.8511480213674
20.403000000001043,0.6103723258270708,-35.09146173017248,121.19620068439583
20.404000000001044,0.6114036781062893,-34.970092722042565,121.54237729081241
20.405000000001046,0.6124367235277719,-34.84837697559056,121.88967676515385
20.406000000001047,0.6134714509664414,-34.72631336851196,122.2380979347653
20.407000000001048,0.6145078490727837,-34.60390077972073,122.58763952991752
20.40800000000105,0.6155459062705039,-34.481138089451825,122.93830017994874
20.40900000000105,0.6165856107542067,-34.358024179360534,123.2900784135452
20.41000000000105,0.6176269504870046,-34.23455793262443,123.64297265695778
20.411000000001053,0.6186699131981559,-34.110738234046316,123.99698123085423
20.412000000001054,0.6197144863807178,-33.98656397016242,124.35210235040807
20.413000000001055,0.6207606572891291,-33.862034029345196,124.70833412470519
20.414000000001057,0.621808412936835,-33.73714730191271,125.06567455041653
20.415000000001058,0.6228577400938864,-33.61190268024406,125.4241215151554
20.41600000000106,0.6239086252845392,-33.48629905888209,125.78367279531027
20.41700000000106,0.6249610547848302,-33.36033533465313,126.14432605140496
20.41800000000106,0.6260150146201887,-33.23401040677897,126.50607882819102
20.419000000001063,0.6270704905629649,-33.10732317699644,126.868928554058
20.420000000001064,0.628127468130062,-32.980272549670545,127.23287253816989
20.421000000001065,0.6291859325804494,-32.85285743191979,127.59790796711495
20.422000000001066,0.6302458689127646,-32.725076733736,127.96403190763421
20.423000000001068,0.6313072618628431,-32.596929368104206,128.3312413006387
20.42400000000107,0.6323700959012977,-32.46841425113441,128.6995329607831
20.42500000000107,0.6334343552310627,-32.339530302182325,129.06890357664338
20.42600000000107,0.6345000237849386,-32.21027644398081,129.43934970631855
20.427000000001073,0.6355670852231564,-32.08065160276937,129.81086777646613
20.428000000001074,0.6366355229308994,-31.95065470842756,130.18345408153465
20.429000000001075,0.6377053200158799,-31.820284694605984,130.55710478152915
20.430000000001076,0.6387764593058677,-31.689540498864183,130.93181589858267
20.431000000001077,0.6398489233462533,-31.5584210628085,131.30758331754438
20.43200000000108,0.6409226943975697,-31.426925332228773,131.68440278383002
20.43300000000108,0.641997754433078,-31.295052257240517,132.062269899768
20.43400000000108,0.643074085136285,-31.162800792428914,132.4411801244876
20.435000000001082,0.6441516678985297,-31.030169896991218,132.82112877113516
20.436000000001084,0.6452304838165197,-30.89715853488632,133.20211100604303
20.437000000001085,0.6463105136899016,-30.763765674978806,133.58412184677897
20.438000000001086,0.6473917380188415,-30.629990291192435,133.9671561581032
20.439000000001087,0.6484741370015782,-30.495831362662273,134.35120865429718
20.44000000000109,0.649557690532026,-30.361287873883512,134.7362738929073
20.44100000000109,0.6506423781973351,-30.22635881487613,135.12234627477156
20.44200000000109,0.6517281792755222,-30.09104318133364,135.50942004408876
20.443000000001092,0.6528150727330402,-29.95533997478762,135.89748928256373
20.444000000001093,0.6539030372224143,-29.81924820276818,136.28654791100246
20.445000000001095,0.6549920510798658,-29.682766878965282,136.67658968545376
20.446000000001096,0.6560820923229261,-29.545895023396938,137.06760819590028
20.447000000001097,0.6571731386481111,-29.408631662573146,137.45959686431496
20.448000000001098,0.6582651674285632,-29.27097582966797,137.85254894244608
20.4490000000011,0.6593581557117275,-29.132926564687917,138.24645751154543
20.4500000000011,0.6604520802170443,-28.994482914644543,138.64131547838386
20.451000000001102,0.661546917333658,-28.85564393373081,139.0371155733347
20.452000000001103,0.6626426431181176,-28.716408683497534,139.43385035057977
20.453000000001104,0.6637392332921354,-28.57677623302931,139.83151218440568
20.454000000001106,0.6648366632403209,-28.43674565912838,140.23009326764773
20.455000000001107,0.6659349080079794,-28.296316046493672,140.6295856102262
20.456000000001108,0.6670339422988798,-28.155486487907584,141.02998103611947
20.45700000000111,0.6681337404731077,-28.01425608442109,141.43127118419352
20.45800000000111,0.6692342765448642,-27.87262394553885,141.8334475016046
20.45900000000111,0.670335524180353,-27.730589189417532,142.23650124738032
20.460000000001113,0.6714374566956485,-27.588150943043743,142.64042348715097
20.461000000001114,0.6725400470546319,-27.445308342442882,143.04520508959865
20.462000000001115,0.6736432678669029,-27.302060532864196,143.45083673052326
20.463000000001117,0.6747470913857684,-27.158406668981485,143.8573088852167
20.464000000001118,0.6758514895062155,-27.01434591509341,144.26461182865813
20.46500000000112,0.6769564337629572,-26.869877445323816,144.67273563527434
20.46600000000112,0.6780618953284818,-26.72500044382251,145.08167017420024
20.46700000000112,0.6791678450111264,-26.57971410497506,145.49140510852948
20.468000000001123,0.680274253253213,-26.434017633605094,145.90192989458228
20.469000000001124,0.6813810901292116,-26.28791024518554,146.31323377917187
20.470000000001125,0.6824883253439199,-26.141391166046393,146.72530579847108
20.471000000001126,0.6835959282306971,-25.99445963358824,147.13813477402798
20.472000000001128,0.6847038677497419,-25.847114896497978,147.55170931258817
20.47300000000113,0.6858121124863804,-25.6993562149627,147.96601780602572
20.47400000000113,0.6869206306494342,-25.551182860885564,148.3810484266924
20.47500000000113,0.6880293900696136,-25.402594118108954,148.79678912617968
20.476000000001132,0.6891383581979315,-25.25358928263284,149.21322763539695
20.477000000001134,0.6902475021042159,-25.104167662837796,149.63035146161738
20.478000000001135,0.6913567884756205,-24.95432857970924,150.04814788552915
20.479000000001136,0.6924661836151991,-24.80407136706637,150.46660396265472
20.480000000001137,0.6935756534405347,-24.653395371783564,150.88570651893673
20.48100000000114,0.694685163482428,-24.50229995402813,151.3054421498639
20.48200000000114,0.6957946788836021,-24.350784487483466,151.72579721938394
20.48300000000114,0.6969041643975046,-24.19884835958899,152.14675785810584
20.484000000001142,0.6980135843871439,-24.046490971766882,152.5683099625717
20.485000000001143,0.6991229028239678,-23.893711739663473,152.9904391914658
20.486000000001145,0.7002320832868348,-23.740510093383577,153.41313096568402
20.487000000001146,0.7013410889610203,-23.58688547773173,153.83637046719863
20.488000000001147,0.7024498826372905,-23.432837352448804,154.26014263709018
20.48900000000115,0.7035584267110317,-23.278365192457173,154.6844321734692
20.49000000000115,0.7046666831814594,-23.123468488101487,155.10922353006558
20.49100000000115,0.7057746136508922,-22.968146745396663,155.53450091782395
20.492000000001152,0.7068821793240649,-22.81239948626546,155.96024829987113
20.493000000001153,0.7079893410075547,-22.65622624879654,156.38644939057116
20.494000000001154,0.7090960591092333,-22.499626587483935,156.81308765714718
20.495000000001156,0.7102022936378406,-22.34260007348186,157.24014631642515
20.496000000001157,0.7113080042025813,-22.1851462948507,157.66760833269004
20.497000000001158,0.7124131500128251,-22.027264856816096,158.0954564181227
20.49800000000116,0.713517689877893,-21.868955382014068,158.52367303297032
20.49900000000116,0.7146215822068965,-21.710217510749768,158.95224038020686
20.50000000000116,0.7157247850086674,-21.551050901253266,159.38114040913894
20.501000000001163,0.716827255891776,-21.3914552299311,159.81035481193481
20.502000000001164,0.7179289520646488,-21.231430191629006,160.23986502316092
20.503000000001165,0.7190298303357127,-21.070975499884387,160.66965221915635
20.504000000001167,0.7201298471136993,-20.9100908871903,161.09969731653734
20.505000000001168,0.7212289584079827,-20.74877610525092,161.52998097255255
20.50600000000117,0.7223271198290419,-20.5870309252448,161.9604835832923
20.50700000000117,0.7234242865889973,-20.424855138083938,162.39118528498201
20.50800000000117,0.7245204135022434,-20.26224855467444,162.82206594994793
20.509000000001173,0.7256154549861934,-20.099211006183644,163.25310518797252
20.510000000001174,0.7267093650620786,-19.935742344298095,163.68428234723956
20.511000000001175,0.7278020973559011,-19.771842441488765,164.11557651183645
20.512000000001176,0.7288936050994603,-19.60751119127402,164.54696650245066
20.513000000001178,0.7299838411314515,-19.44274850848346,164.97843087493624
20.51400000000118,0.7310727578987406,-19.277554329523745,165.40994792065823
20.51500000000118,0.7321603074576715,-19.11192861264174,165.84149566711642
20.51600000000118,0.7332464414755127,-18.945871338189107,166.2730518763784
20.517000000001183,0.7343311112320293,-18.779382508888578,166.70459404665527
20.518000000001184,0.735414267621133,-18.61246215009539,167.13609941040988
20.519000000001185,0.7364958611526548,-18.44511031006735,167.5675449356801
20.520000000001186,0.7375758419542404,-18.27732706022362,167.99890732696883
20.521000000001187,0.7386541597733544,-18.109112495413,168.43016302279622
20.52200000000119,0.7397307639793858,-17.940466734177615,168.86128819887392
20.52300000000119,0.7408056035659113,-17.77138991901484,169.29225876696302
20.52400000000119,0.7418786271530314,-17.601882216643276,169.7230503752025
20.525000000001192,0.7429497829898492,-17.43194381826402,170.15363841008468
20.526000000001194,0.7440190189570984,-17.26157493982269,170.58399799565584
20.527000000001195,0.7450862825698322,-17.090775822272292,171.0141039942374
20.528000000001196,0.7461515209803015,-16.919546731833798,171.44393100682018
20.529000000001197,0.7472146809809118,-16.747887960258232,171.87345337689618
20.5300000000012,0.748275709007357,-16.575799825079585,172.30264518817586
20.5310000000012,0.749334551141819,-16.40328266988146,172.73148026482085
20.5320000000012,0.7503911531163684,-16.23033686454952,173.15993217743375
20.533000000001202,0.7514454603164362,-16.05696280552617,173.58797423957574
20.534000000001203,0.7524974177844714,-15.883160916069945,174.0155795101264
20.535000000001205,0.7535469702236914,-15.70893164650549,174.44272079638787
20.536000000001206,0.7545940620019927,-15.534275474476743,174.86937065387966
20.537000000001207,0.755638637155983,-15.359192905197304,175.2955013884126
20.538000000001208,0.7566806393951736,-15.18368447169949,175.72108505894607
20.53900000000121,0.7577200121062925,-15.007750735078982,176.14609347591835
20.54000000000121,0.7587566983577395,-14.831392284747222,176.57049820687834
20.541000000001212,0.7597906409041884,-14.654609738664794,176.99427057799383
20.542000000001213,0.7608217821913376,-14.477403743590802,177.41738167262068
20.543000000001214,0.7618500643607975,-14.299774975319119,177.83980233748258
20.544000000001216,0.7628754292550961,-14.121724138915402,178.26150318464127
20.545000000001217,0.7638978184228961,-13.9432519689494,178.68245459001042
20.546000000001218,0.7649171731242883,-13.764359229734945,179.1026266991938
20.54700000000122,0.7659334343362584,-13.585046715550575,179.5219894314641
20.54800000000122,0.7669465427583331,-13.405315250871578,179.94051247729496
20.54900000000122,0.7679564388183048,-13.225165690595546,180.3581653063569
20.550000000001223,0.7689630626781774,-13.044598920258423,180.77491716819094
20.551000000001224,0.7699663542402035,-12.863615856258722,181.19073709335314
20.552000000001225,0.7709662531531147,-12.682217446071274,181.6055939007991
20.553000000001227,0.7719626988184626,-12.50040466845668,182.01945619870634
20.554000000001228,0.7729556303971518,-12.318178533673416,182.43229238512356
20.55500000000123,0.7739449868160891,-12.135540083685987,182.84407065796628
20.55600000000123,0.7749307067749939,-11.952490392357037,183.25475901276252
20.55700000000123,0.7759127287533606,-11.769030565660014,183.66432524845357
20.558000000001233,0.7768909910175812,-11.58516174185968,184.07273697232603
20.559000000001234,0.7778654316282002,-11.400885091714912,184.47996160128724
20.560000000001235,0.7788359884473309,-11.216201818656655,184.88596636889517
20.561000000001236,0.7798025991462277,-11.03111315897667,185.29071832720592
20.562000000001238,0.7807652012129928,-10.84562038200179,185.6941843520281
20.56300000000124,0.7817237319604455,-10.65972479027216,186.0963311461034
20.56400000000124,0.7826781285341338,-10.473427719709129,186.49712524649186
20.56500000000124,0.783628327920499,-10.28673053977872,186.8965330262958
20.566000000001242,0.7845742669552029,-10.09963465365608,187.2945206999799
20.567000000001244,0.7855158823315456,-9.912141498378302,187.69105432931687
20.568000000001245,0.7864531106091329,-9.724252544996988,188.08609982722774
20.569000000001246,0.787385888222576,-9.535969298723387,188.47962296288904
20.570000000001247,0.7883141514904171,-9.34729329907075,188.87158936815416
20.57100000000125,0.7892378366241686,-9.158226119986617,189.26196454131056
20.57200000000125,0.7901568797374915,-8.968769369987665,189.65071385348247
20.57300000000125,0.7910712168555357,-8.778924692279189,190.03780255375835
20.574000000001252,0.7919807839243866,-8.588693764879684,190.42319577405385
20.575000000001253,0.7928855168207104,-8.398078300730615,190.80685853750308
20.576000000001255,0.793785351361461,-8.207080047804212,191.18875576109755
20.577000000001256,0.7946802233137793,-8.015700789207953,191.56885226298206
20.578000000001257,0.7955700684050233,-7.823942343277779,191.9471127701503
20.57900000000126,0.7964548223328967,-7.631806563667183,192.32350192121604
20.58000000000126,0.7973344207757455,-7.439295339434877,192.6979842759414
20.58100000000126,0.798208799402958,-7.246410595114829,193.07052432066993
20.582000000001262,0.7990778938855203,-7.053154290793065,193.44108647326303
20.583000000001263,0.7999416399066601,-6.8595284221678305,193.8096350918877
20.584000000001264,0.8007999731726466,-6.665535020608816,194.17613448022647
20.585000000001266,0.8016528294236872,-6.471176153206903,194.54054889583256
20.586000000001267,0.8025001444449736,-6.276453922816676,194.90284255599093
20.587000000001268,0.8033418540777931,-6.081370468094445,195.26297964513557
20.58800000000127,0.8041778942308103,-5.885927963525927,195.6209243206269
20.58900000000127,0.8050082008914167,-5.690128619452713,195.97664072141615
20.59000000000127,0.805832710137206,-5.493974682082616,196.3300929769781
20.591000000001273,0.8066513581475487,-5.297468433498277,196.68124521128837
20.592000000001274,0.807464081215288,-5.100612191659558,197.03006155227854
20.593000000001275,0.808270815758494,-4.903408310393238,197.37650613936657
20.594000000001277,0.8090714983323426,-4.705859179380343,197.72054313035565
20.595000000001278,0.8098660656410938,-4.507967224132043,198.0621367099644
20.59600000000128,0.8106544545501304,-4.30973490595993,198.40125109716755
20.59700000000128,0.8114366020981021,-4.111164721937223,198.73785055475304
20.59800000000128,0.8122124455091484,-3.912259204849938,199.0718993950607
20.599000000001283,0.812981922205191,-3.7130209231466154,199.40336198764774
20.600000000001284,0.8137449698183146,-3.513452480874155,199.73220277112605
20.601000000001285,0.8145015262032014,-3.313556517603875,200.0583862585554
20.602000000001286,0.8152515294496381,-3.1133357083565554,200.38187704531055
20.603000000001288,0.8159949178951064,-2.912792763512764,200.70263981847887
20.60400000000129,0.8167316301373831,-2.711930428719107,201.02063936627425
20.60500000000129,0.8174616050472518,-2.5107514847797243,201.3358405856675
20.60600000000129,0.818184781781216,-2.30925874754728,201.64820848922218
20.607000000001293,0.8189010997942888,-2.107455067800787,201.95770821532665
20.608000000001294,0.8196104988528017,-1.905343331116133,202.26430503798338
20.609000000001295,0.820312919047277,-1.702926457724326,202.56796437381487
20.610000000001296,0.8210083008052907,-1.500207402368008,202.86865179074928
20.611000000001297,0.8216965849044111,-1.2971891541423315,203.16633301709902
20.6120000000013,0.8223777124851093,-1.0938747363333134,203.4609739507927
20.6130000000013,0.8230516250637339,-0.8902672062402488,203.75254066781412
20.6140000000013,0.8237182645454642,-0.6863696549971872,204.04099943129026
20.615000000001302,0.8243775732372907,-0.4821852073771695,204.3263167000687
20.616000000001304,0.8250294938609755,-0.2777170215965503,204.60845913723145
20.617000000001305,0.8256739695660423,-0.07296828910220649,204.88739362091232
20.618000000001306,0.826310943942726,0.13205776564577515,205.16308725040133
20.619000000001307,0.8269403610349325,0.33735788539909767,205.435507357249
20.62000000000131,0.8275621653531665,0.5429287803607753,205.70462151359885
20.62100000000131,0.8281763018874407,0.7487671284267982,205.97039754056476
20.62200000000131,0.8287827161201573,0.9548695754424082,206.2328035179593
20.623000000001312,0.8293813540389434,1.1612327354632208,206.49180779208626
20.624000000001313,0.8299721621494623,1.3678531910270855,206.7473789868375
20.625000000001315,0.8305550874881803,1.5747274934374011,206.99948601035516
20.626000000001316,0.8311300776350574,1.7818521630483017,207.24809806467033
20.627000000001317,0.8316970807262091,1.9892236895672484,207.4931846550061
20.628000000001318,0.8322560454664913,2.196838532358821,207.7347155973919
20.62900000000132,0.8328069211420214,2.40469312076254,207.9726610294897
20.63000000000132,0.8333496576326314,2.612783854418309,208.2069914174143
20.631000000001322,0.8338842054242209,2.8211071035978774,208.43767756450288
20.632000000001323,0.8344105156210581,3.029659209547824,208.66469062233318
20.633000000001324,0.8349285399579678,3.238436484843054,208.88800209626052
20.634000000001326,0.8354382308124106,3.4474352137408557,209.10758385514686
20.635000000001327,0.8359395412165133,3.6566516525538586,209.32340814119408
20.636000000001328,0.8364324248689167,3.8660820300237555,209.5354475756838
20.63700000000133,0.8369168361465841,4.075722547705738,209.74367516951045
20.63800000000133,0.8373927301164358,4.285569380363289,209.94806433103062
20.63900000000133,0.8378600625468907,4.495618676368313,210.1485888737183
20.640000000001333,0.8383187899192655,4.705866558111239,210.3452230241652
20.641000000001334,0.8387688694390417,4.916309122417157,210.53794143088103
20.642000000001335,0.8392102590469934,5.126942440973516,210.72671917157098
20.643000000001337,0.8396429174301601,5.337762560760814,210.9115317606112
20.644000000001338,0.8400668040326805,5.548765504495254,211.0923551580264
20.64500000000134,0.8404818790664619,5.759947271077383,211.2691657766546
20.64600000000134,0.8408881035216867,5.9713038360490795,211.4419404892876
20.64700000000134,0.8412854391771478,6.182831152056475,211.61065663506247
20.648000000001343,0.8416738486104239,6.394525149319722,211.7752920287038
20.649000000001344,0.8420532952078575,6.6063817361144,211.93582496707452
20.650000000001345,0.8424237431743702,6.818396799254389,212.09223423527814
20.651000000001346,0.8427851575430687,7.030566204585475,212.24449911479132
20.652000000001348,0.8431375041846723,7.24288579748449,212.392599389432
20.65300000000135,0.8434807498167327,7.455351403364858,212.5365153515402
20.65400000000135,0.8438148620126643,7.66795882818809,212.67622781025906
20.65500000000135,0.8441398092105432,7.880703858985896,212.81171809576952
20.656000000001352,0.8444555607217206,8.09358226438015,212.94296806621648
20.657000000001354,0.8447620867391946,8.30658979511885,213.06996011475192
20.658000000001355,0.8450593583457771,8.519722184610174,213.19267717340531
20.659000000001356,0.845347347522027,8.732975149466181,213.31110272169295
20.660000000001357,0.8456260271539582,8.946344390054081,213.4252207878425
20.66100000000136,0.8458953710405025,9.159825591042388,213.53501595768626
20.66200000000136,0.8461553539007508,9.373414421969976,213.64047337988092
20.66300000000136,0.8464059513809387,9.587106537802672,213.7415787685696
20.664000000001362,0.8466471400611872,9.800897579507637,213.83831840949054
20.665000000001363,0.8468788974620017,10.014783174622176,213.9306791643808
20.666000000001365,0.8471012020505058,10.228758937836922,214.01864847708342
20.667000000001366,0.8473140332464317,10.442820471576866,214.10221437486624
20.668000000001367,0.8475173714278433,10.656963366587178,214.18136547419778
20.66900000000137,0.8477111979365886,10.871183202525785,214.25609098493774
20.67000000000137,0.8478954950835053,11.085475548557577,214.32638071363294
20.67100000000137,0.8480702461533401,11.299835963953575,214.3922250665975
20.672000000001372,0.8482354354094004,11.514259998691296,214.45361505278086
20.673000000001373,0.8483910480979394,11.72874319405966,214.51054228861895
20.674000000001374,0.8485370704522526,11.943281083269058,214.56299900038346
20.675000000001376,0.848673489696509,12.157869192060952,214.61097802460634
20.676000000001377,0.8488002940492871,12.372503039318795,214.65447281328366
20.677000000001378,0.8489174727268334,12.587178137688044,214.6934774359602
20.67800000000138,0.8490250159460484,12.80188999419124,214.72798657975514
20.67900000000138,0.8491229149271572,13.016634110848079,214.75799555302765
20.68000000000138,0.8492111618961256,13.23140598529782,214.78350028587064
20.681000000001383,0.8492897500867639,13.446201111420345,214.8044973326732
20.682000000001384,0.8493586737425419,13.661014979963692,214.82098387286223
20.683000000001385,0.8494179281181321,13.875843079166595,214.8329577111786
20.684000000001387,0.849467509480634,14.090680895386575,214.8404172787769
20.685000000001388,0.8495074151105213,14.305523913724674,214.84336163444462
20.68600000000139,0.8495376433022914,14.520367618655989,214.8417904647916
20.68700000000139,0.8495581933648259,14.735207494654782,214.83570408381814
20.68800000000139,0.8495690656214482,14.95003902682415,214.82510343219855
20.689000000001393,0.8495702614096872,15.164857701519704,214.80999007830752
20.690000000001394,0.8495617830807719,15.37965900698129,214.79036621720078
20.691000000001395,0.8495436339987893,15.59443843395463,214.76623467074728
20.692000000001396,0.8495158185395795,15.80919147632331,214.7375988842533
20.693000000001398,0.8494783420893394,16.023913631723662,214.70446292656982
20.6940000000014,0.8494312110429223,16.238600402176974,214.66683149069664
20.6950000000014,0.8493744328018418,16.45324729470558,214.6247098877569
20.6960000000014,0.8493080157720162,16.667849821953013,214.57810404964195
20.697000000001402,0.8492319693611904,16.88240350280539,214.52702052496946
20.698000000001404,0.8491463039760804,17.096903863003476,214.4714664750208
20.699000000001405,0.8490510310192622,17.311346435755954,214.4114496746363
20.700000000001406,0.8489461628857241,17.525726762353273,214.3469785082575
20.701000000001407,0.8488317129591948,17.740040392772993,214.27806196622004
20.70200000000141,0.8487076956081426,17.954282886286236,214.204709641874
20.70300000000141,0.8485741261815362,18.168449812057265,214.1269317281379
20.70400000000141,0.848431021004302,18.382536749743036,214.04473901676855
20.705000000001412,0.848278397372537,18.596539290091325,213.9581428908311
20.706000000001413,0.8481162735484307,18.81045303552522,213.86715532198482
20.707000000001415,0.8479446687549238,19.024273600735818,213.77178886747203
20.708000000001416,0.8477636031701183,19.237996613260687,213.6720566645991
20.709000000001417,0.8475730979214117,19.451617714065538,213.5679724285763
20.71000000000142,0.8473731750793826,19.665132558118362,213.4595504447623
20.71100000000142,0.8471638576514193,19.878536814955584,213.34680556510082
20.71200000000142,0.8469451695751022,20.091826169249085,213.22975320361212
20.713000000001422,0.8467171357113299,20.30499632136333,213.10840933094678
20.714000000001423,0.8464797818372176,20.5180429879115,212.98279046858588
20.715000000001424,0.8462331346387516,20.730961902301022,212.85291368373214
20.716000000001426,0.8459772217031992,20.943748815279484,212.71879658464005
20.717000000001427,0.8457120715112985,21.156399495470822,212.58045731223652
20.718000000001428,0.845437713429229,21.368909729904477,212.4379145360568
20.71900000000143,0.8451541777003352,21.581275324543455,212.2911874475636
20.72000000000143,0.8448614954366641,21.793492104800123,212.14029575427782
20.721000000001432,0.8445596986102561,22.00555591605253,211.9852596721759
20.722000000001433,0.8442488200442646,22.217462624144993,211.82609991979587
20.723000000001434,0.8439288934038434,22.42920811589264,211.66283771203598
20.724000000001435,0.8435999531868476,22.640788299569582,211.49549475248452
20.725000000001437,0.8432620347143329,22.852199105398125,211.3240932266944
20.726000000001438,0.8429151741208751,23.063436486023488,211.14865579354665
20.72700000000144,0.842559408344707,23.274496416985734,210.96920558139917
20.72800000000144,0.8421947751176615,23.4853748971868,210.78576617876618
20.72900000000144,0.8418213129549572,23.69606794934378,210.59836162431742
20.730000000001443,0.8414390611448064,23.90657162043595,210.4070164033378
20.731000000001444,0.8410480597378609,24.11688198215097,210.21175543892556
20.732000000001445,0.8406483495365134,24.326995131314316,210.01260408252966
20.733000000001446,0.8402399720840198,24.536907190316544,209.80958810661693
20.734000000001448,0.8398229696534969,24.746614307528063,209.60273369846013
20.73500000000145,0.8393973852367798,24.956112657713977,209.3920674496327
20.73600000000145,0.8389632625331156,25.16539844242784,209.17761634959413
20.73700000000145,0.8385206459377628,25.374467890413676,208.95940777683506
20.738000000001453,0.8380695805304458,25.58331725798202,208.73746948915863
20.739000000001454,0.8376101120636845,25.791942829392504,208.5118296169642
20.740000000001455,0.8371422869510377,26.00034091721646,208.2825166547954
20.741000000001456,0.8366661522551988,26.208507862702604,208.0495594529805
20.742000000001457,0.8361817556760237,26.41644003612293,207.8129872068218
20.74300000000146,0.8356891455384431,26.624133837116755,207.57282944986633
20.74400000000146,0.8351883707802936,26.83158569502317,207.32911604526257
20.74500000000146,0.8346794809400442,27.038792069207787,207.08187717684106
20.746000000001462,0.8341625261444778,27.245749449377357,206.83114333906386
20.747000000001464,0.8336375570962676,27.45245435588642,206.5769453298143
20.748000000001465,0.8331046250614813,27.65890334003749,206.31931424085624
20.749000000001466,0.8325637818570581,27.865092984368637,206.05828144939272
20.750000000001467,0.8320150798381942,28.07101990293678,205.793878607955
20.75100000000147,0.8314585718856854,28.27668074158505,205.526137637235
20.75200000000147,0.8308943113932272,28.48207217821175,205.25509071617483
20.75300000000147,0.8303223522546695,28.6871909230179,204.98077027172275
20.754000000001472,0.8297427488512421,28.892033718755698,204.70320897341873
20.755000000001473,0.8291555560387471,29.09659734096524,204.42243972146443
20.756000000001475,0.8285608291347017,29.300878598199127,204.1384956384472
20.757000000001476,0.8279586239055227,29.504874332242633,203.8514100604849
20.758000000001477,0.8273489965536309,29.708581418320595,203.56121652857152
20.75900000000148,0.8267320037045599,29.911996765300273,203.26794878020874
20.76000000000148,0.8261077023941199,30.11511731588151,202.97164073906401
20.76100000000148,0.8254761500554721,30.317940046778897,202.6723265075915
20.762000000001482,0.8248374045062727,30.520461968897187,202.37004035743803
20.763000000001483,0.8241915239358072,30.722680127494268,202.06481671943874
20.764000000001484,0.8235385668921398,30.92459160233656,201.7566901779272
20.765000000001486,0.8228785922692881,31.126193507850616,201.44569546013784
20.766000000001487,0.8222116592944091,31.327482993257327,201.1318674265905
20.767000000001488,0.8215378275150502,31.528457242704288,200.81524106307896
20.76800000000149,0.8208571567863866,31.729113475383976,200.49585147434544
20.76900000000149,0.8201697072585337,31.92944894565347,200.1737338732999
20.77000000000149,0.819475539363888,32.129460943131065,199.84892357096217
20.771000000001493,0.8187747138045368,32.32914679279588,199.52145597217228
20.772000000001494,0.8180672915396685,32.5285038550759,199.1913665641806
20.773000000001495,0.8173533337731137,32.72752952592473,198.8586909094131
20.774000000001497,0.8166329019408761,32.92622123689521,198.52346463713639
20.775000000001498,0.815906057698782,33.12457645519949,198.18572343399703
20.7760000000015,0.815172862910159,33.32259268376369,197.84550303888773
20.7770000000015,0.8144333796336128,33.52026746127775,197.50283923295007
20.7780000000015,0.8136876701108728,33.71759836223007,197.15776783089174
20.779000000001503,0.8129357967547078,33.91458299694001,196.81032467464127
20.780000000001504,0.812177822136939,34.111219011579834,196.4605456248393
20.781000000001505,0.8114138089765368,34.30750408819017,196.1084665535805
20.782000000001506,0.8106438201277916,34.503435944687475,195.75412333715883
20.783000000001508,0.809867918568614,34.69901233486497,195.39755184625486
20.78400000000151,0.8090861673888864,34.89423104838046,195.0387879419143
20.78500000000151,0.8082986297789518,35.08908991074927,194.67786746654537
20.78600000000151,0.8075053690181914,35.28358678331403,194.3148262350155
20.787000000001512,0.8067064484636925,35.47771956321978,193.94970003100653
20.788000000001514,0.8059019315390554,35.671486183376516,193.58252459666548
20.789000000001515,0.8050918817232907,35.86488461241358,193.21333562827027
20.790000000001516,0.8042763625398357,36.05791285463353,192.84216876845642
20.791000000001517,0.8034554375456852,36.25056894995097,192.46905959787523
20.79200000000152,0.802629170320643,36.44285097382975,192.09404363057175
20.79300000000152,0.8017976244566983,36.63475703721258,191.7171563077213
20.79400000000152,0.8009608635475128,36.82628528644566,191.33843298982774
20.795000000001522,0.8001189511780527,37.0174339031927,190.95790895036413
20.796000000001523,0.7992719509143273,37.208201104346855,190.57561937106883
20.797000000001525,0.7984199262932663,37.39858514193531,190.19159933423273
20.798000000001526,0.7975629408127376,37.588584303015786,189.80588381833635
20.799000000001527,0.7967010579216783,37.77819690957244,189.41850769045075
20.80000000000153,0.7958343410103776,37.96742131839715,189.0295057007804
20.80100000000153,0.7949628534008754,38.156255920974466,188.63891247929172
20.80200000000153,0.7940866583375343,38.344699143356195,188.24676252760227
20.803000000001532,0.7932058189776975,38.53274944603013,187.85309021327868
20.804000000001533,0.792320398382558,38.72040532378321,187.4579297674846
20.805000000001534,0.7914304595080689,38.90766530556556,187.0613152774597
20.806000000001536,0.7905360651961129,39.09452795433859,186.66328068135408
20.807000000001537,0.7896372781657268,39.28099186692872,186.2638597646897
20.808000000001538,0.7887341610045033,39.46705567386842,185.86308615380554
20.80900000000154,0.7878267761601335,39.65271803923679,185.4609933128522
20.81000000000154,0.7869151859321122,39.83797766049458,185.05761453754255
20.811000000001542,0.7859994524635465,40.022833268312326,184.65298295309466
20.812000000001543,0.785079637733165,40.20728362640122,184.24713150748892
20.813000000001544,0.7841558035474349,40.391327531327754,183.84009296705898
20.814000000001545,0.7832280115328414,40.57496381233579,183.43189991468697
20.815000000001547,0.782296323128324,40.758191331157576,183.02258474307123
20.816000000001548,0.7813607995778304,40.94100898182238,182.61217965336905
20.81700000000155,0.7804215019230647,41.12341569046476,182.20071664986762
20.81800000000155,0.7794784909963437,41.30541041512256,181.78822753535138
20.81900000000155,0.7785318274136304,41.48699214553591,181.3747439105015
20.820000000001553,0.7775815715676991,41.668159902944005,180.96029716803042
20.821000000001554,0.7766277836214434,41.84891273987241,180.54491848948436
20.822000000001555,0.7756705235013646,42.029249739923415,180.12863884308683
20.823000000001556,0.7747098508911725,42.209170017559025,179.71148897951812
20.824000000001558,0.7737458252255571,42.38867271788289,179.29349943041942
20.82500000000156,0.7727785056841,42.5677570164203,178.874700503714
20.82600000000156,0.7718079511853233,42.746422118890756,178.4551222814436
20.82700000000156,0.7708342203809158,42.924667260983625,178.0347946170258
20.828000000001563,0.7698573716500596,43.10249170812524,177.61374713411692
20.829000000001564,0.7688774630939542,43.27989475525229,177.19200922216433
20.830000000001565,0.767894552530436,43.456875726570004,176.76961003334736
20.831000000001566,0.7669086974887778,43.63343397531942,176.34657848426846
20.832000000001567,0.7659199552046163,43.80956888353897,175.92294324979633
20.83300000000157,0.7649283826150324,43.98527986181944,175.49873276201436
20.83400000000157,0.7639340363537476,44.16056634906343,175.0739752093181
20.83500000000157,0.7629369727464991,44.33542781223851,174.6486985335804
20.836000000001572,0.7619372478065335,44.50986374613102,174.22293042955795
20.837000000001574,0.760934917230229,44.68387367309805,173.79669834124633
20.838000000001575,0.7599300363928744,44.857457142813935,173.37002946081043
20.839000000001576,0.7589226603445918,45.03061373202009,172.94295073026868
20.840000000001577,0.7579128438063671,45.203343044274895,172.51548883527212
20.84100000000158,0.7569006411662298,45.37564470969106,172.0876702056941
20.84200000000158,0.7558861064755805,45.547518384686704,171.65952101765907
20.84300000000158,0.7548692934456308,45.7189637517268,171.23106718660387
20.844000000001582,0.7538502554439697,45.88998051906033,170.80233436939537
20.845000000001583,0.7528290454912919,46.060568420466005,170.37334796554188
20.846000000001585,0.7518057162582104,46.23072721499183,169.9441331121624
20.847000000001586,0.7507803200622447,46.400456686690745,169.51471468498158
20.848000000001587,0.7497529088648807,46.56975664436221,169.085117298262
20.84900000000159,0.7487235342688076,46.73862692128768,168.65536530353958
20.85000000000159,0.7476922475152387,46.9070673749697,168.2254827890799
20.85100000000159,0.746659099481374,47.075077886866254,167.79549357925305
20.852000000001592,0.7456241406779722,47.242658362128616,167.36542123479632
20.853000000001593,0.7445874212470712,47.409808729336255,166.93528905227444
20.854000000001594,0.743548990959746,47.57652894023357,166.50512006301355
20.855000000001596,0.742508899214112,47.74281896946269,166.074937033986
20.856000000001597,0.7414671950332918,47.90867881430195,165.64476246862375
20.857000000001598,0.7404239270636207,48.07410849440034,165.21461860388402
20.8580000000016,0.7393791435729037,48.23910805151012,164.78452741216398
20.8590000000016,0.7383328924487657,48.40367754922507,164.35451060212523
20.8600000000016,0.7372852211971642,48.567817072714774,163.92458961812866
20.861000000001603,0.7362361769409569,48.73152672846173,163.49478563938916
20.862000000001604,0.7351858064186076,48.89480664399395,163.06511958109803
20.863000000001605,0.7341341559829868,49.057656967624325,162.63561209708064
20.864000000001607,0.7330812716002475,49.22007786818851,162.20628357625415
20.865000000001608,0.7320271988488399,49.38206953477723,161.77715414529584
20.86600000000161,0.7309719829186023,49.5436321764795,161.34824366926102
20.86700000000161,0.7299156686099517,49.70476602211615,160.9195717518284
20.86800000000161,0.7288583003331781,49.86547131998355,160.49115773629478
20.869000000001613,0.7277999221078129,50.02574833758913,160.06302070510947
20.870000000001614,0.7267405775620978,50.18559736139416,159.63517948235082
20.871000000001615,0.7256803099325602,50.34501869655422,159.2076526323049
20.872000000001616,0.7246191620636488,50.50401266665916,158.78045846491906
20.873000000001618,0.7235571764074797,50.662579613484446,158.35361503124378
20.87400000000162,0.7224943950236525,50.82071989672203,157.92714012422832
20.87500000000162,0.7214308595791539,50.97843389373329,157.50105128729365
20.87600000000162,0.7203666113483308,51.135721999297004,157.0753658083176
20.877000000001622,0.7193016912129914,51.29258462535031,156.65010072101322
20.878000000001624,0.7182361396625032,51.449022200739414,156.22527280935563
20.879000000001625,0.7171699967940575,51.6050351709694,155.80089860678615
20.880000000001626,0.7161033023129343,51.76062399795337,155.37699439771143
20.881000000001627,0.7150360955328856,51.915789159765204,154.9535762197916
20.88200000000163,0.713968415376579,52.07053115039333,154.530659863091
20.88300000000163,0.7129003003760955,52.224850479491764,154.10826087228807
20.88400000000163,0.7118317886735432,52.37874767213828,153.6863945501108
20.885000000001632,0.7107629180216645,52.53222326859236,153.26507595449456
20.886000000001633,0.709693725784581,52.685277824047645,152.8443199034883
20.887000000001635,0.7086242489385584,52.83791190839971,152.42414097804715
20.888000000001636,0.7075545240728517,52.99012610600411,152.0045535179467
20.889000000001637,0.7064845873906165,53.141921015435976,151.58557162687407
20.89000000000164,0.7054144747098444,53.29329724925823,151.16720917455595
20.89100000000164,0.7043442214644284,53.44425543378546,150.74947979686166
20.89200000000164,0.7032738627051887,53.59479620885232,150.33239689779623
20.893000000001642,0.7022034331010485,53.74492022758142,149.91597365184515
20.894000000001643,0.7011329669401886,53.89462815615638,149.50022300400636
20.895000000001644,0.7000624981313125,54.043920673589795,149.0851576726858
20.896000000001646,0.6989920602049181,54.192798471502115,148.67079015097977
20.897000000001647,0.6979216863146451,54.34126225389212,148.25713270838392
20.898000000001648,0.6968514092386573,54.489312736919246,147.8441973930172
20.89900000000165,0.695781261381077,54.636950648678514,147.4319960316538
20.90000000000165,0.6947112747734799,54.784176728982914,147.02054023385864
20.901000000001652,0.6936414810763984,54.93099172914659,146.609841392513
20.902000000001653,0.6925719115808954,55.0773964117683,146.1999106852286
20.903000000001654,0.6915025972101777,55.223391550517405,145.7907590760742
20.904000000001655,0.6904335685212375,55.3689779299208,145.38239731908573
20.905000000001657,0.6893648557065475,55.51415634515593,144.97483595798545
20.906000000001658,0.6882964885957593,55.65892760183713,144.56808532838846
20.90700000000166,0.6872284966575196,55.80329251581306,144.16215556149726
20.90800000000166,0.6861609090012001,55.947251912960475,143.75705658408415
20.90900000000166,0.6850937543787795,56.09080662898158,143.35279812008994
20.910000000001663,0.6840270611866658,56.233957509201005,142.94938969399178
20.911000000001664,0.6829608574676397,56.376705408369915,142.54684063157427
20.912000000001665,0.6818951709127182,56.5190511904645,142.14516006242343
20.913000000001666,0.6808300288631571,56.66099572849511,141.74435692139383
20.914000000001668,0.6797654583124165,56.802539904307636,141.34443994971014
20.91500000000167,0.6787014859081638,56.943684608394875,140.945417699788
20.91600000000167,0.6776381379543179,57.08443073970756,140.5472985339232
20.91700000000167,0.6765754404130979,57.224779205463065,140.15009062690635
20.918000000001673,0.6755134189071235,57.36473092096171,139.75380196900008
20.919000000001674,0.6744520987215068,57.50428680940141,139.3584403681205
20.920000000001675,0.6733915048059805,57.643447801698294,138.96401344892055
20.921000000001676,0.672331661777057,57.78221483629959,138.57052865755054
20.922000000001677,0.6712725939201897,57.92058885901373,138.17799326485934
20.92300000000168,0.6702143251919553,58.058570822829644,137.7864143618858
20.92400000000168,0.6691568792222681,58.19616168773784,137.39579886857007
20.92500000000168,0.6681002793165977,58.33336242056712,137.00615353437894
20.926000000001682,0.6670445484582086,58.470173994806935,136.61748493532855
20.927000000001684,0.6659897093104115,58.60659739043811,136.22979948220197
20.928000000001685,0.6649357842188204,58.74263359377167,135.84310341856306
20.929000000001686,0.66388279521366,58.87828359727557,135.45740282447625
20.930000000001687,0.6628307640120259,59.013548399420955,135.0727036178957
20.93100000000169,0.6617797120202153,59.14842900451169,134.68901155417493
20.93200000000169,0.6607296603360219,59.282926422529634,134.30633223288808
20.93300000000169,0.6596806297510813,59.417041668977795,133.9246710959576
20.934000000001692,0.6586326407531823,59.55077576472188,133.5440334301412
20.935000000001693,0.657585713528635,59.684129735838404,133.16442436940147
20.936000000001695,0.6565398679646015,59.817104613461005,132.7858488970766
20.937000000001696,0.655495123651458,59.94970143363288,132.408311847138
20.938000000001697,0.6544514998851764,60.081921237155605,132.03181790576787
20.9390000000017,0.6534090156696665,60.21376506944474,131.656371613693
20.9400000000017,0.6523676897191618,60.34523398038331,131.28197736828838
20.9410000000017,0.6513275404606135,60.47632902418164,130.90863942474928
20.942000000001702,0.6502885860360506,60.60705125923313,130.53636189905438
20.943000000001703,0.6492508443049717,60.737401747980066,130.16514876823572
20.944000000001704,0.6482143328467312,60.86738155676992,129.79500387137347
20.945000000001706,0.6471790689629534,60.99699175572313,129.42593091530512
20.946000000001707,0.6461450696798787,61.12623341860085,129.0579334734922
20.947000000001708,0.6451123517507866,61.25510762267043,128.69101498598116
20.94800000000171,0.6440809316583753,61.383615448573124,128.3251787661856
20.94900000000171,0.6430508256171588,61.511757980203114,127.96042799943301
20.95000000000171,0.6420220495758469,61.6395363045723,127.59676574317108
20.951000000001713,0.6409946192197303,61.76695151168977,127.23419493255588
20.952000000001714,0.6399685499730952,61.894004694437726,126.87271837927254
20.953000000001715,0.6389438570015582,62.020696948448624,126.512338775333
20.954000000001717,0.6379205552144771,62.1470293719887,126.15305869242947
20.955000000001718,0.6368986592673372,62.27300306583379,125.79488058449587
20.95600000000172,0.635878183564081,62.398619133158,125.4378067915697
20.95700000000172,0.6348591422595222,62.52387867941724,125.08183953868003
20.95800000000172,0.6338415492616798,62.648782812235666,124.7269809373005
20.959000000001723,0.6328254182341408,62.77333264129214,124.37323298909752
20.960000000001724,0.6318107625984146,62.897529278214165,124.02059758736902
20.961000000001725,0.6307975955362692,63.021373836467184,123.6690765164868
20.962000000001726,0.6297859299920949,63.14486743124744,123.31867145419501
20.963000000001728,0.6287757786751996,63.268011179375875,122.96938397561767
20.96400000000173,0.6277671540621554,63.39080619919898,122.62121555246999
20.96500000000173,0.6267600683991184,63.513253610481115,122.27416755428399
20.96600000000173,0.6257545337041301,63.635354534307844,121.92824125204302
20.967000000001732,0.6247505617694081,63.7571100929855,121.58343781689203
20.968000000001734,0.6237481641636489,63.878521409941925,121.23975832464599
20.969000000001735,0.6227473522343189,63.99958960963509,120.89720375560522
20.970000000001736,0.6217481371099172,64.12031581745343,120.55577499555713
20.971000000001737,0.6207505297022328,64.2407011596265,120.21547283954222
20.97200000000174,0.6197545407086087,64.36074676313281,119.87629799048266
20.97300000000174,0.6187601806141904,64.48045375560775,119.5382510615022
20.97400000000174,0.6177674596941474,64.5998232652561,119.20133257954645
20.975000000001742,0.6167763880159128,64.71885642076714,118.8655429839653
20.976000000001743,0.6157869754413686,64.83755435122433,118.53088262940483
20.977000000001745,0.6147992316290816,64.95591818602624,118.19735178626921
20.978000000001746,0.6138131660364798,65.07394905479715,117.86495064275277
20.979000000001747,0.612828787922008,65.19164808731203,117.53367930680827
20.98000000000175,0.6118461063473299,65.30901641341106,117.20353780575607
20.98100000000175,0.6108651301794719,65.42605516292383,116.87452608989373
20.98200000000175,0.6098858680929501,65.54276546559113,116.5466440317996
20.983000000001752,0.6089083285719352,65.65914845098771,116.21989142782503
20.984000000001753,0.6079325199123234,65.77520524844707,115.89426800128469
20.985000000001754,0.6069584502238973,65.89093698699057,115.56977340225758
20.986000000001756,0.6059861274323758,66.00634479525186,115.2464072073242
20.987000000001757,0.6050155592815152,66.1214298014055,114.92416892508028
20.988000000001758,0.6040467533351772,66.2361931331023,114.60305799448128
20.98900000000176,0.6030797169793715,66.35063591739474,114.28307378325786
20.99000000000176,0.6021144574243154,66.4647592806691,113.96421559641395
20.991000000001762,0.6011509817064299,66.57856434858785,113.646482672063
20.992000000001763,0.6001892966904044,66.6920522460135,113.32987418201063
20.993000000001764,0.5992294090711462,66.80522409695214,113.01438923738915
20.994000000001765,0.5982713253757971,66.91808102448856,112.70002688661134
20.995000000001767,0.5973150519656901,67.03062415072564,112.38678611517848
20.996000000001768,0.5963605950383432,67.14285459671919,112.07466585118712
20.99700000000177,0.5954079606293501,67.25477348242829,111.76366496434139
20.99800000000177,0.5944571546143703,67.36638192664815,111.45378226403459
20.99900000000177,0.5935081827109937,67.47768104695663,111.14501650582216
21.000000000001773,0.5925610504806761,67.58867195966006,110.83736638875718
21.001000000001774,0.5916157633306258,67.69935577973442,110.53083055680437
21.002000000001775,0.5906723265156668,67.80973362077394,110.22540760329521
21.003000000001776,0.5897307451401105,67.91980659494128,109.92109606714773
21.004000000001778,0.5887910241595934,68.0295758129085,109.61789443673912
21.00500000000178,0.587853168382913,68.13904238381502,109.31580114989144
21.00600000000178,0.586917182473841,68.24820741520855,109.01481459543483
21.00700000000178,0.5859830709529381,68.35707201300616,108.71493311541728
21.008000000001783,0.5850508381993205,68.46563728143965,108.41615500269592
21.009000000001784,0.5841204884524591,68.57390432301182,108.1184785054916
21.010000000001785,0.583192025813926,68.6818742384509,107.82190182598906
21.011000000001786,0.5822654542491228,68.78954812666406,107.5264231221205
21.012000000001787,0.5813407775890534,68.8969270846954,107.23204050899366
21.01300000000179,0.5804179995319942,69.00401220768231,106.93875205855083
21.01400000000179,0.5794971236452175,69.11080458881277,106.64655580178572
21.01500000000179,0.5785781533666876,69.21730531928614,106.35544972935453
21.016000000001792,0.5776610920066986,69.32351548827174,106.06543179136989
21.017000000001794,0.5767459427495786,69.42943618286914,105.77649989914168
21.018000000001795,0.5758327086552915,69.53506848807028,105.48865192723764
21.019000000001796,0.5749213926610832,69.64041348672387,105.2018857114938
21.020000000001797,0.5740119975831,69.74547225949352,104.9161990525388
21.0210000000018,0.5731045261179764,69.8502458848292,104.63158971516864
21.0220000000018,0.5721989808444297,69.95473543892412,104.34805542912821
21.0230000000018,0.5712953642248155,70.05894199568772,104.06559389072427
21.024000000001802,0.5703936786067086,70.16286662670582,103.78420276300311
21.025000000001803,0.5694939262244231,70.26651040121398,103.50387967799576
21.026000000001805,0.5685961092005491,70.36987438606207,103.22462223430936
21.027000000001806,0.5677002295474666,70.47295964568285,102.94642800067986
21.028000000001807,0.5668062891688341,70.57576724206368,102.6692945159364
21.02900000000181,0.5659142898610954,70.67829823471497,102.39321928910093
21.03000000000181,0.5650242333149204,70.78055368064213,102.11819980210234
21.03100000000181,0.5641361211166943,70.88253463431943,101.84423350826309
21.032000000001812,0.5632499547499222,70.9842421476589,101.57131783236316
21.033000000001813,0.5623657355967038,71.0856772699844,101.29945017491036
21.034000000001814,0.5614834649391047,71.18684104800897,101.02862791009403
21.035000000001816,0.5606031439605906,71.28773452580484,100.7588483866305
21.036000000001817,0.5597247737473748,71.38835874478248,100.49010893049169
21.037000000001818,0.5588483552898448,71.48871474366607,100.22240684069148
21.03800000000182,0.5579738894838769,71.58880355846411,99.95573939603594
21.03900000000182,0.5571013771321937,71.68862622245838,99.69010385284956
21.04000000000182,0.5562308189457122,71.78818376617005,99.42549744378864
21.041000000001823,0.5553622155448417,71.8874772173462,99.16191738264462
21.042000000001824,0.5544955674608028,71.98650760093558,98.89936086054256
21.043000000001825,0.5536308751369114,72.08527593906753,98.63782504935894
21.044000000001827,0.55276813892986,72.18378325103454,98.37730710356198
21.045000000001828,0.5519073591109979,72.2820305532749,98.11780415616855
21.04600000000183,0.551048535867543,72.38001885934712,97.85931332302886
21.04700000000183,0.5501916693038692,72.47774917992119,97.60183170340903
21.04800000000183,0.5493367594427004,72.57522252275417,97.34535637765345
21.049000000001833,0.5484838062263239,72.67243989267673,97.08988441040347
21.050000000001834,0.547632809517834,72.76940229157522,96.83541285089592
21.051000000001835,0.5467837691022521,72.86611071837876,96.58193873266461
21.052000000001836,0.5459366846877572,72.96256616904078,96.32945907403774
21.053000000001838,0.5450915559068096,73.05876963652707,96.0779708781592
21.05400000000184,0.5442483823173337,73.15472211079734,95.8274711362216
21.05500000000184,0.5434071634038353,73.25042457879975,95.57795682496504
21.05600000000184,0.5425678985785242,73.3458780244475,95.32942490723858
21.057000000001842,0.5417305871824435,73.44108342861446,95.08187233615676
21.058000000001844,0.5408952284865608,73.53604176912005,94.83529604956465
21.059000000001845,0.540061821692842,73.63075402071382,94.5896929759352
21.060000000001846,0.5392303659353611,73.72522115507215,94.34506003261427
21.061000000001847,0.538400860281335,73.81944414077928,94.10139412611197
21.06200000000185,0.537573303732187,73.9134239433246,93.85869215204576
21.06300000000185,0.5367476952245951,74.0071615250836,93.61695099687422
21.06400000000185,0.5359240336315044,74.10065784531858,93.37616753973023
21.065000000001852,0.535102317763154,74.19391386016329,93.13633864717005
21.066000000001853,0.5342825463680959,74.28693052261315,92.89746117933377
21.067000000001855,0.5334647181341642,74.37970878252219,92.65953198968946
21.068000000001856,0.5326488316894726,74.47224958659275,92.42254792159417
21.069000000001857,0.5318348856033867,74.5645538783656,92.18650581228007
21.07000000000186,0.5310228783874885,74.65662259821754,91.95140249284026
21.07100000000186,0.5302128084965065,74.7484566833515,91.71723478672948
21.07200000000186,0.5294046743292872,74.84005706779122,91.48399951227236
21.073000000001862,0.5285984742296892,74.93142468237627,91.25169348076628
21.074000000001863,0.5277942064875292,75.02256045475298,91.02031349978535
21.075000000001864,0.5269918693394641,75.11346530937607,90.78985637111987
21.076000000001866,0.5261914609699038,75.20414016749544,90.56031889110318
21.077000000001867,0.525392979511894,75.2945859471585,90.33169785392276
21.078000000001868,0.5245964230479817,75.3848035632035,90.10399004771232
21.07900000000187,0.5238017896110901,75.47479392725414,89.87719225794807
21.08000000000187,0.5230090771853667,75.56455794771962,89.65130126653932
21.081000000001872,0.5222182837070289,75.65409652978744,89.42631385241823
21.082000000001873,0.5214294070652127,75.74341057542468,89.20222679211533
21.083000000001874,0.5206424451027517,75.83250098337189,88.97903685919812
21.084000000001875,0.5198573956170603,75.92136864914329,88.75674082585572
21.085000000001877,0.5190742563608677,76.01001446502381,88.53533546193952
21.086000000001878,0.5182930250430633,76.09843932006738,88.31481753660462
21.08700000000188,0.5175136993294632,76.18664410009724,88.0951838165405
21.08800000000188,0.5167362768435778,76.27462968770068,87.8764310681098
21.08900000000188,0.5159607551673837,76.36239696223367,87.65855605754014
21.090000000001883,0.5151871318420976,76.44994679981598,87.44155555059024
21.091000000001884,0.5144154043688904,76.53728007333507,87.2254263114982
21.092000000001885,0.5136455702096507,76.62439765243919,87.01016510710271
21.093000000001886,0.5128776267877123,76.71130040354949,86.79576870273615
21.094000000001888,0.5121115714885462,76.79798918984487,86.58223386343244
21.09500000000189,0.5113474016605185,76.88446487127656,86.36955735916376
21.09600000000189,0.5105851146155582,76.97072830456341,86.15773595724491
21.09700000000189,0.5098247076298427,77.05678034319126,85.94676642655385
21.098000000001893,0.5090661779445211,77.14262183741673,85.7366455399973
21.099000000001894,0.5083095227663625,77.22825363427147,85.52737007031858
21.100000000001895,0.5075547392684235,77.31367657755757,85.31893679279055
21.101000000001896,0.5068018245907118,77.39889150785726,85.1113424851161
21.102000000001897,0.5060507758408432,77.48389926252801,84.90458392738557
21.1030000000019,0.5053015900946747,77.56870067571224,84.69865790256699
21.1040000000019,0.5045542643969448,77.65329657833335,84.49356119534079
21.1050000000019,0.5038087957618949,77.73768779810312,84.28929059519065
21.106000000001902,0.5030651811738927,77.82187515952394,84.08584289416537
21.107000000001904,0.5023234175880286,77.90585948389166,83.88321488704926
21.108000000001905,0.5015835019307523,77.98964158929824,83.6814033730747
21.109000000001906,0.5008454311004181,78.07322229063801,83.4804051554744
21.110000000001907,0.5001092019679027,78.1566023996094,83.28021704102665
21.11100000000191,0.4993748113771923,78.23978272472027,83.08083584024011
21.11200000000191,0.49864225614592683,78.32276407129008,82.88225836911596
21.11300000000191,0.4979115330659779,78.4055472414587,82.68448144796123
21.114000000001912,0.497182638904013,78.4881330341862,82.48750190049358
21.115000000001913,0.49645557040202853,78.5705222452599,82.29131655654844
21.116000000001915,0.4957303242779118,78.6527156672995,82.09592225094212
21.117000000001916,0.4950068972259513,78.73471408976198,81.9013158231237
21.118000000001917,0.4942852859173844,78.81651829894595,81.70749411826922
21.11900000000192,0.49356548700090835,78.89812907799872,81.51445398642196
21.12000000000192,0.492847497103209,78.979547206919,81.32219228350843
21.12100000000192,0.49213131282943856,79.06077346256593,81.13070587185011
21.122000000001922,0.49141693076374854,79.14180861866289,80.93999161816667
21.123000000001923,0.4907043474697552,79.22265344580246,80.75004639676642
21.124000000001924,0.48999355949104645,79.30330871145662,80.56086708774149
21.125000000001926,0.4892845633516626,79.38377517997814,80.3724505759659
21.126000000001927,0.4885773555565624,79.46405361260875,80.1847937552879
21.127000000001928,0.4878719325920629,79.54414476748892,79.99789352389001
21.12800000000193,0.48716829092636343,79.62404939965673,79.81174678660545
21.12900000000193,0.4864664270099538,79.70376826106232,79.62635045679394
21.13000000000193,0.4857663372760675,79.78330210057051,79.44170145329349
21.131000000001933,0.4850680181411291,79.8626516639691,79.25779670235306
21.132000000001934,0.4843714660052172,79.94181769397541,79.0746331367302
21.133000000001935,0.48367667725244096,80.02080093024276,78.89220769684208
21.134000000001937,0.4829836482514101,80.09960210936929,78.71051733118479
21.135000000001938,0.48229237535562497,80.17822196490532,78.52955899371133
21.13600000000194,0.4816028549039134,80.2566612273569,78.3493296467947
21.13700000000194,0.48091508322081095,80.3349206241991,78.16982626153329
21.13800000000194,0.4802290566169903,80.41300087988016,77.99104581515753
21.139000000001943,0.47954477138963614,80.4909027158296,77.81298529209562
21.140000000001944,0.47886222382284144,80.56862685046454,77.63564168705021
21.141000000001945,0.4781814101879936,80.6461739992039,77.45901200118281
21.142000000001946,0.4775023267441552,80.7235448744671,77.2830932424761
21.143000000001948,0.4768249697384245,80.80074018568904,77.10788242893143
21.14400000000195,0.47614933540632115,80.87776063932515,76.93337658581902
21.14500000000195,0.4754754199721541,80.95460693886086,76.75957274681478
21.14600000000195,0.4748032196493403,81.03127978481896,76.58646795420643
21.147000000001952,0.4741327306408083,81.10777987476946,76.41405925727338
21.148000000001954,0.47346394913931433,81.1841079033337,76.24234371569035
21.149000000001955,0.4727968713277967,81.26026456220103,76.07131839640797
21.150000000001956,0.4721314933797069,81.3362505401267,75.90098037536525
21.151000000001957,0.4714678114593496,81.41206652295195,75.73132673672926
21.15200000000196,0.47080582172220387,81.48771319360034,75.56235457332153
21.15300000000196,0.4701455203152548,81.56319123209877,75.39406098779745
21.15400000000196,0.46948690337729565,81.63850131557612,75.22644309003867
21.155000000001962,0.46882996703927604,81.71364411827903,75.0594979997394
21.156000000001963,0.4681747074245642,81.78862031157578,74.89322284620754
21.157000000001965,0.4675211206492934,81.86343056397163,74.72761476601978
21.158000000001966,0.4668692028226376,81.938075541108,74.56267090449967
21.159000000001967,0.46621895004712155,82.01255590578081,74.39838841890068
21.16000000000197,0.4655703584188918,82.08687231794599,74.23476447358888
21.16100000000197,0.464923424028035,82.16102543472817,74.0717962416771
21.16200000000197,0.4642781429588323,82.23501591042952,73.90948090561471
21.163000000001972,0.46363451129004885,82.30884439653958,73.74781565762103
21.164000000001973,0.4629925250952201,82.38251154174495,73.58679770026089
21.165000000001974,0.4623521804429003,82.45601799194029,73.4264242434461
21.166000000001976,0.46171347339693825,82.52936439023202,73.2666925065814
21.167000000001977,0.4610764000167414,82.60255137695363,73.1075997194596
21.168000000001978,0.46044095635754506,82.67557958967112,72.94914312098976
21.16900000000198,0.45980713847063476,82.74844966319579,72.79131995968754
21.17000000000198,0.4591749424036324,82.82116222959067,72.6341274930427
21.171000000001982,0.45854436420071376,82.89371791818205,72.47756298746945
21.172000000001983,0.45791539990287344,82.96611735556579,72.32162372045224
21.173000000001984,0.4572880455481527,83.03836116562313,72.16630697822941
21.174000000001985,0.45666229717187923,83.11044996952242,72.0116100559353
21.175000000001987,0.4560381508068848,83.18238438573518,71.85753025985974
21.176000000001988,0.45541560248375873,83.25416503004232,71.70406490395227
21.17700000000199,0.45479464823104404,83.32579251554326,71.55121131375135
21.17800000000199,0.45417528407549973,83.39726745267,71.39896682342851
21.17900000000199,0.4535575060422485,83.46859044919029,71.24732877607973
21.180000000001993,0.4529413101550769,83.53976211022233,71.0962945267523
21.181000000001994,0.4523266924365764,83.61078303824397,70.94586143775528
21.182000000001995,0.45171364890838045,83.68165383309801,70.79602688233297
21.183000000001996,0.45110217559137067,83.7523750920088,70.64678824379803
21.184000000001998,0.4504922685058786,83.82294740958578,70.49814291395417
21.185000000002,0.4498839236718546,83.89337137783689,70.35008829544083
21.186000000002,0.449277137109105,83.96364758617683,70.20262179994977
21.187000000002,0.4486719048374523,84.03377662143696,70.05574085022879
21.188000000002003,0.44806822287693676,84.10375906787746,69.90944287745276
21.189000000002004,0.4474660872479947,84.17359550719203,69.76372532218278
21.190000000002005,0.44686549397164976,84.243286518522,69.6185856361284
21.191000000002006,0.44626643906968133,84.31283267846446,69.47402128079752
21.192000000002007,0.44566891856480084,84.38223456108376,69.33002972697776
21.19300000000201,0.4450729284808441,84.45149273791858,69.18660845427453
21.19400000000201,0.4444784648429097,84.52060777799248,69.04375495358383
21.19500000000201,0.44388552367755724,84.58958024782592,68.9014667258771
21.196000000002012,0.44329410101294897,84.6584107114444,68.7597412802047
21.197000000002014,0.4427041928790296,84.7270997303865,68.618576136474
21.198000000002015,0.44211579530766915,84.79564786371752,68.4779688244477
21.199000000002016,0.4415289043328303,84.86405566803556,68.3379168836726
21.200000000002017,0.4409435159907191,84.93232369748503,68.19841786295392
21.20100000000202,0.4403596263199451,85.00045250376164,68.0594693219113
21.20200000000202,0.43977723136164526,85.06844263612902,67.92106882940145
21.20300000000202,0.43919632715965295,85.1362946414206,67.7832139634542
21.204000000002022,0.4386169097606449,85.2040090640561,67.64590231284276
21.205000000002023,0.43803897521424845,85.27158644604646,67.50913147503744
21.206000000002025,0.43746251957323207,85.33902732700633,67.37289905950243
21.207000000002026,0.43688753889359033,85.40633224416563,67.23720268296373
21.208000000002027,0.43631402923470497,85.47350173237243,67.10203997180356
21.20900000000203,0.4357419866594861,85.5405363241094,66.96740856499504
21.21000000000203,0.4351714072344704,85.60743654950258,66.83330610878716
21.21100000000203,0.43460228702997383,85.67420293632713,66.69973025949025
21.212000000002032,0.4340346221201968,85.74083601002172,66.56667868422197
21.213000000002033,0.43346840858338154,85.80733629369574,66.43414905817177
21.214000000002034,0.4329036425018625,85.87370430813823,66.30213906750694
21.215000000002036,0.43234031996228195,85.93994057183092,66.17064640733345
21.216000000002037,0.4317784370556092,86.00604560095306,66.03966878347934
21.217000000002038,0.4312179898773228,86.07201990939804,65.90920391028493
21.21800000000204,0.43065897452749047,86.13786400877379,65.77924951133473
21.21900000000204,0.4301013871108952,86.20357840842087,65.64980332113427
21.22000000000204,0.42954522373709875,86.26916361541622,65.52086308363222
21.221000000002043,0.4289904805206186,86.33462013458829,65.39242655146717
21.222000000002044,0.42843715358098444,86.39994846851931,65.26449148779373
21.223000000002045,0.4278852390428424,86.46514911756404,65.13705566449912
21.224000000002047,0.42733473303606384,86.53022257984847,65.01011686269335
21.225000000002048,0.4267856316958387,86.59516935128958,64.8836728754307
21.22600000000205,0.4262379311627781,86.65998992559949,64.7577215023948
21.22700000000205,0.4256916275830046,86.72468479429453,64.63226055311029
21.22800000000205,0.42514671710823765,86.78925444670587,64.507287848641
21.229000000002053,0.4246031958958922,86.85369936999197,64.38280121777443
21.230000000002054,0.4240610601091689,86.91802004914157,64.25879849889034
21.231000000002055,0.42352030591712536,86.98221696698991,64.13527753981873
21.232000000002056,0.4229809294947796,87.04629060422137,64.01223619803169
21.233000000002058,0.4224429270232026,87.11024143938613,63.889672340579374
21.23400000000206,0.42190629468954677,87.17406994890268,63.767583842804015
21.23500000000206,0.42137102868719495,87.2377766070719,63.645968590897816
21.23600000000206,0.42083712521579403,87.30136188608463,63.52482447910343
21.237000000002062,0.4203045804813522,87.36482625603026,63.404149410936085
21.238000000002064,0.4197733906962922,87.42817018490666,63.283941299887054
21.239000000002065,0.41924355207954805,87.49139413863018,63.164198068180156
21.240000000002066,0.41871506085662935,87.55449858104318,63.044917647553376
21.241000000002067,0.4181879132596905,87.61748397392545,62.92609797876151
21.24200000000207,0.41766210552760513,87.68035077700085,62.8077370110361
21.24300000000207,0.4171376339060138,87.74309944794767,62.68983270440186
21.24400000000207,0.41661449464741834,87.80573044240981,62.57238302616655
21.245000000002072,0.4160926840112269,87.86824421400016,62.45538595313077
21.246000000002073,0.4155721982638279,87.93064121431622,62.338839472625395
21.247000000002075,0.41505303367864327,87.99292189294556,62.22274157909381
21.248000000002076,0.414535186536197,88.05508669747456,62.10709027684173
21.249000000002077,0.41401865312416763,88.1171360734994,61.991883579497205
21.25000000000208,0.41350342973744775,88.17907046463371,61.877119507950034
21.25100000000208,0.4129895126782043,88.24089031251545,61.762796094259734
21.25200000000208,0.4124768982559318,88.30259605682238,61.6489113788347
21.253000000002082,0.4119655827875059,88.36418813527327,61.53546340913192
21.254000000002083,0.41145556259722016,88.4256669836408,61.4224502433731
21.255000000002084,0.41094683401688387,88.48703303576016,61.30986994770961
21.256000000002086,0.410439393385804,88.54828672353636,61.197720598176446
21.257000000002087,0.40993323705090534,88.60942847695667,61.08600027837591
21.258000000002088,0.40942836136671956,88.67045872409327,60.97470708038708
21.25900000000209,0.40892476269546524,88.73137789111759,60.8638391058387
21.26000000000209,0.40842243740708384,88.79218640230509,60.753394464935795
21.261000000002092,0.4079213818792851,88.85288468004761,60.64337127631041
21.262000000002093,0.4074215924975895,88.91347314485786,60.53376766646031
21.263000000002094,0.4069230656553627,88.97395221538068,60.42458177347219
21.264000000002095,0.40642579775387006,89.03432230840495,60.31581174008683
21.265000000002097,0.40592978520231765,89.094583838861,60.20745571852362
21.266000000002098,0.40543502441785995,89.15473721984215,60.09951187117695
21.2670000000021,0.40494151182568966,89.2147828626035,59.991978368356634
21.2680000000021,0.4044492438590227,89.274721176579,59.88485338847269
21.2690000000021,0.4039582169591734,89.33455256938059,59.778135116749226
21.270000000002103,0.4034684275755542,89.39427744681265,59.67182174961562
21.271000000002104,0.4029798721657481,89.45389621287997,59.56591149006666
21.272000000002105,0.40249254719550265,89.51340926979293,59.46040254993628
21.273000000002106,0.40200644913878786,89.57281701797999,59.355293149663105
21.274000000002108,0.40152157447783116,89.6321198560924,59.250581517380915
21.27500000000211,0.40103791970311287,89.69131818101489,59.146265889600805
21.27600000000211,0.40055548131342383,89.75041238787175,59.042344510507725
21.27700000000211,0.4000742558158994,89.80940287003605,58.93881563380079
21.278000000002113,0.3995942397260251,89.8682900191395,58.83567752045508
21.279000000002114,0.3991154295676592,89.9270742250771,58.73292843877847
21.280000000002115,0.3986378218730959,89.9857558760172,58.63056666653617
21.281000000002116,0.3981614131830446,90.04433535841032,58.52859048932354
21.282000000002117,0.39768620004667665,90.10281305699598,58.42699820076512
21.28300000000212,0.39721217902166234,90.161189354812,58.32578810083055
21.28400000000212,0.3967393466741506,90.21946463319779,58.224958499664474
21.28500000000212,0.39626769957882835,90.27763927181147,58.12450771473723
21.286000000002122,0.3957972343189397,90.3357136486274,58.02443407005612
21.287000000002124,0.3953279474862666,90.39368813995172,57.92473589917817
21.288000000002125,0.3948598356811895,90.4515631204259,57.82541154236081
21.289000000002126,0.3943928955126985,90.50933896303658,57.72645934849458
21.290000000002127,0.393927123598397,90.56701603912303,57.627877674882825
21.29100000000213,0.3934625165645227,90.62459471838649,57.52966488387376
21.29200000000213,0.3929990710459648,90.68207536889092,57.431819346825264
21.29300000000213,0.39253678368627815,90.73945835708028,57.3343394453981
21.294000000002132,0.39207565113771814,90.79674404778186,57.23722356506865
21.295000000002133,0.3916156700612071,90.85393280421056,57.140470101204045
21.296000000002135,0.39115683712640575,90.9110249879844,57.04407745607787
21.297000000002136,0.39069914901167857,90.96802095912285,56.94804403866417
21.298000000002137,0.3902426024041172,91.02492107606187,56.85236826720243
21.299000000002138,0.3897871939995833,91.0817256956574,56.75704856580124
21.30000000000214,0.38933292050268475,91.13843517319361,56.66208336757175
21.30100000000214,0.3888797786267758,91.19504986239268,56.56747111195607
21.302000000002142,0.3884277650940115,91.25157011541766,56.47321024480538
21.303000000002143,0.3879768766353117,91.30799628288243,56.37929922262901
21.304000000002144,0.38752710999040496,91.36432871386306,56.28573650672535
21.305000000002146,0.38707846190781564,91.42056775589602,56.19252056479478
21.306000000002147,0.3866309291448584,91.47671375499279,56.09964987474819
21.307000000002148,0.38618450846768326,91.53276705564565,56.00712291991078
21.30800000000215,0.3857391966512427,91.58872800083275,55.914938190663456
21.30900000000215,0.38529499047932647,91.64459693202711,55.82309418551573
21.31000000000215,0.38485188674454784,91.70037418920391,55.73158940982675
21.311000000002153,0.38440988224834804,91.7560601108469,55.64042237543582
21.312000000002154,0.38396897380101397,91.81165503395492,55.54959160172107
21.313000000002155,0.38352915822166794,91.86715929405048,55.45909561520873
21.314000000002157,0.38309043233828927,91.92257322518547,55.368932949942554
21.315000000002158,0.3826527929876789,91.9778971599505,55.279102146460644
21.31600000000216,0.3822162370155052,92.03313142947853,55.18960175053072
21.31700000000216,0.3817807612762708,92.0882763634517,55.100430318209156
21.31800000000216,0.38134636263333893,92.14333229011508,55.01158641127218
21.319000000002163,0.3809130379589282,92.19829953627438,54.92306859583034
21.320000000002164,0.3804807841340794,92.25317842730688,54.83487544779257
21.321000000002165,0.38004959804871624,92.3079692871701,54.74700555040772
21.322000000002166,0.379619476601584,92.36267243840783,54.65945749136551
21.323000000002168,0.37919041670029324,92.41728820215296,54.572229865276356
21.32400000000217,0.3787624152612868,92.47181689813851,54.485321274140325
21.32500000000217,0.3783354692098551,92.52625884470137,54.39873032801503
21.32600000000217,0.37790957548014276,92.58061435879468,54.31245564304034
21.327000000002172,0.3774847310150964,92.63488375598759,54.22649583854645
21.328000000002174,0.3770609327665284,92.6890673504719,54.1408495451754
21.329000000002175,0.3766381776950664,92.74316545507807,54.055515398834345
21.330000000002176,0.37621646277017196,92.7971783812697,53.970492039416605
21.331000000002177,0.37579578497011146,92.85110643915704,53.885778116549915
21.33200000000218,0.3753761412819837,92.90494993750293,53.801372284530274
21.33300000000218,0.374957528701691,92.95870918372623,53.71727320517835
21.33400000000218,0.3745399442339297,93.01238448391342,53.63347954637572
21.335000000002182,0.37412338489221875,93.06597614281911,53.54998998111987
21.336000000002183,0.37370784769884946,93.11948446387579,53.466803190607976
21.337000000002185,0.3732933296848998,93.17290974920046,53.38391786165046
21.338000000002186,0.3728798278902352,93.22625229959922,53.3013326882911
21.339000000002187,0.3724673393634919,93.27951241457717,53.21904636873744
21.34000000000219,0.3720558611620485,93.33269039233683,53.13705760871457
21.34100000000219,0.3716453903520607,93.38578652979473,53.05536512102459
21.34200000000219,0.371235924008432,93.43880112257901,52.97396762308813
21.343000000002192,0.3708274592147846,93.49173446504103,52.892863838940954
21.344000000002193,0.3704199930634804,93.54458685025702,52.81205249856609
21.345000000002194,0.3700135226556061,93.5973585700383,52.731532340195955
21.346000000002196,0.36960804510095135,93.65004991493754,52.65130210605622
21.347000000002197,0.3692035575180072,93.70266117425054,52.57136054356663
21.348000000002198,0.36880005703395496,93.7551926360248,52.49170640745128
21.3490000000022,0.36839754078465314,93.80764458706557,52.41233845983107
21.3500000000022,0.3679960059146361,93.86001731294459,52.333255466450616
21.3510000000022,0.3675954495770869,93.9123110979986,52.25445619970523
21.352000000002203,0.36719586893384326,93.96452622534413,52.175939438498816
21.353000000002204,0.36679726115537775,94.01666297687572,52.09770396697194
21.354000000002205,0.36639962342077687,94.0687216332782,52.019748575319035
21.355000000002207,0.3660029529177528,94.12070247402649,51.94207205934778
21.356000000002208,0.3656072468426074,94.17260577739702,51.864673220983654
21.35700000000221,0.3652125024002363,94.22443182046858,51.787550869349936
21.35800000000221,0.3648187168041077,94.27618087913585,51.71070381616336
21.35900000000221,0.36442588727624464,94.32785322810103,51.63413087943609
21.360000000002213,0.36403401104722993,94.37944914089485,51.55783088708526
21.361000000002214,0.3636430853561794,94.43096888987533,51.48180266739036
21.362000000002215,0.3632531074507209,94.48241274622976,51.40604505638292
21.363000000002216,0.3628640745870113,94.53378097998822,51.33055689638987
21.364000000002218,0.362475984029672,94.58507386002266,51.25533703459115
21.36500000000222,0.362088833051825,94.63629165405753,51.18038432392209
21.36600000000222,0.36170261893507005,94.68743462867063,51.10569762229183
21.36700000000222,0.36131733896943274,94.73850304930224,51.03127579437386
21.368000000002223,0.3609329904533762,94.7894971802595,50.95711770811018
21.369000000002224,0.3605495706938159,94.84041728471858,50.88322223971352
21.370000000002225,0.36016707700604195,94.89126362473905,50.809588268991924
21.371000000002226,0.35978550671374604,94.94203646125669,50.73621468015882
21.372000000002227,0.3594048571490094,94.9927360540995,50.66310036591152
21.37300000000223,0.3590251256522554,95.04336266198864,50.590244222528455
21.37400000000223,0.3586463095722677,95.09391654254468,50.51764515039502
21.37500000000223,0.3582684062661389,95.14439795228955,50.44530205644778
21.376000000002232,0.3578914130993025,95.1948071466577,50.37321385467902
21.377000000002234,0.3575153274454729,95.24514437999903,50.30137946062288
21.378000000002235,0.3571401466866474,95.29540990557906,50.22979779748738
21.379000000002236,0.35676586821308454,95.34560397559413,50.15846779371012
21.380000000002237,0.3563924894233009,95.3957268411666,50.08738838084799
21.38100000000224,0.3560200077240332,95.44577875235595,50.016558498415954
21.38200000000224,0.3556484205302404,95.49575995816356,49.94597708926853
21.38300000000224,0.355277725265071,95.54567070653461,49.87564310169589
21.384000000002242,0.3549079193598652,95.59551124436707,49.805555488692
21.385000000002243,0.35453900025411095,95.64528181751211,49.73571320866515
21.386000000002245,0.35417096539545423,95.69498267078453,49.66611522575773
21.387000000002246,0.35380381223967733,95.74461404796375,49.59676050799877
21.388000000002247,0.3534375382506396,95.79417619180064,49.527648028511926
21.389000000002248,0.35307214090032446,95.8436693440209,49.45877676599148
21.39000000000225,0.35270761766877556,95.89309374533275,49.39014570250681
21.39100000000225,0.35234396604409884,95.94244963542603,49.32175382804272
21.392000000002252,0.3519811835224414,95.99173725298895,49.25360013597333
21.393000000002253,0.351619267607964,96.0409568356981,49.185683621740424
21.394000000002254,0.3512582158128325,96.09010862023256,49.11800328871544
21.395000000002256,0.3508980256571988,96.13919284227565,49.050558144895454
21.396000000002257,0.35053869466917903,96.18820973652247,48.98334720295292
21.397000000002258,0.35018022038483376,96.23715953668167,48.916369479724054
21.39800000000226,0.34982260034815543,96.28604247548203,48.84962399542728
21.39900000000226,0.3494658321110425,96.33485878467265,48.78310977740774
21.40000000000226,0.34910991323329577,96.38360869503697,48.71682585817624
21.401000000002263,0.34875484128256595,96.43229243638912,48.65077127158651
21.402000000002264,0.3484006138343839,96.48091023758026,48.58494505805768
21.403000000002265,0.34804722847208863,96.52946232650535,48.51934626282638
21.404000000002267,0.3476946827868574,96.57794893010603,48.453973936103026
21.405000000002268,0.34734297437763423,96.62637027437768,48.38882713095442
21.40600000000227,0.3469921008511716,96.67472658436806,48.323904906501184
21.40700000000227,0.34664205982195784,96.7230180841908,48.25920632707223
21.40800000000227,0.34629284891222656,96.77124499702232,48.194730458339386
21.409000000002273,0.3459444657519253,96.8194075451076,48.130476372745946
21.410000000002274,0.3455969079787059,96.86750594976793,48.0664431480785
21.411000000002275,0.3452501732378984,96.91554043140387,48.00262986460342
21.412000000002276,0.34490425918248896,96.96351120949726,47.93903560724114
21.413000000002278,0.3445591634730911,97.01141850261847,47.87565946651828
21.41400000000228,0.3442148837779691,97.05926252843041,47.812500536592324
21.41500000000228,0.3438714177729734,97.10704350369177,47.749557915095316
21.41600000000228,0.343528763141508,97.15476164426072,47.686830705379165
21.417000000002282,0.3431869175745853,97.20241716510264,47.6243180147464
21.418000000002284,0.3428458787707118,97.25001028029033,47.56201895354777
21.419000000002285,0.34250564443595305,97.29754120300986,47.49993263873499
21.420000000002286,0.3421662122838509,97.34501014556791,47.438058189455326
21.421000000002287,0.34182758003543295,97.39241731938888,47.37639472876403
21.42200000000229,0.341489745419188,97.43976293502556,47.31494138678629
21.42300000000229,0.34115270617105015,97.48704720216257,47.25369729576465
21.42400000000229,0.3408164600343573,97.5342703296172,47.19266159062757
21.425000000002292,0.34048100475988796,97.58143252534394,47.131833412534924
21.426000000002293,0.34014633810572886,97.62853399644239,47.07121190700224
21.427000000002295,0.3398124578373941,97.67557494915806,47.01079622224508
21.428000000002296,0.3394793617277033,97.72255558888699,46.95058551172994
21.429000000002297,0.33914704755679703,97.76947612018164,46.890578932063924
21.4300000000023,0.3388155131121215,97.81633674675123,46.83077564341392
21.4310000000023,0.3384847561883949,97.86313767146858,46.77117481174488
21.4320000000023,0.3381547745875996,97.90987909637484,46.71177560630444
21.433000000002302,0.33782556611894005,97.9565612226813,46.65257719936005
21.434000000002303,0.337497128598854,98.00318425077367,46.59357876762006
21.435000000002304,0.33716945985096525,98.04974838021666,46.534779491715
21.436000000002306,0.33684255770607663,98.09625380975721,46.47617855672341
21.437000000002307,0.3365164200021501,98.14270073733022,46.4177751514826
21.438000000002308,0.33619104458425936,98.1890893600603,46.359568467799946
21.43900000000231,0.3358664293046241,98.23541987426593,46.30155770211556
21.44000000000231,0.3355425720225435,98.28169247546464,46.24374205453596
21.44100000000231,0.3352194706043805,98.32790735837511,46.186120728322464
21.442000000002313,0.33489712292356644,98.3740647169214,46.12869293232127
21.443000000002314,0.3345755268605463,98.42016474423987,46.071457877375195
21.444000000002315,0.33425468030278993,98.46620763267626,46.014414777723445
21.445000000002317,0.33393458114475477,98.51219357379543,45.95756285384379
21.446000000002318,0.3336152272878698,98.55812275838406,45.90090132718036
21.44700000000232,0.3332966166404977,98.6039953764499,45.844429424101314
21.44800000000232,0.33297874711795955,98.64981161723237,45.78814637496808
21.44900000000232,0.33266161664245325,98.69557166919995,45.73205141281373
21.450000000002323,0.33234522314308756,98.74127572005811,45.67614377610698
21.451000000002324,0.3320295645558211,98.78692395675228,45.62042270475184
21.452000000002325,0.33171463882348257,98.83251656546773,45.5648874421482
21.453000000002326,0.33140044389568896,98.87805373163668,45.509537237856335
21.454000000002328,0.3310869777289065,98.92353563994355,45.454371342850536
21.45500000000233,0.330774238286339,98.9689624743225,45.39938901206988
21.45600000000233,0.33046222353799354,99.0143344179678,45.34458950535623
21.45700000000233,0.33015093146061303,99.05965165333332,45.28997208342538
21.458000000002333,0.3298403600376402,99.10491436213476,45.23553601139141
21.459000000002334,0.32953050725924665,99.15012272535621,45.18128055943456
21.460000000002335,0.3292213711222751,99.19527692325374,45.127205000094065
21.461000000002336,0.32891294963022427,99.24037713535651,45.073308609845576
21.462000000002337,0.3286052407932475,99.28542354047354,45.019590666429515
21.46300000000234,0.32829824262810425,99.33041631668948,44.96605045355484
21.46400000000234,0.32799195315815977,99.37535564138076,44.912687257751394
21.46500000000234,0.3276863704133642,99.42024169120509,44.859500367588254
21.466000000002342,0.3273814924302218,99.46507464211605,44.806489077034634
21.467000000002344,0.32707731725177414,99.50985466935927,44.75365268086976
21.468000000002345,0.3267738429275847,99.5545819474779,44.70099048004038
21.469000000002346,0.3264710675137026,99.59925665031946,44.648501777163005
21.470000000002347,0.32616898907266934,99.64387895103233,44.59618587664472
21.47100000000235,0.32586760567348383,99.68844902207286,44.54404208928749
21.47200000000235,0.3255669153915704,99.73296703521102,44.492069727392526
21.47300000000235,0.32526691630877524,99.77743316152775,44.440268107026924
21.474000000002352,0.3249676065133483,99.82184757142518,44.388636547576006
21.475000000002353,0.32466898409989997,99.86621043462301,44.33717437014461
21.476000000002355,0.3243710471694012,99.91052192016558,44.28588090047031
21.477000000002356,0.3240737938291698,99.95478219642406,44.234755467260754
21.478000000002357,0.32377722219283256,99.99899143110021,44.183797402058644
21.479000000002358,0.32348133038029925,100.04314979122829,44.13300603998784
21.48000000000236,0.32318611651776713,100.08725744318029,44.082380719554365
21.48100000000236,0.32289157873769003,100.1313145526675,44.03192078094113
21.482000000002362,0.322597715178753,100.17532128474228,43.98162556781269
21.483000000002363,0.32230452398585,100.21927780380324,43.9314944284948
21.484000000002364,0.3220120033100805,100.26318427359938,43.88152671243583
21.485000000002366,0.3217201513086965,100.30704085722822,43.83172177319111
21.486000000002367,0.32142896614515204,100.35084771714587,43.782078968025
21.487000000002368,0.32113844598897234,100.39460501516437,43.73259765473476
21.48800000000237,0.3208485890158495,100.43831291245544,43.68327719618382
21.48900000000237,0.32055939340753964,100.48197156955685,43.63411695805649
21.49000000000237,0.3202708573518948,100.52558114637166,43.58511630797681
21.491000000002373,0.31998297904281436,100.56914180217291,43.53627461786766
21.492000000002374,0.3196957566802229,100.6126536956075,43.48759126103033
21.493000000002375,0.31940918847006894,100.65611698469507,43.43906561501518
21.494000000002377,0.31912327262430423,100.69953182683764,43.39069705875102
21.495000000002378,0.3188380073608452,100.74289837881268,43.3424849764744
21.49600000000238,0.3185533909035755,100.7862167967907,43.29442875418403
21.49700000000238,0.31826942148230686,100.82948723632116,43.246527778347584
21.49800000000238,0.3179860973327813,100.8727098523475,43.19878144208339
21.499000000002383,0.3177034166966164,100.91588479920543,43.15118913880822
21.500000000002384,0.31742137782132823,100.95901223062522,43.103750265420516
21.501000000002385,0.3171399789602867,101.00209229973638,43.056464222186676
21.502000000002386,0.3168592183726929,101.0451251590697,43.009330411440786
21.503000000002388,0.3165790943235918,101.08811096055936,42.96234823951728
21.50400000000239,0.3162996050837972,101.13104985554884,42.915517113695635
21.50500000000239,0.31602074892992743,101.17394199478686,42.868836443813244
21.50600000000239,0.31574252414435716,101.21678752843657,42.82230564485186
21.507000000002392,0.31546492901520273,101.25958660607667,42.77592413273825
21.508000000002394,0.31518796183630443,101.30233937670215,42.729691326227126
21.509000000002395,0.3149116209072125,101.34504598872923,42.68360664773964
21.510000000002396,0.31463590453314577,101.38770658999773,42.63766952123878
21.511000000002397,0.3143608110250167,101.43032132777181,42.591879372762335
21.5120000000024,0.31408633869935965,101.47289034874336,42.54623563374112
21.5130000000024,0.31381248587835747,101.5154137990394,42.500737735875944
21.5140000000024,0.31353925088979556,101.55789182421522,42.4553851125374
21.515000000002402,0.31326663206703603,101.60032456926457,42.410177203611745
21.516000000002403,0.31299462774904263,101.64271217862255,42.36511344775602
21.517000000002405,0.3127232362803075,101.68505479616019,42.32019328742866
21.518000000002406,0.3124524560108599,101.7273525651975,42.275416168811326
21.519000000002407,0.31218228529625514,101.76960562849791,42.230781539094664
21.52000000000241,0.3119127224975427,101.8118141282758,42.186288849867594
21.52100000000241,0.3116437659812427,101.85397820619775,42.141937552129264
21.52200000000241,0.31137541411934677,101.89609800338016,42.097727101269975
21.523000000002412,0.31110766528927625,101.9381736604004,42.053656957319895
21.524000000002413,0.31084051787388034,101.9802053172949,42.00972657912966
21.525000000002414,0.31057397026141453,102.02219311355876,41.9659354296853
21.526000000002416,0.3103080208455106,102.06413718815438,41.922282974239444
21.527000000002417,0.3100426680251849,102.10603767950734,41.8787686802119
21.528000000002418,0.30977791020478956,102.1478947255149,41.835392018091994
21.52900000000242,0.3095137457940054,102.18970846354362,41.79215246080625
21.53000000000242,0.3092501732078417,102.23147903043662,41.749049484592284
21.53100000000242,0.3089871908665812,102.27320656251291,41.70608256468588
21.532000000002423,0.3087247971957918,102.31489119556609,41.6632511813108
21.533000000002424,0.3084629906263182,102.35653306487563,41.620554817149305
21.534000000002425,0.3082017695942105,102.39813230520049,41.57799295651791
21.535000000002427,0.30794113254076866,102.43968905078877,41.53556508669607
21.536000000002428,0.3076810779124807,102.48120343537398,41.49327069726541
21.53700000000243,0.3074216041610246,102.5226755921834,41.45110927889469
21.53800000000243,0.30716270974326015,102.56410565393188,41.409080325549596
21.53900000000243,0.3069043931211768,102.6054937528346,41.36718333437191
21.540000000002433,0.3066466527619126,102.64684002060072,41.32541780285871
21.541000000002434,0.30638948713770847,102.68814458844042,41.28378323254295
21.542000000002435,0.3061328947259119,102.72940758706591,41.24227912553313
21.543000000002436,0.30587687400894364,102.77062914669159,41.20090498811573
21.544000000002438,0.3056214234742982,102.81180939704224,41.15966032773543
21.54500000000244,0.30536654161450066,102.85294846734716,41.1185446536914
21.54600000000244,0.30511222692710627,102.89404648634972,41.07755747762052
21.54700000000244,0.3048584779146884,102.9351035823025,41.036698313930785
21.548000000002443,0.30460529308481366,102.97611988297768,40.99596668055447
21.549000000002444,0.3043526709499972,103.01709551566371,40.95536209523911
21.550000000002445,0.304100610027758,103.05803060716826,40.91488407795625
21.551000000002446,0.3038491088405071,103.09892528381972,40.87453215205251
21.552000000002447,0.3035981659156221,103.13977967147247,40.83430584342534
21.55300000000245,0.30334777978534383,103.18059389550668,40.79420467891014
21.55400000000245,0.3030979489868467,103.22136808083039,40.7542281867989
21.55500000000245,0.3028486720621414,103.26210235188037,40.714375899874234
21.556000000002452,0.3025999475581081,103.30279683263024,40.67464735287277
21.557000000002454,0.30235177402647534,103.34345164658622,40.6350420792024
21.558000000002455,0.3021041500237718,103.38406691678874,40.59555961743668
21.559000000002456,0.30185707411133994,103.42464276582119,40.556199508209716
21.560000000002457,0.30161054485532246,103.46517931580526,40.516961293761476
21.56100000000246,0.301364560826614,103.50567668840881,40.47784451735508
21.56200000000246,0.30111912060087076,103.54613500484007,40.43884872438529
21.56300000000246,0.300874222758486,103.58655438585768,40.399973464105095
21.564000000002462,0.3006298658845765,103.62693495176838,40.36121828710334
21.565000000002463,0.30038604856896256,103.66727682243199,40.32258274507729
21.566000000002465,0.30014276940614526,103.70758011725863,40.28406639160715
21.567000000002466,0.299900026995308,103.7478449552153,40.24566878410296
21.568000000002467,0.2996578199402891,103.78807145482693,40.207389480202124
21.569000000002468,0.29941614684955264,103.8282597341758,40.16922803933263
21.57000000000247,0.29917500633619293,103.8684099109057,40.13118402485885
21.57100000000247,0.2989343970179178,103.90852210222562,40.09325700015228
21.572000000002472,0.298694317517012,103.9485964249061,40.055446532037635
21.573000000002473,0.29845476646034397,103.98863299528979,40.017752188441
21.574000000002474,0.2982157424793396,104.02863192928308,39.98017353789239
21.575000000002476,0.29797724420996236,104.06859334236567,39.942710154364605
21.576000000002477,0.2977392702926912,104.1085173495919,39.90536161026722
21.577000000002478,0.2975018193725388,104.1484040655863,39.86812748060333
21.57800000000248,0.29726489009899426,104.18825360455321,39.83100734574058
21.57900000000248,0.297028481126032,104.22806608027788,39.79400078251526
21.58000000000248,0.296792591112083,104.26784160611834,39.75710737258824
21.581000000002483,0.29655721872003077,104.30758029502316,39.72032670041989
21.582000000002484,0.29632236261717276,104.34728225951928,39.68365834983824
21.583000000002485,0.2960880214752567,104.38694761172293,39.64710190909799
21.584000000002487,0.2958541939703952,104.42657646333757,39.610656965380905
21.585000000002488,0.29562087878310267,104.46616892565379,39.574323110515714
21.58600000000249,0.2953880745982556,104.5057251095587,39.5380999364022
21.58700000000249,0.29515578010508864,104.54524512552669,39.501987036474915
21.58800000000249,0.2949239939971651,104.58472908363174,39.46598400838192
21.589000000002493,0.2946927149723912,104.62417709354355,39.43009044823653
21.590000000002494,0.294461941732942,104.66358926452831,39.394305955676316
21.591000000002495,0.2942316729853204,104.702965705455,39.35863013359317
21.592000000002496,0.2940019074402926,104.7423065247956,39.32306258495001
21.593000000002498,0.29377264381289264,104.781611830625,39.28760291283057
21.5940000000025,0.2935438808223819,104.82088173062135,39.25225072546289
21.5950000000025,0.2933156171922811,104.86011633207602,39.217005630762394
21.5960000000025,0.293087851650301,104.89931574188297,39.18186723817215
21.597000000002502,0.2928605829283663,104.93848006655246,39.146835160467695
21.598000000002504,0.2926338097625877,104.977609412204,39.11190900964295
21.599000000002505,0.29240753089325566,105.01670388457184,39.07708840344724
21.600000000002506,0.29218174506479166,105.055763589011,39.042372956908515
21.601000000002507,0.2919564510257838,105.09478863048575,39.00776228840848
21.60200000000251,0.2917316475289502,105.1337791135879,38.97325601957602
21.60300000000251,0.2915073333310892,105.172735142525,38.938853771372116
21.60400000000251,0.29128350719312945,105.21165682113075,38.90455516720911
21.605000000002512,0.29106016788008043,105.25054425285951,38.87035983376076
21.606000000002513,0.290837314160996,105.28939754079836,38.83626739710394
21.607000000002515,0.29061494480901257,105.32821678765382,38.80227748517716
21.608000000002516,0.29039305860128967,105.36700209576881,38.76838972951427
21.609000000002517,0.2901716543190214,105.40575356711294,38.73460376018541
21.61000000000252,0.2899507307474128,105.44447130328928,38.700919211872126
21.61100000000252,0.2897302866756532,105.48315540553678,38.66733571897888
21.61200000000252,0.289510320896935,105.52180597472733,38.63385291854623
21.613000000002522,0.28929083220839374,105.56042311137396,38.600470450314795
21.614000000002523,0.2890718194111564,105.59900691562805,38.56718795055063
21.615000000002524,0.2888532813102491,105.63755748727516,38.53400506252578
21.616000000002526,0.2886352167146556,105.6760749257532,38.50092143018726
21.617000000002527,0.28841762443725605,105.71455933013563,38.4679366960184
21.618000000002528,0.2882005032948471,105.75301079914533,38.43505050763972
21.61900000000253,0.28798385210807537,105.791429431151,38.40226251264337
21.62000000000253,0.2877676697014917,105.82981532417071,38.36957235907619
21.62100000000253,0.28755195490349583,105.86816857586925,38.336979696718785
21.622000000002533,0.28733670654631993,105.90648928356424,38.30448418043923
21.623000000002534,0.28712192346603804,105.94477754423022,38.27208546335056
21.624000000002535,0.2869076045025367,105.98303345449104,38.23978319887845
21.625000000002537,0.28669374849950313,106.02125711062807,38.20757704472604
21.626000000002538,0.286480354304415,106.05944860858058,38.1754666592786
21.62700000000254,0.2862674207685156,106.09760804394672,38.14345170136192
21.62800000000254,0.2860549467468359,106.1357355119834,38.111531833915855
21.62900000000254,0.2858429310981257,106.17383110761465,38.07970671808967
21.630000000002543,0.2856313726848872,106.21189492541967,38.0479760177256
21.631000000002544,0.2854202703733449,106.24992705965019,38.016339398861454
21.632000000002545,0.28520962303341896,106.28792760421749,37.984796528764285
21.633000000002546,0.2849994295387403,106.32589665270781,37.95334707627143
21.634000000002548,0.28478968876660943,106.36383429837012,37.921990709971546
21.63500000000255,0.2845803995980099,106.40174063412785,37.89072710169338
21.63600000000255,0.2843715609175701,106.4396157525736,37.85955592404724
21.63700000000255,0.28416317161356,106.47745974597603,37.82847685198827
21.638000000002553,0.2839552305778814,106.51527270627767,37.79748956003814
21.639000000002554,0.28374773670606784,106.5530547250962,37.766593723393555
21.640000000002555,0.28354068889723955,106.59080589372455,37.735789024512975
21.641000000002556,0.2833340860541043,106.62852630314532,37.705075141442386
21.642000000002557,0.28312792708297274,106.66621604400753,37.67445175305198
21.64300000000256,0.2829222108937063,106.70387520665152,37.64391854435818
21.64400000000256,0.28271693639970413,106.74150388109634,37.613475197449944
21.64500000000256,0.28251210251793324,106.77910215704651,37.583121399603215
21.646000000002562,0.2823077081688689,106.81667012389563,37.55285683560701
21.647000000002564,0.2821037522765139,106.85420787071781,37.52268119292911
21.648000000002565,0.28190023376837703,106.89171548628158,37.49259416221343
21.649000000002566,0.2816971515754327,106.92919305904233,37.46259543347858
21.650000000002567,0.28149450463216225,106.96664067714863,37.43268469812166
21.65100000000257,0.28129229187648497,107.00405842843867,37.40286164988452
21.65200000000257,0.28109051224980547,107.04144640044849,37.37312598359617
21.65300000000257,0.2808891646969388,107.07880468040595,37.34347739419929
21.654000000002572,0.28068824816614585,107.11613335523698,37.313915578206874
21.655000000002573,0.2804877616091039,107.15343251156246,37.284440235585144
21.656000000002575,0.28028770398087266,107.19070223570824,37.25505106603032
21.657000000002576,0.28008807423993815,107.22794261369461,37.22574776851386
21.658000000002577,0.27988887134814533,107.26515373124536,37.19653004699525
21.659000000002578,0.27969009427069347,107.30233567378869,37.16739760540553
21.66000000000258,0.2794917419761787,107.33948852645626,37.1383501473276
21.66100000000258,0.2792938134364918,107.37661237408344,37.109387378163326
21.662000000002582,0.279096307626902,107.41370730121268,37.080509006504926
21.663000000002583,0.27889922352597,107.45077339209654,37.051714741655154
21.664000000002584,0.278702560115575,107.48781073069608,37.02300429126831
21.665000000002586,0.2785063163808689,107.52481940067916,36.994377366771666
21.666000000002587,0.27831049131033636,107.56179948542972,36.965833681972825
21.667000000002588,0.2781150838956879,107.5987510680432,36.93737294799353
21.66800000000259,0.277920093131926,107.6356742313258,36.9089948811567
21.66900000000259,0.2777255180172826,107.6725690578056,36.880699198126315
21.67000000000259,0.2775313575532464,107.70943562972214,36.85248561410973
21.671000000002593,0.2773376107445209,107.74627402903391,36.82435384670886
21.672000000002594,0.2771442765990251,107.78308433741564,36.796303617554365
21.673000000002595,0.2769513541278825,107.81986663626911,36.768334647289265
21.674000000002597,0.27675884234542225,107.85662100671031,36.74044665578919
21.675000000002598,0.27656674026912587,107.89334752958078,36.71263936703671
21.6760000000026,0.2763750469196727,107.93004628544448,36.68491250513519
21.6770000000026,0.27618376132089045,107.96671735459114,36.65726579639777
21.6780000000026,0.2759928824997435,108.00336081703736,36.62969896650523
21.679000000002603,0.2758024094863509,108.03997675252424,36.602211741472274
21.680000000002604,0.27561234131394496,108.0765652405204,36.574803852507706
21.681000000002605,0.2754226770188762,108.11312636022934,36.54747502944896
21.682000000002606,0.2752334156405929,108.14966019057938,36.520225001735575
21.683000000002608,0.2750445562216422,108.1861668102329,36.49305350259427
21.68400000000261,0.27485609780764286,108.22264629758466,36.46596026502442
21.68500000000261,0.27466803944728907,108.25909873076304,36.43894502341093
21.68600000000261,0.27448038019233184,108.29552418763157,36.41200751373743
21.687000000002612,0.2742931190975849,108.3319227457906,36.38514747269811
21.688000000002614,0.27410625522088317,108.36829448257706,36.358364637001344
21.689000000002615,0.27391978762306485,108.4046394750647,36.33165874606271
21.690000000002616,0.2737337153680403,108.44095780006927,36.30502954101726
21.691000000002617,0.27354803752268464,108.47724953414682,36.278476761955574
21.69200000000262,0.27336275315687003,108.51351475359327,36.25200014978535
21.69300000000262,0.2731778613434716,108.54975353444648,36.22559944992623
21.69400000000262,0.2729933611583166,108.58596595249321,36.19927440516885
21.695000000002622,0.27280925168020836,108.6221520832569,36.17302476128101
21.696000000002623,0.27262553199089373,108.65831200201586,36.146850265373466
21.697000000002625,0.27244220117507034,108.69444578378774,36.12075066290847
21.698000000002626,0.27225925832036074,108.73055350334177,36.09472570375368
21.699000000002627,0.2720767025173074,108.76663523519534,36.068775138267
21.70000000000263,0.2718945328593617,108.80269105361839,36.04289871601055
21.70100000000263,0.2717127484428911,108.83872103262745,36.01709618886279
21.70200000000263,0.2715313483671274,108.8747252459962,35.9913673096117
21.703000000002632,0.2713503317341995,108.91070376724676,35.96571183034892
21.704000000002633,0.2711696976491126,108.94665666965699,35.940129508395685
21.705000000002634,0.2709894452197048,108.98258402626364,35.91462009872844
21.706000000002636,0.2708095735566904,109.01848590985453,35.889183356799684
21.707000000002637,0.2706300817736076,109.05436239297732,35.86381904123805
21.708000000002638,0.2704509689868242,109.0902135479371,35.838526911546154
21.70900000000264,0.27027223431554026,109.1260394468005,35.813306726821565
21.71000000000264,0.27009387688174147,109.16184016139083,35.788158246574
21.71100000000264,0.2699158958102476,109.19761576329374,35.76308123449116
21.712000000002643,0.26973829022862567,109.2333663238599,35.738075452761485
21.713000000002644,0.26956105926725826,109.26909191419935,35.71314066462504
21.714000000002645,0.26938420205927993,109.30479260518923,35.688276634941914
21.715000000002647,0.2692077177405759,109.34046846746932,35.66348312916905
21.716000000002648,0.2690316054498149,109.37611957144766,35.63875991398554
21.71700000000265,0.2688558643283716,109.41174598729738,35.614106758244716
21.71800000000265,0.26868049352037704,109.44734778496424,35.58952342979807
21.71900000000265,0.2685054921726536,109.48292503415706,35.56500969600679
21.720000000002653,0.26833085943476725,109.51847780435634,35.54056533010117
21.721000000002654,0.2681565944589717,109.55400616481735,35.51619010265406
21.722000000002655,0.26798269640021205,109.58951018456173,35.49188378533966
21.723000000002656,0.26780916441611663,109.62498993238812,35.46764615173643
21.724000000002658,0.26763599766699453,109.66044547686529,35.44347697629678
21.72500000000266,0.26746319531580687,109.6958768863408,35.41937603449631
21.72600000000266,0.26729075652817613,109.73128422893437,35.395343101512196
21.72700000000266,0.2671186804723791,109.76666757254391,35.37137795445429
21.728000000002663,0.2669469663193176,109.80202698484337,35.34748037092271
21.729000000002664,0.2667756132425195,109.83736253328584,35.32365013131712
21.730000000002665,0.2666046204181408,109.87267428510609,35.299887013543184
21.731000000002666,0.26643398702492355,109.90796230731301,35.27619079812135
21.732000000002667,0.26626371224424206,109.94322666670242,35.252561269210055
21.73300000000267,0.2660937952600447,109.97846742985152,35.22899820629235
21.73400000000267,0.2659242352588448,110.01368466311509,35.205501391935066
21.73500000000267,0.26575503142975593,110.04887843263548,35.182070613316434
21.736000000002672,0.26558618296443726,110.0840488043418,35.15870565512069
21.737000000002674,0.2654176890571081,110.1191958439458,35.13540630033388
21.738000000002675,0.2652495489045327,110.15431961694256,35.11217233749847
21.739000000002676,0.26508176170601794,110.18942018862089,35.08900355517117
21.740000000002677,0.2649143266633697,110.22449762405299,35.06589974126917
21.74100000000268,0.2647472429809664,110.25955198810351,35.042860684391805
21.74200000000268,0.26458050986562476,110.29458334542186,35.019886174289475
21.74300000000268,0.26441412652672547,110.32959176045217,34.996976004627676
21.744000000002682,0.2642480921761124,110.3645772974312,34.97412996480864
21.745000000002683,0.2640824060281138,110.39954002038188,34.95134784877499
21.746000000002685,0.2639170672995413,110.43447999312883,34.92862944948877
21.747000000002686,0.2637520752096588,110.46939727928094,34.90597456115549
21.748000000002687,0.2635874289802089,110.50429194225123,34.883382981128364
21.749000000002688,0.2634231278353544,110.53916404524328,34.86085450268209
21.75000000000269,0.2632591710017248,110.57401365125668,34.83838892395147
21.75100000000269,0.26309555770837173,110.60884082309127,34.815986043014476
21.752000000002692,0.26293228718676753,110.64364562334279,34.793645658645396
21.753000000002693,0.26276935867080264,110.67842811440865,34.77136756985302
21.754000000002694,0.2626067713967764,110.71318835848258,34.74915157550401
21.755000000002696,0.2624445246033737,110.74792641755974,34.726997478060376
21.756000000002697,0.2622826175316808,110.78264235343879,34.70490508021151
21.757000000002698,0.26212104942516923,110.81733622772025,34.68287418279228
21.7580000000027,0.261959819529671,110.85200810180446,34.66090458989895
21.7590000000027,0.26179892709339103,110.88665803690013,34.63899610482487
21.7600000000027,0.26163837136689,110.92128609401419,34.61714853254027
21.761000000002703,0.2614781516030761,110.9558923339653,34.59536168156099
21.762000000002704,0.2613182670571963,110.9904768173774,34.57363535593354
21.763000000002705,0.2611587169868363,111.02503960467725,34.55196936224821
21.764000000002707,0.2609995006518937,111.05958075610198,34.53036350985216
21.765000000002708,0.26084061731459074,111.09410033169704,34.508817608561515
21.76600000000271,0.26068206623946727,111.12859839131919,34.48733146617448
21.76700000000271,0.2605238466933295,111.16307499462947,34.46590489260666
21.76800000000271,0.26036595794532047,111.19753020110448,34.44453770153953
21.769000000002713,0.2602083992668248,111.23196407003263,34.423229703997144
21.770000000002714,0.2600511699315452,111.26637666051256,34.40198071070514
21.771000000002715,0.25989426921541403,111.30076803145413,34.3807905367945
21.772000000002716,0.2597376963966425,111.33513824158624,34.35965899613855
21.773000000002718,0.2595814507556967,111.36948734944649,34.33858590382566
21.77400000000272,0.25942553157527815,111.40381541339397,34.31757107496549
21.77500000000272,0.25926993814033644,111.4381224915965,34.296614325293014
21.77600000000272,0.25911466973804087,111.47240864204464,34.27571547317928
21.777000000002722,0.25895972565777814,111.50667392254294,34.25487433604323
21.778000000002724,0.2588051051911731,111.54091839071681,34.23409073197172
21.779000000002725,0.2586508076320245,111.57514210400697,34.21336447997529
21.780000000002726,0.25849683227634784,111.60934511967685,34.19269540194221
21.781000000002727,0.2583431784223576,111.64352749481094,34.17208331708197
21.78200000000273,0.2581898453704287,111.6776892863111,34.151528046415976
21.78300000000273,0.25803683242312675,111.71183055090385,34.13102941137061
21.78400000000273,0.2578841388851861,111.74595134513392,34.11058723642763
21.785000000002732,0.2577317640634941,111.7800517253768,34.090201345919525
21.786000000002733,0.25757970726710655,111.81413174782584,34.069871561436145
21.787000000002735,0.2574279678072,111.84819146849975,34.04959770961215
21.788000000002736,0.2572765449971163,111.88223094324515,34.029379616123
21.789000000002737,0.25712543815231886,111.91625022773208,34.009217106295964
21.79000000000274,0.256974646590387,111.95024937745782,33.98911000695047
21.79100000000274,0.25682416963102184,111.98422844774606,33.96905814648333
21.79200000000274,0.2566740065960421,112.01818749375087,33.949061353589805
21.793000000002742,0.25652415680935287,112.05212657045332,33.92911945675908
21.794000000002743,0.2563746195969728,112.08604573266447,33.909232285958296
21.795000000002744,0.2562253942869939,112.11994503502532,33.88939967128956
21.796000000002746,0.2560764802095957,112.15382453200714,33.8696214435016
21.797000000002747,0.2559278766970278,112.18768427791241,33.84989743462212
21.798000000002748,0.2557795830836044,112.22152432687646,33.83022747684934
21.79900000000275,0.2556315987057032,112.25534473286619,33.810611403305195
21.80000000000275,0.25548392290176347,112.28914554968316,33.791049048120584
21.80100000000275,0.2553365550122413,112.32292683096252,33.77154024460929
21.802000000002753,0.25518949437966537,112.35668863017246,33.752084829097804
21.803000000002754,0.25504274034856833,112.3904310006208,33.73268263722336
21.804000000002755,0.25489629226552446,112.42415399544699,33.713333502967664
21.805000000002757,0.25475014947911634,112.45785766762681,33.69403726476751
21.806000000002758,0.2546043113399343,112.4915420699766,33.674793760704404
21.80700000000276,0.2544587772005937,112.5252072551483,33.655602828753295
21.80800000000276,0.2543135464156698,112.55885327563419,33.63646430740783
21.80900000000276,0.2541686183417647,112.5924801837632,33.61737803634112
21.810000000002763,0.25402399233744233,112.62608803170696,33.598343855070006
21.811000000002764,0.25387966776324433,112.65967687147342,33.5793616045537
21.812000000002765,0.2537356439816954,112.69324675491615,33.56043112627722
21.813000000002766,0.25359192035725986,112.72679773372606,33.54155226254982
21.814000000002768,0.2534484962563921,112.76032985944133,33.52272485514784
21.81500000000277,0.25330537104746265,112.79384318343644,33.50394874822084
21.81600000000277,0.25316254410080313,112.82733775693785,33.485223784753096
21.81700000000277,0.25302001478867514,112.86081363100602,33.46654980861703
21.818000000002773,0.25287778248528336,112.89427085655517,33.44792666657701
21.819000000002774,0.25273584656673204,112.92770948433926,33.42935420238469
21.820000000002775,0.2525942064110562,112.96112956496002,33.41083226401944
21.821000000002776,0.25245286139821843,112.99453114886738,33.392360697229556
21.822000000002777,0.25231181091004057,113.02791428635456,33.383137487137006

